Eigenstate phases with finite on-site non-Abelian symmetry

We study the eigenstate phases of disordered spin chains with on-site finite non-Abelian symmetry. We develop a general formalism based on standard group theory to construct local spin Hamiltonians invariant under any on-site symmetry. We then specialize to the case of the simplest non-Abelian group, $S_3$, and numerically study a particular two parameter spin-1 Hamiltonian. We observe a thermal phase and a many-body localized phase with a spontaneous symmetry breaking (SSB) from $S_3$ to $\mathbb{Z}_3$ in our model Hamiltonian. We diagnose these phases using full entanglement distributions and level statistics. We also use a spin-glass diagnostic specialized to detect spontaneous breaking of the $S_3$ symmetry down to $\mathbb{Z}_3$. Our observed phases are consistent with the possibilities outlined by Potter and Vasseur [Phys. Rev. B 94, 224206 (2016)], namely thermal/ ergodic and spin-glass many-body localized (MBL) phases. We also speculate about the nature of an intermediate region between the thermal and MBL+SSB regions where full $S_3$ symmetry exists.

==> plots/cutplots/10/disorders_analyzed.dat <==
EIGENSTATES 
folders of data available = 18 
disorders diagonalized = 715 
SLOPE STATISTICS 
folders of data available = 18 
disorders analyzed = 421 
EA STATISTICS 
folders of data available = 18 
disorders analyzed = 715 
LEVEL STATISTICS 
folders of data available = 18 
disorders analyzed = 715 


==> plots/cutplots/10/ea_mean.dat <==
0.11 	 0.0003043463900576879 	 0.0009178433779923591 	 0.00018393157491073872 	 0.0002042349841665103 	 0.00018393157491073365 	 0.00020423498416605762 	 0.0005639784405104417 	 0.0005840528950696449 	 0.0005639784405104414 	 0.0005840528950696445 	 0.0005639784405104414 	 0.0005840528950696445 	 0.0005459649208143682 	 0.000567967675215069 
0.16 	 0.0002898046927641906 	 0.001516283070052294 	 0.0002544531422629519 	 0.00026515661212408965 	 0.00025445314226297096 	 0.0002651566121241987 	 0.0005228035548940757 	 0.000560398206004154 	 0.0005228035548940755 	 0.0005603982060041537 	 0.0005228035548940755 	 0.0005603982060041537 	 0.0005042255874278935 	 0.0005436608070628181 
0.21 	 0.0002816572364380672 	 0.0023123287389949336 	 0.00039231031970720395 	 0.00035331664078874574 	 0.00039231031970718926 	 0.00035331664078874927 	 0.00047663516450448175 	 0.0005286524028265637 	 0.00047663516450448143 	 0.0005286524028265636 	 0.00047663516450448143 	 0.0005286524028265636 	 0.00045767983480315543 	 0.0005113928276324868 
0.28 	 0.0002919428014755436 	 0.0032823573064015153 	 0.0006181029138916272 	 0.0004717782427690695 	 0.0006181029138915211 	 0.0004717782427690779 	 0.0004339735543400396 	 0.0004921650015644058 	 0.00043397355434003935 	 0.0004921650015644055 	 0.00043397355434003935 	 0.0004921650015644055 	 0.00041500844658264713 	 0.0004751211691008377 
0.35 	 0.00034747959268445087 	 0.004405084871030147 	 0.0009578908239572806 	 0.0006306359264050849 	 0.0009578908239572649 	 0.0006306359264051034 	 0.0004034605931442026 	 0.00045511238062792385 	 0.00040346059314420244 	 0.0004551123806279236 	 0.00040346059314420244 	 0.0004551123806279236 	 0.0003831761129298457 	 0.0004375278133806398 
0.42 	 0.0005015350258097292 	 0.00568294498500765 	 0.0014348900533001283 	 0.0008497541901195641 	 0.0014348900533001376 	 0.0008497541901194781 	 0.00039643387803907484 	 0.00042040372420067357 	 0.0003964338780390748 	 0.00042040372420067335 	 0.0003964338780390748 	 0.00042040372420067335 	 0.00037260721094322155 	 0.00040279209748424725 
0.51 	 0.0008473243274793007 	 0.007206537284035229 	 0.0020682830720830003 	 0.0011649019081253612 	 0.0020682830720896174 	 0.0011649019081254256 	 0.0004212126543156617 	 0.0003920701079007238 	 0.0004212126543156614 	 0.0003920701079007236 	 0.0004212126543156614 	 0.0003920701079007236 	 0.000391676668005829 	 0.00037421713100281947 
0.61 	 0.0015343710326534963 	 0.009136728393650317 	 0.002856920102514193 	 0.0016369042051673666 	 0.0028569201025141636 	 0.0016369042051663004 	 0.0004826628333926496 	 0.00037456010295787613 	 0.00048266283339264935 	 0.00037456010295787597 	 0.00048266283339264935 	 0.00037456010295787597 	 0.00044444691664119327 	 0.0003564494417376016 
0.72 	 0.0028195931358542307 	 0.01195809891509333 	 0.003726282766493454 	 0.002346097404349507 	 0.0037262827664936685 	 0.0023460974043486996 	 0.00058484025521463 	 0.0003735565930955864 	 0.0005848402552146298 	 0.00037355659309558625 	 0.0005848402552146298 	 0.00037355659309558625 	 0.000536314605866906 	 0.00035460933368436164 
0.85 	 0.004846294707847825 	 0.016288410639414032 	 0.004539126279763301 	 0.0034172680529939974 	 0.00453912627976337 	 0.003417268052989756 	 0.0007077912536118827 	 0.00039671982083011446 	 0.0007077912536118824 	 0.0003967198208301143 	 0.0007077912536118824 	 0.0003967198208301143 	 0.0006530006678872361 	 0.0003772255275981375 
1.0 	 0.007944608619191176 	 0.023219448046377603 	 0.005189155788168256 	 0.004969794068528954 	 0.0051891557881687395 	 0.004969794068527657 	 0.0008496274230353077 	 0.0004534651660357254 	 0.0008496274230353073 	 0.0004534651660357252 	 0.0008496274230353073 	 0.0004534651660357252 	 0.0007874113306831006 	 0.0004307666299246507 
1.17 	 0.011960743136934009 	 0.03397344709697064 	 0.005559158229120603 	 0.007011251388178094 	 0.005559158229116692 	 0.0070112513881672904 	 0.000976066961149106 	 0.0005536009950082912 	 0.0009760669611491057 	 0.0005536009950082909 	 0.0009760669611491057 	 0.0005536009950082909 	 0.0009130632187361507 	 0.0005271306475583648 
1.38 	 0.016932728236519826 	 0.05021859964910221 	 0.005656604475540449 	 0.009429721011353418 	 0.005656604475538915 	 0.00942972101125549 	 0.0010753373562613479 	 0.0007094764309327801 	 0.0010753373562613472 	 0.0007094764309327798 	 0.0010753373562613472 	 0.0007094764309327798 	 0.0010132918409524617 	 0.0006762499716825331 
1.63 	 0.022893157053161667 	 0.07343997308932519 	 0.005638712782800837 	 0.011982851852398646 	 0.005638712782801495 	 0.011982851852414919 	 0.0011262485036538622 	 0.00090650008918038 	 0.0011262485036538615 	 0.0009065000891803794 	 0.0011262485036538615 	 0.0009065000891803794 	 0.001067306254684464 	 0.0008692747497499512 
1.94 	 0.02905681829287144 	 0.10432939688477727 	 0.0054350501861539 	 0.014322480079325461 	 0.005435050186155055 	 0.014322480079297598 	 0.0011350843844185915 	 0.0011315613492787113 	 0.0011350843844185907 	 0.001131561349278711 	 0.0011350843844185907 	 0.001131561349278711 	 0.0010846056568343918 	 0.0010902408069237007 
2.33 	 0.03558688071822808 	 0.14153536498903846 	 0.005208417750510031 	 0.01597248434893309 	 0.005208417750502283 	 0.0159724843489782 	 0.0010980759257721458 	 0.0013361834644482205 	 0.0010980759257721451 	 0.0013361834644482198 	 0.0010980759257721451 	 0.0013361834644482198 	 0.0010559459012914369 	 0.001288953910078608 
2.84 	 0.04223811261406312 	 0.18196807480021995 	 0.004961133539622821 	 0.017177527392853408 	 0.004961133539818537 	 0.01717752739262682 	 0.0010160378540744754 	 0.0014596824807874694 	 0.0010160378540744746 	 0.0014596824807874688 	 0.0010160378540744746 	 0.0014596824807874688 	 0.000982119807752622 	 0.0014129658645965393 
3.54 	 0.04874788854237183 	 0.221652297126498 	 0.0047886435246626245 	 0.01805687960559245 	 0.004788643524443502 	 0.018056879605275234 	 0.0008896689561570691 	 0.0014796558308074745 	 0.000889668956157068 	 0.001479655830807474 	 0.000889668956157068 	 0.001479655830807474 	 0.0008666063837961263 	 0.0014368603128539963 
4.55 	 0.05529206075466419 	 0.25953564168680643 	 0.004724255020299926 	 0.018899557402729524 	 0.004724255020370037 	 0.01889955740052231 	 0.0007350854449576367 	 0.0013914904052684965 	 0.0007350854449576354 	 0.0013914904052684956 	 0.0007350854449576354 	 0.0013914904052684956 	 0.0007229944881603081 	 0.0013563837762397026 
6.14 	 0.06165602329372525 	 0.29378950423659594 	 0.00468598157838648 	 0.0199178909883401 	 0.00468598158182911 	 0.019917890975402287 	 0.0005697693132623524 	 0.001209524885582383 	 0.0005697693132623509 	 0.0012095248855823817 	 0.0005697693132623509 	 0.0012095248855823817 	 0.0005630694642402332 	 0.001180781263824704 
9.0 	 0.06792108703222836 	 0.32297927585532926 	 0.004786594777391657 	 0.02098860830914089 	 0.0047865947224154165 	 0.020988608377368455 	 0.0004127997741658233 	 0.0009535173865231158 	 0.00041279977416582193 	 0.0009535173865231142 	 0.00041279977416582193 	 0.0009535173865231142 	 0.00040963796023729205 	 0.000932279748791523 


==> plots/cutplots/10/level_mean.dat <==
0.11 	 0.5315642538983966 	 0.5316439288253764 	 0.5306077328715814 	 0.5304051411290092  
0.16 	 0.529722268252125 	 0.5321498893370282 	 0.5299245305226952 	 0.5281242659851811  
0.21 	 0.5312098171098395 	 0.5286956966830306 	 0.5297651425463844 	 0.5308015073701736  
0.28 	 0.5307086870013865 	 0.5298817122589153 	 0.5307815941553563 	 0.5320198230350632  
0.35 	 0.530530599759496 	 0.530528115388037 	 0.5322921086568275 	 0.5295273571424017  
0.42 	 0.5305805279646095 	 0.529444928566837 	 0.5308446791033108 	 0.5310794335020868  
0.51 	 0.5267386565306474 	 0.5313768349254759 	 0.5265657842519758 	 0.5313158149556176  
0.61 	 0.5201721554457175 	 0.5287742123678505 	 0.5211043230619795 	 0.5290930854954649  
0.72 	 0.5088027523376315 	 0.530650862497124 	 0.5099995293090072 	 0.5287652191005988  
0.85 	 0.49555670960252 	 0.5259026666221519 	 0.4955186893662439 	 0.5265995193219145  
1.0 	 0.4793082582302428 	 0.5195687413141922 	 0.4769230795144043 	 0.5203243863197854  
1.17 	 0.46082728531315237 	 0.5131755260982258 	 0.46001353958674673 	 0.5137510059531445  
1.38 	 0.4431440471825549 	 0.4997853665584897 	 0.4447255730876983 	 0.5004920903843566  
1.63 	 0.42825821920959317 	 0.481800793503889 	 0.42927288992433893 	 0.4814148129935222  
1.94 	 0.41782770111036216 	 0.4565877079446554 	 0.41796956139736957 	 0.45766632541187335  
2.33 	 0.41038661249646213 	 0.4352276195872269 	 0.4104476742754401 	 0.4336368531776295  
2.84 	 0.40284248447645055 	 0.4145255998398081 	 0.40053938945309997 	 0.4171130788434175  
3.54 	 0.3981404561512489 	 0.40244356122111574 	 0.3979409602947025 	 0.40142191281701173  
4.55 	 0.3914532901545002 	 0.3968224384700427 	 0.39332941014782025 	 0.39667787269387794  
6.14 	 0.3865997640682234 	 0.3927030040897757 	 0.3856548015831687 	 0.3925431388501401  
9.0 	 0.37475004520211774 	 0.3872666081076348 	 0.37464837240215565 	 0.3873472411236395  


==> plots/cutplots/10/slope_mean.dat <==
0.11 	 1.0282243983757577 	 1.0286778100266272 
0.16 	 1.0268083040478782 	 1.0280853733232673 
0.21 	 1.024388714136559 	 1.026894592779985 
0.28 	 1.020123675827106 	 1.025019428167398 
0.35 	 1.0126511626431156 	 1.0217609254867912 
0.42 	 0.9991605600857452 	 1.0167985586453614 
0.51 	 0.9770812188854462 	 1.0092006926274932 
0.61 	 0.9423139099521024 	 0.9976014156717036 
0.72 	 0.892431687972137 	 0.9779776350796401 
0.85 	 0.8270660046184571 	 0.9473353726744411 
1.0 	 0.7514767347491812 	 0.9003761666613328 
1.17 	 0.6711727489457435 	 0.8326302535793368 
1.38 	 0.5923051998051915 	 0.7419901070017446 
1.63 	 0.5189632300006469 	 0.6287957709155827 
1.94 	 0.45458921924543794 	 0.5033897360958638 
2.33 	 0.40053473933650297 	 0.38437655061984266 
2.84 	 0.35655189352917543 	 0.28000330265720574 
3.54 	 0.3199601043510235 	 0.20010056074355356 
4.55 	 0.29058371610609846 	 0.1448498898626699 
6.14 	 0.2661973588483625 	 0.10847699728796598 
9.0 	 0.24681793117952283 	 0.0860654044388749 


==> plots/cutplots/10/slope_variance.dat <==
0.11 	 0.005454071467059564 	 0.005428375863163492 
0.16 	 0.005566297934905091 	 0.005474631424069134 
0.21 	 0.005795277849146812 	 0.005610989456397672 
0.28 	 0.006299869420373045 	 0.005921404781582631 
0.35 	 0.007285199986135534 	 0.006449355851158964 
0.42 	 0.009439644566258029 	 0.007336726911416467 
0.51 	 0.013564298649466894 	 0.00874830850939446 
0.61 	 0.020460114067896266 	 0.011110075164232108 
0.72 	 0.031164137195867945 	 0.015435330362023289 
0.85 	 0.04419602993817987 	 0.022487381006095833 
1.0 	 0.05730601704723742 	 0.033400183879128714 
1.17 	 0.0669012906447252 	 0.04770070172592685 
1.38 	 0.07068350332959393 	 0.062445411154003046 
1.63 	 0.0698426711930378 	 0.07233030628969653 
1.94 	 0.06479685125433209 	 0.07177945306664864 
2.33 	 0.058671636476816794 	 0.05954099858552134 
2.84 	 0.05170648365495037 	 0.04196689739529835 
3.54 	 0.04485433674820332 	 0.02524742176514474 
4.55 	 0.03832430247058633 	 0.013455936018137356 
6.14 	 0.03254899709247474 	 0.006963883226027443 
9.0 	 0.028117398083387465 	 0.004183401651989374 


==> plots/cutplots/6/disorders_analyzed.dat <==
EIGENSTATES 
folders of data available = 1 
disorders diagonalized = 800 
SLOPE STATISTICS 
folders of data available = 1 
disorders analyzed = 800 
EA STATISTICS 
folders of data available = 1 
disorders analyzed = 800 


==> plots/cutplots/6/ea_mean.dat <==
0.11 	 0.007570114882738003 	 0.008586937152977541 	 0.005925103959031086 	 0.0063226686382097715 	 0.005925103959031091 	 0.006322668638209765 	 0.006037516383455057 	 0.006273834169107596 	 0.006037516383455055 	 0.006273834169107593 	 0.006037516383455055 	 0.006273834169107593 	 0.005302880607541599 	 0.005557572500365477 
0.13 	 0.007656135084327985 	 0.008868410165006736 	 0.006031523887864251 	 0.0063844651145839905 	 0.006031523887864256 	 0.006384465114584271 	 0.005985601456949743 	 0.006282458302585672 	 0.0059856014569497394 	 0.0062824583025856695 	 0.0059856014569497394 	 0.0062824583025856695 	 0.005235876205949294 	 0.005537640954711769 
0.16 	 0.007842755465640987 	 0.009351038575374225 	 0.006204376442109903 	 0.0065326629637376754 	 0.0062043764421099105 	 0.006532662963737646 	 0.005939262664820292 	 0.006306398198478792 	 0.005939262664820289 	 0.00630639819847879 	 0.005939262664820289 	 0.00630639819847879 	 0.005197064276005366 	 0.005535429035232347 
0.19 	 0.008121202097795821 	 0.010013497467089317 	 0.006447075323936565 	 0.006765032976356667 	 0.006447075323936556 	 0.006765032976356676 	 0.005896035907848134 	 0.006341187162204897 	 0.005896035907848133 	 0.006341187162204895 	 0.005896035907848133 	 0.006341187162204895 	 0.0051741012220536155 	 0.005552370239242774 
0.21 	 0.008494699917197724 	 0.01084104614096471 	 0.0067683297676815754 	 0.007055259450237523 	 0.006768329767681803 	 0.007055259450237532 	 0.005847427055784531 	 0.006368182111045261 	 0.005847427055784529 	 0.006368182111045257 	 0.005847427055784529 	 0.006368182111045257 	 0.005159556655924876 	 0.0055817991652412175 
0.25 	 0.009002447255688474 	 0.0118883190987233 	 0.007129475296379799 	 0.0074048971622774655 	 0.00712947529637981 	 0.0074048971622774785 	 0.0058180636019817605 	 0.006393244570232377 	 0.005818063601981759 	 0.006393244570232374 	 0.005818063601981759 	 0.006393244570232374 	 0.005160602017670582 	 0.005620781851111935 
0.28 	 0.009660326889842651 	 0.01314486483609846 	 0.007523482257704018 	 0.00782695185440426 	 0.007523482257704015 	 0.007826951854404242 	 0.005797147449761725 	 0.006422220508550467 	 0.0057971474497617225 	 0.006422220508550464 	 0.0057971474497617225 	 0.006422220508550464 	 0.005183483188705028 	 0.00566467516434682 
0.31 	 0.010487512298748088 	 0.01461444179781766 	 0.007974687796611138 	 0.008322163152904218 	 0.007974687796611162 	 0.008322163152904084 	 0.005795697190221417 	 0.006473242027813742 	 0.005795697190221414 	 0.00647324202781374 	 0.005795697190221414 	 0.00647324202781374 	 0.0052010456395360765 	 0.005714913302615054 
0.35 	 0.01151485936502622 	 0.016371805338860092 	 0.008388725615928764 	 0.008879179438764262 	 0.008388725615928681 	 0.008879179438764302 	 0.005821086251752969 	 0.006529716334749038 	 0.005821086251752966 	 0.006529716334749035 	 0.005821086251752966 	 0.006529716334749035 	 0.005249677578033793 	 0.005771989523343547 
0.38 	 0.012747775498882312 	 0.01846086218089496 	 0.00881911786374641 	 0.009471232451665226 	 0.008819117863746544 	 0.009471232451665215 	 0.0058287362078048655 	 0.006570883743533832 	 0.005828736207804863 	 0.00657088374353383 	 0.005828736207804863 	 0.00657088374353383 	 0.0052851465536168105 	 0.005832475163215753 
0.42 	 0.014301632335866515 	 0.020849630645831407 	 0.009222154692139873 	 0.010123785903723663 	 0.009222154692139467 	 0.010123785903723731 	 0.005853376690840837 	 0.006619224241934717 	 0.005853376690840835 	 0.0066192242419347135 	 0.005853376690840835 	 0.0066192242419347135 	 0.005327525950530345 	 0.005905709436411395 
0.47 	 0.0161116558804424 	 0.023691413780713367 	 0.009581772826845835 	 0.010806217708708004 	 0.009581772826845846 	 0.010806217708708064 	 0.005875331931976686 	 0.00667490200987615 	 0.0058753319319766835 	 0.006674902009876147 	 0.0058753319319766835 	 0.006674902009876147 	 0.005362809233475738 	 0.005984329986667631 
0.51 	 0.018179416663827073 	 0.027011852173164368 	 0.009869365500540203 	 0.011510696518593048 	 0.009869365500540359 	 0.01151069651859363 	 0.0059031767415162 	 0.006723344056240219 	 0.005903176741516197 	 0.0067233440562402165 	 0.005903176741516197 	 0.0067233440562402165 	 0.005407437297926742 	 0.00606157343812567 
0.56 	 0.02047089890791973 	 0.03075223515110341 	 0.010186863244512066 	 0.012200197706028558 	 0.010186863244512564 	 0.012200197706028598 	 0.005906517464801052 	 0.006769337993413129 	 0.005906517464801049 	 0.0067693379934131255 	 0.005906517464801049 	 0.0067693379934131255 	 0.0054361924521753755 	 0.006136553399509425 
0.61 	 0.02309285374669862 	 0.0350941518874341 	 0.010330967032407339 	 0.012938405367828656 	 0.010330967032411865 	 0.012938405367828563 	 0.005910664251241938 	 0.0068165338712823115 	 0.005910664251241936 	 0.0068165338712823055 	 0.005910664251241936 	 0.0068165338712823055 	 0.005457379652309588 	 0.006195496094140795 
0.66 	 0.02589012893172095 	 0.039907927739657054 	 0.010593591599481875 	 0.013668665172403808 	 0.010593591599481804 	 0.013668665172403968 	 0.005866232296719413 	 0.006854961164622727 	 0.005866232296719411 	 0.006854961164622725 	 0.005866232296719411 	 0.006854961164622725 	 0.005430430651816722 	 0.006260233047843162 
0.72 	 0.02899041250624989 	 0.04538017400496563 	 0.01064075910866228 	 0.014313779550901054 	 0.010640759108662214 	 0.014313779550900876 	 0.005824330002821027 	 0.006876568912307525 	 0.005824330002821025 	 0.006876568912307522 	 0.005824330002821025 	 0.006876568912307522 	 0.00540488665722781 	 0.006317826645629283 
0.78 	 0.03227990158651096 	 0.05139201166179607 	 0.010692481876288799 	 0.014953756256056442 	 0.010692481876288813 	 0.014953756256056596 	 0.005742880237552191 	 0.0068919378906278595 	 0.0057428802375521885 	 0.006891937890627855 	 0.0057428802375521885 	 0.006891937890627855 	 0.005356423945539902 	 0.0063534165325358225 
0.85 	 0.0358313524681852 	 0.05829029147352171 	 0.010728820766120566 	 0.01556157913051965 	 0.010728820766120679 	 0.015561579130519766 	 0.005638500919982511 	 0.006910444458719603 	 0.005638500919982509 	 0.006910444458719599 	 0.005638500919982509 	 0.006910444458719599 	 0.005282998184866289 	 0.006393077077969599 
0.92 	 0.03950588983143312 	 0.0658126806948374 	 0.01070834481219049 	 0.016114634743471776 	 0.01070834481219035 	 0.016114634743471898 	 0.005512828394774007 	 0.006909200838801254 	 0.005512828394774004 	 0.006909200838801249 	 0.005512828394774004 	 0.006909200838801249 	 0.005183599735195033 	 0.006420836213890283 
1.0 	 0.043306334576032626 	 0.07385595000797034 	 0.010630262385126616 	 0.01658782976111671 	 0.010630262385127274 	 0.016587829761116772 	 0.005393066256263022 	 0.006898897936332082 	 0.0053930662562630205 	 0.006898897936332076 	 0.0053930662562630205 	 0.006898897936332076 	 0.0050779467576931876 	 0.0064461509353277305 
1.08 	 0.047244064594677726 	 0.0827534627370753 	 0.010555804783356394 	 0.01704863798644987 	 0.010555804783355018 	 0.017048637986450225 	 0.0052295488209662165 	 0.00685073507716062 	 0.005229548820966214 	 0.006850735077160616 	 0.005229548820966214 	 0.006850735077160616 	 0.004929859343735519 	 0.006425264119757095 
1.17 	 0.05120587537932209 	 0.09238673618114832 	 0.010440730466902635 	 0.01742740973876636 	 0.010440730466902534 	 0.0174274097387663 	 0.005057936286538896 	 0.006780153475893044 	 0.005057936286538894 	 0.006780153475893042 	 0.005057936286538894 	 0.006780153475893042 	 0.004779962692290525 	 0.006385430800177876 
1.27 	 0.05529739631280072 	 0.1026291940321011 	 0.01024921813380693 	 0.0178060996968617 	 0.01024921813380686 	 0.017806099696861425 	 0.004884962486203841 	 0.006700539699126955 	 0.004884962486203838 	 0.006700539699126952 	 0.004884962486203838 	 0.006700539699126952 	 0.004629943584979078 	 0.006329232832195757 
1.38 	 0.0596304478051377 	 0.11333881532035195 	 0.010107993508880943 	 0.01805832289723992 	 0.010107993508880544 	 0.01805832289723956 	 0.004690324713884633 	 0.006600419029899799 	 0.004690324713884629 	 0.006600419029899797 	 0.004690324713884629 	 0.006600419029899797 	 0.004463083019280404 	 0.006254497075628385 
1.49 	 0.06385466790037951 	 0.124422137154046 	 0.009979057817405925 	 0.018387345329150515 	 0.009979057817404435 	 0.018387345329150533 	 0.00447228955329254 	 0.006477228671943101 	 0.004472289553292539 	 0.006477228671943098 	 0.004472289553292539 	 0.006477228671943098 	 0.004273782520828739 	 0.006145556454571012 
1.63 	 0.06814195385335456 	 0.1360040622197558 	 0.009797067672821555 	 0.018471348908195715 	 0.009797067672821663 	 0.018471348908195365 	 0.004249266998536558 	 0.006329798767832329 	 0.004249266998536556 	 0.006329798767832327 	 0.004249266998536556 	 0.006329798767832327 	 0.00407907249091484 	 0.0060312415743547804 
1.77 	 0.07247909985030156 	 0.14813365282962176 	 0.009640618618781571 	 0.018669864250682282 	 0.009640618618781746 	 0.01866986425067922 	 0.0040222160889019105 	 0.006162031347939792 	 0.004022216088901908 	 0.006162031347939789 	 0.004022216088901908 	 0.006162031347939789 	 0.0038684698355962895 	 0.005884095458608277 
1.94 	 0.0766737374691676 	 0.16066341915260882 	 0.00952438470607137 	 0.018829965409403536 	 0.009524384706068248 	 0.018829965409387837 	 0.0037868135611462636 	 0.005964844931131728 	 0.003786813561146262 	 0.005964844931131725 	 0.003786813561146262 	 0.005964844931131725 	 0.003654176088164222 	 0.005713280546148539 
2.12 	 0.08094794105265235 	 0.17344392707221246 	 0.009350865635232295 	 0.018970008376160006 	 0.009350865635232483 	 0.018970008376160735 	 0.003550043043437444 	 0.0057600510001531435 	 0.003550043043437442 	 0.00576005100015314 	 0.003550043043437442 	 0.00576005100015314 	 0.0034374936003262555 	 0.005538158359383134 
2.33 	 0.08517880673625108 	 0.18647871872865265 	 0.009233505188821585 	 0.018974661942580424 	 0.00923350518882293 	 0.018974661942582707 	 0.0033139130666984913 	 0.005544610641689192 	 0.0033139130666984895 	 0.00554461064168919 	 0.0033139130666984895 	 0.00554461064168919 	 0.0032173335795502764 	 0.005345601885602432 
2.57 	 0.08939954847931875 	 0.199394452148158 	 0.009087089434164168 	 0.019082455681733307 	 0.009087089434164863 	 0.01908245568172851 	 0.0030739267832245853 	 0.005298402805722002 	 0.003073926783224583 	 0.0052984028057219985 	 0.003073926783224583 	 0.0052984028057219985 	 0.002997759564207162 	 0.005129235847461354 
2.84 	 0.09335119996006482 	 0.21280602647494207 	 0.008969841477488057 	 0.019177512155256714 	 0.008969841477486824 	 0.01917751215525473 	 0.002834373723808723 	 0.005049508213056021 	 0.0028343737238087216 	 0.0050495082130560184 	 0.0028343737238087216 	 0.0050495082130560184 	 0.002771774522127528 	 0.004904440828140835 
3.16 	 0.09729134122729223 	 0.22582343507860442 	 0.008857938586637618 	 0.019318306336270526 	 0.008857938586649815 	 0.019318306336270855 	 0.002590261929783986 	 0.0047664039324061035 	 0.002590261929783985 	 0.004766403932406102 	 0.002590261929783985 	 0.004766403932406102 	 0.002541274023357249 	 0.004634914852179423 
3.54 	 0.10130542768542727 	 0.23878030096306382 	 0.008748455449707069 	 0.019478039995017866 	 0.008748455449706373 	 0.01947803999501785 	 0.0023504714143162365 	 0.004462696548409168 	 0.002350471414316235 	 0.004462696548409166 	 0.002350471414316235 	 0.004462696548409166 	 0.0023129433061135616 	 0.004354435847658609 
3.99 	 0.10527847956386652 	 0.25207763862911736 	 0.008639231238415451 	 0.019637453391098295 	 0.00863923123840901 	 0.019637453391097022 	 0.002115743300729544 	 0.004152270466356911 	 0.002115743300729542 	 0.004152270466356908 	 0.002115743300729542 	 0.004152270466356908 	 0.0020879509102575463 	 0.004066947818792321 
4.55 	 0.10901151873468994 	 0.26505464913516036 	 0.008555069509955151 	 0.019808926053172415 	 0.008555069509954936 	 0.019808926053170108 	 0.001882156782125714 	 0.0038431842239808056 	 0.0018821567821257134 	 0.0038431842239808043 	 0.0018821567821257134 	 0.0038431842239808043 	 0.0018632072099855697 	 0.0037713554679398866 
5.24 	 0.11280828090321454 	 0.2779648545416801 	 0.0085312134541808 	 0.02000825941983052 	 0.008531213454173332 	 0.020008259419827534 	 0.001653952599208286 	 0.003518942612575951 	 0.0016539525992082858 	 0.0035189426125759498 	 0.0016539525992082858 	 0.0035189426125759498 	 0.0016398509288595453 	 0.003461883246655598 
6.14 	 0.11648656436637198 	 0.2904794276665869 	 0.008500965173185207 	 0.020289029579291934 	 0.008500965173187255 	 0.02028902957929554 	 0.001428059859473422 	 0.0031745762427146987 	 0.0014280598594734214 	 0.003174576242714697 	 0.0014280598594734214 	 0.003174576242714697 	 0.0014164022372445998 	 0.0031322616116074564 
7.33 	 0.12004757539867783 	 0.3027684649731951 	 0.008472510468809038 	 0.020616450494576968 	 0.008472510468769082 	 0.020616450494568696 	 0.0012071699637416825 	 0.0028252844310456653 	 0.0012071699637416816 	 0.002825284431045664 	 0.0012071699637416816 	 0.002825284431045664 	 0.0011993578695824886 	 0.0027935894380203457 
9.0 	 0.12348432985724285 	 0.3147795883965423 	 0.008474517102181117 	 0.020961887961856593 	 0.008474517102197958 	 0.02096188796189752 	 0.0009863832423077272 	 0.002459805907317362 	 0.0009863832423077268 	 0.002459805907317361 	 0.0009863832423077268 	 0.002459805907317361 	 0.0009803089722113989 	 0.0024404436895212123 


==> plots/cutplots/6/level_mean.dat <==
0.11 	 0.5269700179297394 	 0.5196969917335168 	 0.52657833636363 	 0.5218820865947532  
0.13 	 0.5277591898393993 	 0.5261097265158562 	 0.5296535460004986 	 0.5231105331272696  
0.16 	 0.5271821170617601 	 0.5267709257618661 	 0.5301344790720586 	 0.5291112463262898  
0.19 	 0.5280995698542909 	 0.5275262661394688 	 0.5309685551297686 	 0.5323187462403813  
0.21 	 0.5299757518765452 	 0.5309276967858342 	 0.5277330570157859 	 0.5310684552273226  
0.25 	 0.5284920029203652 	 0.5309933412912118 	 0.5293897772960425 	 0.5294562867799237  
0.28 	 0.5289153609369989 	 0.5322286245485841 	 0.5277285913060831 	 0.5302465840265426  
0.31 	 0.5259689613410417 	 0.5297329607117149 	 0.5245181788344859 	 0.5321244087417968  
0.35 	 0.5222068013737631 	 0.5285408131809852 	 0.520624352502598 	 0.5303473873332551  
0.38 	 0.5207763954499899 	 0.5278327765533517 	 0.5225181670143485 	 0.5265866604007434  
0.42 	 0.5174135266085252 	 0.527991477043905 	 0.5143867511052139 	 0.5244780810354347  
0.47 	 0.5173951671621472 	 0.5247432520953872 	 0.5123428347222736 	 0.5236540431232705  
0.51 	 0.5090575484088568 	 0.5240863365684701 	 0.5084842406305011 	 0.520240003854272  
0.56 	 0.5031566812388708 	 0.5214829998321516 	 0.503452605543494 	 0.5193118703494406  
0.61 	 0.49733266300761236 	 0.5168147519801711 	 0.49673055712422093 	 0.5162106346639157  
0.66 	 0.4901392115203349 	 0.5115712072235703 	 0.48993838109957905 	 0.5107414207003178  
0.72 	 0.4875751817071973 	 0.5081729925444968 	 0.482031755678112 	 0.5074502662859858  
0.78 	 0.4835401466358673 	 0.5032033394503537 	 0.47769940935216787 	 0.50339574800446  
0.85 	 0.47658601685591345 	 0.4988406196151745 	 0.47278015436313 	 0.4954491161417576  
0.92 	 0.46971393453972987 	 0.4925407746186384 	 0.4675783902854302 	 0.4894903508783155  
1.0 	 0.4637438023324605 	 0.48330064589109456 	 0.46132924506284817 	 0.48395661276378277  
1.08 	 0.4590045617232743 	 0.4805041645612247 	 0.45635711203092844 	 0.475221975386148  
1.17 	 0.4506541519656168 	 0.47190371900829303 	 0.4525800593961224 	 0.47017644147251614  
1.27 	 0.4475995553514108 	 0.46847624676638977 	 0.44531191605906933 	 0.46077905874835245  
1.38 	 0.4436907995520488 	 0.4610338603099847 	 0.44349750083429923 	 0.4553086828670239  
1.49 	 0.44168218344315024 	 0.45407153491503754 	 0.44119650375546515 	 0.44977933117044144  
1.63 	 0.4351926153081488 	 0.4479371488587056 	 0.4362988177176144 	 0.4453865644352543  
1.77 	 0.43211412390367016 	 0.4419106615127626 	 0.43167961864725757 	 0.437716783125457  
1.94 	 0.42799672020358337 	 0.43593538928640896 	 0.42861005756066134 	 0.431921212691443  
2.12 	 0.4264045279625445 	 0.4299998222972484 	 0.4271798042470113 	 0.42602508125276833  
2.33 	 0.4245304150752504 	 0.42325529293360986 	 0.4219410929043807 	 0.42398861710249486  
2.57 	 0.42353579001079533 	 0.41717837756696946 	 0.41753716432621546 	 0.4153636227819757  
2.84 	 0.42144923656664046 	 0.4126052276362268 	 0.41645096711697766 	 0.4098041952170024  
3.16 	 0.41852208848324923 	 0.4051182924151446 	 0.41258189782490723 	 0.403963796982294  
3.54 	 0.41861078410705893 	 0.39955432291338205 	 0.41320840691556393 	 0.39712427858136967  
3.99 	 0.4163580281759022 	 0.3946220785305137 	 0.41032169134790103 	 0.38932360144123584  
4.55 	 0.4135832574033351 	 0.3899941839199987 	 0.40938716643149353 	 0.3850271925121584  
5.24 	 0.4141559448784386 	 0.3848793863655209 	 0.4070232233432341 	 0.37847920572267735  
6.14 	 0.4152371699770031 	 0.37775943579959503 	 0.4091021499928499 	 0.37139105364754615  
7.33 	 0.4186960238226531 	 0.373310580756029 	 0.40911470384935944 	 0.36480082914547723  
9.0 	 0.42213827100711127 	 0.36715608464685173 	 0.4070455662302571 	 0.3551281437937854  


==> plots/cutplots/6/slope_mean.dat <==
0.11 	 0.9710019235747677 	 0.9717154250289868 
0.13 	 0.9675388141779782 	 0.9680415284359005 
0.16 	 0.9627709302378614 	 0.9639674522693898 
0.19 	 0.9565601117646173 	 0.959073785531462 
0.21 	 0.9486576664618644 	 0.9535117123690389 
0.25 	 0.9386803801248826 	 0.9471103664245365 
0.28 	 0.9266823110142041 	 0.9397339174225126 
0.31 	 0.9124786232402192 	 0.9312742020072435 
0.35 	 0.8952414408239001 	 0.9213557602416833 
0.38 	 0.876549822512941 	 0.9099259089062863 
0.42 	 0.8551113110891773 	 0.8968481007735034 
0.47 	 0.8317584159454607 	 0.8822326162048799 
0.51 	 0.8066416291011775 	 0.8655596279120295 
0.56 	 0.7812956079275921 	 0.8473213878393273 
0.61 	 0.7546325561739855 	 0.8272971959150381 
0.66 	 0.7282871887901531 	 0.8056906190149059 
0.72 	 0.7006274518234146 	 0.7820940475770236 
0.78 	 0.6739060198292458 	 0.75718025589339 
0.85 	 0.6474527020988522 	 0.7306258584720022 
0.92 	 0.6215976737381614 	 0.7029502686166963 
1.0 	 0.596422673731612 	 0.6742447885747892 
1.08 	 0.5720283134001148 	 0.6447065282626306 
1.17 	 0.549842409606444 	 0.6144004034552868 
1.27 	 0.5269729093526819 	 0.5839061075904803 
1.38 	 0.5054670085553918 	 0.5532725362149388 
1.49 	 0.48608363708176383 	 0.5234035536509908 
1.63 	 0.46715775570420565 	 0.4935410805715097 
1.77 	 0.44944384947659416 	 0.4644101308648835 
1.94 	 0.43396190074459173 	 0.436185374779975 
2.12 	 0.4185356205382037 	 0.4088235743208317 
2.33 	 0.4042507285933034 	 0.3825483767199705 
2.57 	 0.39037941331646897 	 0.35797256719152903 
2.84 	 0.3786517452105768 	 0.3341718627880963 
3.16 	 0.36759583825059644 	 0.3120758589021189 
3.54 	 0.3566932786728139 	 0.2913781384739797 
3.99 	 0.3468736586952985 	 0.27152303260721855 
4.55 	 0.33825953908870443 	 0.2535495676464794 
5.24 	 0.33019634446988455 	 0.2372752933230543 
6.14 	 0.32275357174541974 	 0.22255615600238898 
7.33 	 0.31591721440411563 	 0.20948088577075782 
9.0 	 0.3099542716453081 	 0.19754754822512913 


==> plots/cutplots/6/slope_variance.dat <==
0.11 	 0.005756574749725611 	 0.005897046761496564 
0.13 	 0.006053377285556411 	 0.00602256141875537 
0.16 	 0.006461011118164167 	 0.006215967838944887 
0.19 	 0.00703576941027712 	 0.0065247738004226155 
0.21 	 0.007868969726292268 	 0.006911262329232232 
0.25 	 0.008964655026862799 	 0.007453136409011301 
0.28 	 0.010540525103446517 	 0.00821599541742922 
0.31 	 0.01249929555760248 	 0.009116581570637498 
0.35 	 0.014926449403373317 	 0.01023579532975029 
0.38 	 0.01765083547903321 	 0.011683168396007452 
0.42 	 0.020892849816082307 	 0.013447274463626646 
0.47 	 0.024176142803871967 	 0.015482919640605608 
0.51 	 0.027678097137090914 	 0.017906139015134225 
0.56 	 0.030989643508754654 	 0.020445168940447286 
0.61 	 0.03428056816609126 	 0.02320823969264965 
0.66 	 0.03693322404401937 	 0.02620654558226766 
0.72 	 0.039554848623756605 	 0.02919159904687986 
0.78 	 0.0413793233070625 	 0.03211952674769934 
0.85 	 0.042881282385248194 	 0.0350748978287439 
0.92 	 0.04388746104190313 	 0.03779798442633056 
1.0 	 0.04449268610581949 	 0.03988270180558158 
1.08 	 0.0449597229114779 	 0.04193020612221002 
1.17 	 0.044841911876874786 	 0.04351068403811608 
1.27 	 0.044459451570413824 	 0.0443735434568867 
1.38 	 0.043875788651255854 	 0.044460860842275324 
1.49 	 0.0430958955663931 	 0.04402951248567653 
1.63 	 0.04204368768318029 	 0.0433071518252303 
1.77 	 0.04079494870308501 	 0.0419471491269466 
1.94 	 0.03991548936160285 	 0.040151959546269024 
2.12 	 0.038614972783373246 	 0.038057074731947145 
2.33 	 0.037465657900501104 	 0.035770230335338 
2.57 	 0.03620380964244295 	 0.033333375024421436 
2.84 	 0.03514249612725612 	 0.030844182385073686 
3.16 	 0.03412449963950165 	 0.028298723984502207 
3.54 	 0.03316340671566479 	 0.025777801207493272 
3.99 	 0.03209039552681224 	 0.023347355147953046 
4.55 	 0.03132833628815239 	 0.02121075308396856 
5.24 	 0.03055367938041282 	 0.019566983170805404 
6.14 	 0.02992218738085283 	 0.018118225423317168 
7.33 	 0.029353986042502406 	 0.017114549979282065 
9.0 	 0.02890468733522404 	 0.016128654729514334 


==> plots/cutplots/7/disorders_analyzed.dat <==
EIGENSTATES 
folders of data available = 1 
disorders diagonalized = 800 
SLOPE STATISTICS 
folders of data available = 1 
disorders analyzed = 800 
EA STATISTICS 
folders of data available = 1 
disorders analyzed = 800 


==> plots/cutplots/7/ea_mean.dat <==
0.11 	 0.002749877084818822 	 0.0033147759151779897 	 0.002329492928419054 	 0.0023811643780899524 	 0.002329492928418994 	 0.002381164378089948 	 0.002507546520552851 	 0.002606214355497378 	 0.0025075465205528498 	 0.0026062143554973767 	 0.0025075465205528498 	 0.0026062143554973767 	 0.0022223425354745566 	 0.0023211135522967948 
0.13 	 0.0027963203033834452 	 0.00360597123713756 	 0.002436594811244975 	 0.0024902092468844002 	 0.002436594811244968 	 0.0024902092468843734 	 0.0024730958648657283 	 0.002610259892604998 	 0.0024730958648657275 	 0.0026102598926049966 	 0.0024730958648657275 	 0.0026102598926049966 	 0.002194353026967899 	 0.002325263725148306 
0.16 	 0.0028632451680013996 	 0.0039663266945921035 	 0.002593477937183413 	 0.00263017256920108 	 0.002593477937183281 	 0.002630172569201351 	 0.0024453501726436526 	 0.002615841776176287 	 0.0024453501726436518 	 0.002615841776176286 	 0.0024453501726436518 	 0.002615841776176286 	 0.002174700228326504 	 0.0023275369538276 
0.19 	 0.0029642771581115876 	 0.004399368227566655 	 0.0028027208719257134 	 0.0027948762405023216 	 0.0028027208719256314 	 0.0027948762405023016 	 0.0024241968708025945 	 0.002620213867856413 	 0.0024241968708025932 	 0.002620213867856412 	 0.0024241968708025932 	 0.002620213867856412 	 0.0021564485328517268 	 0.0023321441876803894 
0.21 	 0.00309614782618203 	 0.004912215432442934 	 0.003075157228721565 	 0.0029957438234298746 	 0.0030751572287215155 	 0.002995743823429917 	 0.002408173457929759 	 0.002627715910213749 	 0.002408173457929758 	 0.002627715910213748 	 0.002408173457929758 	 0.002627715910213748 	 0.002148328484825796 	 0.0023369448684395604 
0.25 	 0.003291080438462122 	 0.005513314501270715 	 0.00341057778574551 	 0.003237471650998089 	 0.0034105777857454922 	 0.003237471650998089 	 0.0024044912597941314 	 0.0026374522305957957 	 0.00240449125979413 	 0.002637452230595794 	 0.00240449125979413 	 0.002637452230595794 	 0.002155659886045683 	 0.002348544306397689 
0.28 	 0.0035528841573118936 	 0.006211480876533943 	 0.0038202419904871574 	 0.003518817280673331 	 0.0038202419904872225 	 0.003518817280673297 	 0.002414520875564623 	 0.0026565921117995216 	 0.0024145208755646215 	 0.0026565921117995203 	 0.0024145208755646215 	 0.0026565921117995203 	 0.002168749140022107 	 0.00236360106284472 
0.31 	 0.003910361011787326 	 0.007018968730669677 	 0.004261644145273542 	 0.0038480647213698163 	 0.0042616441452735555 	 0.0038480647213698514 	 0.0024435834964106114 	 0.0026761323264593998 	 0.00244358349641061 	 0.002676132326459399 	 0.00244358349641061 	 0.002676132326459399 	 0.0022064953706696414 	 0.002385085655274311 
0.35 	 0.004376884234006844 	 0.007966332655140226 	 0.004747409653729821 	 0.004235029628456933 	 0.0047474096537299115 	 0.004235029628456939 	 0.002489752782669867 	 0.0027036914050885593 	 0.0024897527826698656 	 0.002703691405088558 	 0.0024897527826698656 	 0.002703691405088558 	 0.0022548524192721226 	 0.0024119244131576454 
0.38 	 0.0049864166654063164 	 0.009078915094021157 	 0.005267708955447357 	 0.0046812993773107945 	 0.005267708955447398 	 0.004681299377310596 	 0.0025544496804580886 	 0.002736431207430257 	 0.0025544496804580873 	 0.002736431207430256 	 0.0025544496804580873 	 0.002736431207430256 	 0.002322517977178496 	 0.0024415498484452 
0.42 	 0.005754044528102235 	 0.010428423455692268 	 0.005784135452056914 	 0.005196841476537795 	 0.0057841354520569216 	 0.005196841476537849 	 0.002635310909987917 	 0.0027725059800210302 	 0.002635310909987916 	 0.002772505980021029 	 0.002635310909987916 	 0.002772505980021029 	 0.0023988071310086993 	 0.0024845501688860994 
0.47 	 0.006727936668944473 	 0.012000246464491052 	 0.006268593395135218 	 0.005766085133949038 	 0.006268593395135686 	 0.00576608513394909 	 0.0027267327735819237 	 0.002819794647110231 	 0.0027267327735819224 	 0.0028197946471102296 	 0.0027267327735819224 	 0.0028197946471102296 	 0.002487424125195424 	 0.0025319711499781922 
0.51 	 0.007893013653264641 	 0.013858609560037361 	 0.006766834454367177 	 0.006395265918638951 	 0.006766834454367231 	 0.006395265918638513 	 0.0028144139866369865 	 0.0028681347076688845 	 0.002814413986636985 	 0.0028681347076688836 	 0.002814413986636985 	 0.0028681347076688836 	 0.0025746564482820697 	 0.0025838679254277775 
0.56 	 0.009333077911278954 	 0.016144596718009253 	 0.007193067707649543 	 0.007102258098764766 	 0.00719306770764958 	 0.007102258098764683 	 0.002906991789364318 	 0.002929846410040929 	 0.0029069917893643164 	 0.0029298464100409273 	 0.0029069917893643164 	 0.0029298464100409273 	 0.0026677661258293463 	 0.0026477145136892294 
0.61 	 0.01100867092831173 	 0.018839670493055002 	 0.007573821081425022 	 0.007867245365289603 	 0.007573821081424084 	 0.007867245365289557 	 0.0029906705232064837 	 0.002996801776313203 	 0.002990670523206483 	 0.002996801776313202 	 0.002990670523206483 	 0.002996801776313202 	 0.0027537193093465514 	 0.0027159785441315384 
0.66 	 0.012946856399025703 	 0.02197954712509709 	 0.007918588601864463 	 0.008667562644544753 	 0.007918588601865142 	 0.008667562644544812 	 0.003074255780193549 	 0.0030706589118460084 	 0.003074255780193548 	 0.0030706589118460067 	 0.003074255780193548 	 0.0030706589118460067 	 0.002837626232429065 	 0.0027862116238934254 
0.72 	 0.015160582488507698 	 0.02576864224547648 	 0.008188843896352067 	 0.00949881372464094 	 0.008188843896352195 	 0.009498813724640748 	 0.0031371135848056106 	 0.0031508700082799796 	 0.003137113584805609 	 0.0031508700082799788 	 0.003137113584805609 	 0.0031508700082799788 	 0.0029076776644397498 	 0.0028690035682461396 
0.78 	 0.017628719530878918 	 0.030128670979946457 	 0.008418201800392346 	 0.010342092783058521 	 0.008418201800392032 	 0.01034209278305894 	 0.003181802316402259 	 0.0032357108469193686 	 0.0031818023164022578 	 0.0032357108469193673 	 0.0031818023164022578 	 0.0032357108469193673 	 0.002955482683241448 	 0.0029544500502924047 
0.85 	 0.020432463316364308 	 0.03517126017505536 	 0.008592112746486141 	 0.011187885424349403 	 0.008592112746486191 	 0.011187885424349283 	 0.0032208315678350996 	 0.00332271783132345 	 0.003220831567835098 	 0.0033227178313234482 	 0.003220831567835098 	 0.0033227178313234482 	 0.0029988920823678447 	 0.003044846307472383 
0.92 	 0.02352155976429326 	 0.04109715405163987 	 0.008647374645310325 	 0.012027705700594115 	 0.008647374645309633 	 0.012027705700593886 	 0.0032477030313888275 	 0.003415479209348112 	 0.003247703031388826 	 0.0034154792093481104 	 0.003247703031388826 	 0.0034154792093481104 	 0.003031157091329848 	 0.003141126121689043 
1.0 	 0.02677344189149981 	 0.04786483981107711 	 0.008760449452502587 	 0.012808765260003937 	 0.008760449452502605 	 0.012808765260001069 	 0.0032411178535254447 	 0.003508450702232306 	 0.0032411178535254434 	 0.0035084507022323046 	 0.0032411178535254434 	 0.0035084507022323046 	 0.00303456737419416 	 0.003234730874035719 
1.08 	 0.030303561236661274 	 0.055348528104677414 	 0.008755973175089676 	 0.013613406342279073 	 0.008755973175089003 	 0.013613406342278126 	 0.0032228073876257785 	 0.003591270834921677 	 0.0032228073876257772 	 0.0035912708349216753 	 0.0032228073876257772 	 0.0035912708349216753 	 0.0030260376397650557 	 0.0033223126247117606 
1.17 	 0.03397319735696185 	 0.06390051746947996 	 0.008718574630820429 	 0.014325388808698561 	 0.00871857463082063 	 0.014325388808698745 	 0.0031807975288427226 	 0.00367123125448772 	 0.003180797528842721 	 0.0036712312544877183 	 0.003180797528842721 	 0.0036712312544877183 	 0.0029957309913876055 	 0.0034088523719470465 
1.27 	 0.03778365094811522 	 0.07346197467695227 	 0.008657133306309094 	 0.014980660667959911 	 0.008657133306339817 	 0.01498066066793048 	 0.0031218643330094167 	 0.0037447424018344916 	 0.0031218643330094154 	 0.00374474240183449 	 0.0031218643330094154 	 0.00374474240183449 	 0.002948532667729985 	 0.0034872540372506804 
1.38 	 0.04168431966340496 	 0.0837104642530701 	 0.008587521537296588 	 0.015592889659784778 	 0.00858752153729656 	 0.015592889659784809 	 0.0030457674439831332 	 0.0038048140558467423 	 0.003045767443983132 	 0.0038048140558467405 	 0.003045767443983132 	 0.0038048140558467405 	 0.0028817235259393057 	 0.003550968613803623 
1.49 	 0.04585993554450734 	 0.09485977939134663 	 0.008458588579117911 	 0.016128604048954037 	 0.00845858857911806 	 0.016128604048953138 	 0.002963789874791678 	 0.0038428670681054976 	 0.002963789874791677 	 0.003842867068105496 	 0.002963789874791677 	 0.003842867068105496 	 0.0028137373207022085 	 0.0035974642003722738 
1.63 	 0.05008284190247814 	 0.1069022183242169 	 0.008280358413187694 	 0.016553843434117244 	 0.008280358413187987 	 0.016553843434115704 	 0.002858356154940288 	 0.0038669177936538827 	 0.0028583561549402866 	 0.003866917793653881 	 0.0028583561549402866 	 0.003866917793653881 	 0.002722770805806358 	 0.0036296188313739044 
1.77 	 0.05425366153159795 	 0.11958174857931092 	 0.008122686659465778 	 0.01684310383743782 	 0.008122686659467028 	 0.016843103837438294 	 0.0027419679671888695 	 0.003863293750730724 	 0.0027419679671888677 	 0.003863293750730722 	 0.0027419679671888677 	 0.003863293750730722 	 0.0026175134358389675 	 0.0036385046175754824 
1.94 	 0.05844829288135379 	 0.132959155747937 	 0.00806249102706905 	 0.017247988599068443 	 0.00806249102707062 	 0.017247988599067336 	 0.0026177351590753934 	 0.003840613314294906 	 0.002617735159075392 	 0.0038406133142949044 	 0.002617735159075392 	 0.0038406133142949044 	 0.002503440472213712 	 0.0036291126058095387 
2.12 	 0.06272206878593634 	 0.1470714598883151 	 0.007899471833386506 	 0.01751270445667939 	 0.007899471833388277 	 0.017512704456679337 	 0.0024867705951301168 	 0.003805428451784083 	 0.0024867705951301155 	 0.003805428451784081 	 0.0024867705951301155 	 0.003805428451784081 	 0.002385522429268453 	 0.003604631221442332 
2.33 	 0.06703472543889913 	 0.16167595306021623 	 0.007777926681620082 	 0.017772898036849404 	 0.007777926681619857 	 0.017772898036850823 	 0.002347696246948168 	 0.003734415567671629 	 0.002347696246948167 	 0.003734415567671627 	 0.002347696246948167 	 0.003734415567671627 	 0.0022590271944564963 	 0.0035486348855096033 
2.57 	 0.07130830023946723 	 0.17641562282258413 	 0.007654078852007167 	 0.017976914171130755 	 0.007654078852005757 	 0.017976914171134156 	 0.002204375321266825 	 0.0036357085900139527 	 0.002204375321266824 	 0.0036357085900139514 	 0.002204375321266824 	 0.0036357085900139514 	 0.002126735552066209 	 0.003463643453843766 
2.84 	 0.075418641341597 	 0.19150859174435572 	 0.007535059018812412 	 0.0181681453582079 	 0.007535059017934351 	 0.018168145358213452 	 0.0020518858045256968 	 0.003517739379445247 	 0.002051885804525696 	 0.003517739379445245 	 0.002051885804525696 	 0.003517739379445245 	 0.0019854098444542423 	 0.0033619785730533754 
3.16 	 0.07945618901341683 	 0.20692879360599345 	 0.007489485268056377 	 0.018406948341123806 	 0.007489485268027485 	 0.01840694834112312 	 0.001898151174655241 	 0.0033812367722617608 	 0.0018981511746552404 	 0.0033812367722617595 	 0.0018981511746552404 	 0.0033812367722617595 	 0.0018410282697459346 	 0.003237099867922584 
3.54 	 0.08359701835105904 	 0.22235356567854456 	 0.007391353096087406 	 0.01858748607789321 	 0.007391353096088292 	 0.018587486077896835 	 0.0017370185391320262 	 0.0032159941180566775 	 0.0017370185391320256 	 0.0032159941180566758 	 0.0017370185391320256 	 0.0032159941180566758 	 0.0016888764067047185 	 0.0030856118228096297 
3.99 	 0.0876059113766591 	 0.23775195574818317 	 0.007335433290002588 	 0.01883197338835879 	 0.007335433290013009 	 0.018831973388368672 	 0.0015704276726852076 	 0.003030058414077695 	 0.0015704276726852071 	 0.003030058414077693 	 0.0015704276726852071 	 0.003030058414077693 	 0.0015305332163215461 	 0.0029141279469986135 
4.55 	 0.09165668362987169 	 0.25282624052499403 	 0.00728294221559543 	 0.01911964398995556 	 0.007282942215594766 	 0.019119643989957195 	 0.001400152966276084 	 0.002820863220298458 	 0.0014001529662760837 	 0.0028208632202984573 	 0.0014001529662760837 	 0.0028208632202984573 	 0.0013680245683577084 	 0.0027223403927280933 
5.24 	 0.09563033161482087 	 0.26775850548488095 	 0.007288220244096977 	 0.019421915241800446 	 0.007288220244092329 	 0.019421915241784864 	 0.0012288686533916229 	 0.0025928197590139495 	 0.0012288686533916222 	 0.002592819759013948 	 0.0012288686533916222 	 0.002592819759013948 	 0.0012043320755168163 	 0.0025094300317635536 
6.14 	 0.0994854452127288 	 0.28205358163577005 	 0.007263079228633492 	 0.0197888270310958 	 0.0072630792278668465 	 0.019788827031081577 	 0.0010648766213522036 	 0.0023518715738933323 	 0.0010648766213522032 	 0.0023518715738933315 	 0.0010648766213522032 	 0.0023518715738933315 	 0.0010466560686124284 	 0.002280769364226493 
7.33 	 0.1032732326350431 	 0.2960055522122841 	 0.007279703827690943 	 0.02018934468945346 	 0.007279703827673316 	 0.020189344689403133 	 0.0008964136416769893 	 0.0020947354444403217 	 0.0008964136416769889 	 0.002094735444440321 	 0.0008964136416769889 	 0.002094735444440321 	 0.0008822904528085327 	 0.0020340216635605377 
9.0 	 0.10707965562544007 	 0.309737870584931 	 0.007294635110257578 	 0.02063642662998047 	 0.007294635110329955 	 0.02063642662981037 	 0.0007280200252910531 	 0.0018232301428421156 	 0.0007280200252910528 	 0.0018232301428421152 	 0.0007280200252910528 	 0.0018232301428421152 	 0.0007184915977411551 	 0.0017731820135967345 


==> plots/cutplots/7/level_mean.dat <==
0.11 	 0.530564798373685 	 0.5290973456213505 	 0.5314754082258696 	 0.530012521165517  
0.13 	 0.5309056092733789 	 0.5306101850451119 	 0.5282789124441661 	 0.5317471597601774  
0.16 	 0.5302900134680251 	 0.5296377258526803 	 0.530900070022313 	 0.5322594131863934  
0.19 	 0.5310845306529458 	 0.5321628170388434 	 0.5296333871453011 	 0.5313993969153484  
0.21 	 0.5299682157400142 	 0.5300194710871541 	 0.5321712775021219 	 0.5290810071941406  
0.25 	 0.5311139005737516 	 0.530505359757175 	 0.5289519564674475 	 0.5325952831672932  
0.28 	 0.5293870748644898 	 0.5313524251621 	 0.5321557658410289 	 0.5308256782860455  
0.31 	 0.5285854683323535 	 0.5285607669920422 	 0.52955008895106 	 0.5308280322473816  
0.35 	 0.5285097166750679 	 0.5307286022810591 	 0.5280159565800936 	 0.531198133135705  
0.38 	 0.527510447884784 	 0.5296815573001676 	 0.5279818861139769 	 0.5282038923686113  
0.42 	 0.5227033486809769 	 0.5300712550760184 	 0.5229647287023862 	 0.5309614872258757  
0.47 	 0.519125782099292 	 0.5297023226589954 	 0.5200525966768262 	 0.5278608393722625  
0.51 	 0.5139449235524163 	 0.5277418047920281 	 0.5144933986792557 	 0.5281008285340907  
0.56 	 0.5111176316511894 	 0.527442546344606 	 0.5116094871017843 	 0.5267342394486567  
0.61 	 0.506135793268076 	 0.5244048822735529 	 0.5042459427985664 	 0.5239195626375959  
0.66 	 0.49784953714724495 	 0.5241601490052823 	 0.49993965622783665 	 0.5218842178825578  
0.72 	 0.49223728491248986 	 0.5193731778934232 	 0.49149099072565716 	 0.5208042993603532  
0.78 	 0.4844999987952683 	 0.516556153434922 	 0.485518523125959 	 0.5164439218924699  
0.85 	 0.4796077694349649 	 0.5129541778042231 	 0.4801612983064634 	 0.5116921991054876  
0.92 	 0.47295895449094033 	 0.505456682573136 	 0.4735878210802499 	 0.5055704378268331  
1.0 	 0.4661776591501026 	 0.4990634129705674 	 0.46444819613350163 	 0.5018167237127563  
1.08 	 0.4592577437996557 	 0.4930760038383755 	 0.45916923799667053 	 0.4934491716602635  
1.17 	 0.4539850802724954 	 0.48669963484277873 	 0.4523230729169542 	 0.48819279946812033  
1.27 	 0.44916235532147963 	 0.4808865267019326 	 0.44750965723265507 	 0.4813532617052521  
1.38 	 0.4442444914847311 	 0.4708230501538611 	 0.4424644538610385 	 0.47252042045908366  
1.49 	 0.43955092388065475 	 0.46467719535741664 	 0.4393930938596903 	 0.4648796857510735  
1.63 	 0.4332630265268284 	 0.4577800403696197 	 0.4353778711836793 	 0.4582919560284326  
1.77 	 0.4297942276050486 	 0.4491434687288369 	 0.4283590442711318 	 0.45053069037257665  
1.94 	 0.42513118736656 	 0.4416436566928676 	 0.4250996861009121 	 0.4428020144971911  
2.12 	 0.4245983253956939 	 0.4351717506959474 	 0.4218901328134993 	 0.43590577016187254  
2.33 	 0.41996734011641074 	 0.4269130547762203 	 0.4197301998280751 	 0.4302514148474955  
2.57 	 0.41710430340710936 	 0.4218186568069865 	 0.419240391209988 	 0.42365376154657336  
2.84 	 0.41646814651581915 	 0.41526276724660655 	 0.4150999615811692 	 0.4182242374267277  
3.16 	 0.4117068649173754 	 0.4096939397123368 	 0.41185464100235686 	 0.4123595304527384  
3.54 	 0.4105956171270193 	 0.40561305358928207 	 0.4101651464027541 	 0.4069453283255704  
3.99 	 0.4066410289036116 	 0.40161833862117396 	 0.4089860481883531 	 0.40238007571183393  
4.55 	 0.40795005204307555 	 0.3958468579807015 	 0.4090096528171456 	 0.39791974066868974  
5.24 	 0.40629725215083135 	 0.3890162562968066 	 0.40674503606509943 	 0.3915784383251932  
6.14 	 0.4044393477961206 	 0.382602365828969 	 0.407320907300473 	 0.38517789427640664  
7.33 	 0.40273332089091185 	 0.3745186576118486 	 0.4085489647706663 	 0.3776477461080401  
9.0 	 0.4036456507390107 	 0.36449781401960846 	 0.4081677457555082 	 0.3680866451821954  


==> plots/cutplots/7/slope_mean.dat <==
0.11 	 0.9928461747714192 	 0.9914593564757584 
0.13 	 0.9910613492407053 	 0.9897501255810497 
0.16 	 0.9884635468282654 	 0.9876817203118659 
0.19 	 0.984897420634862 	 0.9852300965596557 
0.21 	 0.9801994524292522 	 0.9822544225042618 
0.25 	 0.9737510907063887 	 0.9786091785553772 
0.28 	 0.9657081842992298 	 0.9742882717530211 
0.31 	 0.9552024619751538 	 0.9690989466873818 
0.35 	 0.9422362140519889 	 0.9629366656148227 
0.38 	 0.9266051083698188 	 0.955602010065751 
0.42 	 0.9083095101281837 	 0.9466143586895873 
0.47 	 0.8870818308854272 	 0.9362029368686507 
0.51 	 0.8639943306980882 	 0.9240650001410023 
0.56 	 0.8382310054086641 	 0.9095927157419957 
0.61 	 0.8112748689658582 	 0.892797167680564 
0.66 	 0.7826731584392559 	 0.8740061200398975 
0.72 	 0.753265280885351 	 0.8526784179177689 
0.78 	 0.7238665923476456 	 0.8287438562315703 
0.85 	 0.6931057079334383 	 0.8026577127303183 
0.92 	 0.6624064337081241 	 0.7735987600345906 
1.0 	 0.6327542478826019 	 0.7424726219381785 
1.08 	 0.6028450883497507 	 0.7098051286786385 
1.17 	 0.5745820070863237 	 0.674881541175394 
1.27 	 0.5474333196885265 	 0.6378622193544844 
1.38 	 0.5213877655483871 	 0.6008400121017744 
1.49 	 0.4959375193272388 	 0.5627087374051568 
1.63 	 0.4717268059537058 	 0.5243850384408127 
1.77 	 0.44997353236140747 	 0.48680244236474024 
1.94 	 0.42954418350395596 	 0.44971290138621994 
2.12 	 0.41049846790854777 	 0.41325767046138795 
2.33 	 0.3927005234584904 	 0.3784590772418467 
2.57 	 0.37588069991437373 	 0.3456424963544089 
2.84 	 0.3609790917694532 	 0.3143975062018129 
3.16 	 0.3475540390178253 	 0.28516542970031594 
3.54 	 0.3345717883548 	 0.25805121716902596 
3.99 	 0.3233790473484407 	 0.23340431558634472 
4.55 	 0.3125357609734411 	 0.2113451100188194 
5.24 	 0.30309730743272223 	 0.19151703290370514 
6.14 	 0.2942661695541568 	 0.17432929341374184 
7.33 	 0.2862011045591079 	 0.15934949655320788 
9.0 	 0.27863319661584984 	 0.1460833780628311 


==> plots/cutplots/7/slope_variance.dat <==
0.11 	 0.0037225392750185127 	 0.0036999860841480815 
0.13 	 0.0038113613794768125 	 0.003753045930239062 
0.16 	 0.0039471642958955845 	 0.0038378528700892946 
0.19 	 0.004142095834619284 	 0.003939413661236139 
0.21 	 0.004456479379761701 	 0.00410468208507009 
0.25 	 0.004977111413626831 	 0.00433165622736738 
0.28 	 0.005690871400961844 	 0.004648346774910018 
0.31 	 0.006914179003948922 	 0.005100980048660675 
0.35 	 0.00855813922975511 	 0.0056770385485952635 
0.38 	 0.01075570723852345 	 0.006402540151267315 
0.42 	 0.013496884225159074 	 0.00748050956949096 
0.47 	 0.016977516795831357 	 0.008839474558302527 
0.51 	 0.02068085305854296 	 0.010485059198762773 
0.56 	 0.024858291339547887 	 0.01263973460312967 
0.61 	 0.029074047192726635 	 0.015299946601180158 
0.66 	 0.03322269185887712 	 0.018192222390366348 
0.72 	 0.037205404614454124 	 0.02158108149459502 
0.78 	 0.04062069775309339 	 0.025219769473743964 
0.85 	 0.043634304896758194 	 0.029211114654491093 
0.92 	 0.04608112249763706 	 0.033299659070042516 
1.0 	 0.04767960242826608 	 0.037390541396893365 
1.08 	 0.04882911719964449 	 0.04101309573004748 
1.17 	 0.04938416299780909 	 0.04425289774507919 
1.27 	 0.0492380309088837 	 0.046865321478369575 
1.38 	 0.048570624325429974 	 0.04852513185525812 
1.49 	 0.04779959213909128 	 0.04934519882346773 
1.63 	 0.04661274126986755 	 0.04939823433613181 
1.77 	 0.045187739507045965 	 0.048449778269545656 
1.94 	 0.043531639782625337 	 0.046450550814426124 
2.12 	 0.041900845441018804 	 0.04366081902241801 
2.33 	 0.04016522407110877 	 0.04053043203223694 
2.57 	 0.038226187553568096 	 0.037112831236629666 
2.84 	 0.0364965729647566 	 0.0333728822759278 
3.16 	 0.034989153894645506 	 0.029618437756006113 
3.54 	 0.03341308071542344 	 0.025945416423967922 
3.99 	 0.03206891071105703 	 0.022565180653544202 
4.55 	 0.03062654476323257 	 0.019691066137222792 
5.24 	 0.029392784851387736 	 0.01725934209239809 
6.14 	 0.028265438894781125 	 0.015182426728389264 
7.33 	 0.027195125096560763 	 0.013551949415659442 
9.0 	 0.026195657270994505 	 0.012386326300417834 


==> plots/cutplots/8/disorders_analyzed.dat <==
EIGENSTATES 
folders of data available = 2 
disorders diagonalized = 800 
SLOPE STATISTICS 
folders of data available = 2 
disorders analyzed = 800 
EA STATISTICS 
folders of data available = 2 
disorders analyzed = 800 


==> plots/cutplots/8/ea_mean.dat <==
0.11 	 0.0011323123635154494 	 0.0018485753506785523 	 0.0009721207808481647 	 0.0010202814764055546 	 0.0009721207808481752 	 0.0010202814764054763 	 0.0013344734222087906 	 0.001387547145651864 	 0.00133447342220879 	 0.0013875471456518634 	 0.00133447342220879 	 0.0013875471456518634 	 0.0012309073319684203 	 0.001289134996905392 
0.13 	 0.0011475509209043203 	 0.0021782596173450645 	 0.0010391875773801264 	 0.0010854461837138047 	 0.001039187577380102 	 0.0010854461837138125 	 0.0013096050602761226 	 0.001379118667383819 	 0.0013096050602761217 	 0.0013791186673838183 	 0.0013096050602761217 	 0.0013791186673838183 	 0.0012045470712074835 	 0.0012785493042280116 
0.16 	 0.0011729647735428319 	 0.0025745125896555264 	 0.0011364185760338198 	 0.0011692466858558058 	 0.001136418576033827 	 0.0011692466858558028 	 0.0012848043026063942 	 0.0013681992911643626 	 0.0012848043026063936 	 0.001368199291164362 	 0.0012848043026063936 	 0.001368199291164362 	 0.0011805586615184463 	 0.0012665723217318522 
0.19 	 0.0012093514723699292 	 0.003032736189632386 	 0.0012691598030798985 	 0.0012702150155135443 	 0.0012691598030798276 	 0.0012702150155135465 	 0.0012617873859352218 	 0.0013594213480605207 	 0.0012617873859352212 	 0.00135942134806052 	 0.0012617873859352212 	 0.00135942134806052 	 0.0011573429491362605 	 0.0012538633133606014 
0.21 	 0.0012594966104270955 	 0.0035542864661063703 	 0.001446936915864753 	 0.0013944590008536418 	 0.0014469369158647105 	 0.0013944590008537242 	 0.0012420245637179313 	 0.0013483390287685351 	 0.0012420245637179308 	 0.0013483390287685345 	 0.0012420245637179308 	 0.0013483390287685345 	 0.0011394200428988845 	 0.0012406908617961948 
0.25 	 0.0013367248878489748 	 0.004136573062447058 	 0.001675117691561504 	 0.0015447842149603449 	 0.0016751176915614408 	 0.0015447842149603338 	 0.0012301469422220475 	 0.001337773917919553 	 0.0012301469422220468 	 0.0013377739179195518 	 0.0012301469422220468 	 0.0013377739179195518 	 0.0011258262586356547 	 0.0012282149599917812 
0.28 	 0.0014417767162361683 	 0.004790938755982997 	 0.0019592906412617154 	 0.0017204552384374803 	 0.0019592906412613698 	 0.0017204552384372956 	 0.001226012805584629 	 0.001329216421558751 	 0.0012260128055846284 	 0.0013292164215587504 	 0.0012260128055846284 	 0.0013292164215587504 	 0.0011195090422440803 	 0.0012167677226070828 
0.31 	 0.0015952829405749083 	 0.005519037973063583 	 0.0022924978027568355 	 0.0019350717292161937 	 0.0022924978027570038 	 0.0019350717292161668 	 0.001233149773576039 	 0.001321112535753024 	 0.0012331497735760383 	 0.0013211125357530237 	 0.0012331497735760383 	 0.0013211125357530237 	 0.0011244740028908283 	 0.001209490833654424 
0.35 	 0.0018081165995818878 	 0.006337214363031263 	 0.0026721866450185434 	 0.0021908649595829906 	 0.00267218664501858 	 0.002190864959583016 	 0.0012571931337642906 	 0.0013172862114315862 	 0.0012571931337642898 	 0.0013172862114315855 	 0.0012571931337642898 	 0.0013172862114315855 	 0.0011441116758649768 	 0.0012043632658286358 
0.38 	 0.0021015385859476502 	 0.007271966514207201 	 0.0030961611704390414 	 0.002501736847294482 	 0.0030961611704389256 	 0.0025017368472944612 	 0.0012938463054768376 	 0.001316581491788331 	 0.0012938463054768372 	 0.0013165814917883302 	 0.0012938463054768372 	 0.0013165814917883302 	 0.001176342902671937 	 0.0012039504156060646 
0.42 	 0.0025043337043074818 	 0.008339934217487086 	 0.003534875741707591 	 0.0028666612307711066 	 0.0035348757417075784 	 0.002866661230771092 	 0.0013437644229368601 	 0.001320575276201521 	 0.0013437644229368597 	 0.0013205752762015203 	 0.0013437644229368597 	 0.0013205752762015203 	 0.001221707181390767 	 0.0012088390221232398 
0.47 	 0.003017454467925746 	 0.009601965659050552 	 0.003985550881814349 	 0.0033003472806151807 	 0.003985550881814398 	 0.003300347280615096 	 0.0014029772315622161 	 0.001330327814841332 	 0.0014029772315622155 	 0.0013303278148413314 	 0.0014029772315622155 	 0.0013303278148413314 	 0.0012754186312316327 	 0.0012179451408872017 
0.51 	 0.003677724639642803 	 0.011113082240512344 	 0.0044397121656290575 	 0.003810583825202824 	 0.0044397121656287435 	 0.0038105838252027553 	 0.0014738282480683156 	 0.0013481602473916182 	 0.001473828248068315 	 0.0013481602473916173 	 0.001473828248068315 	 0.0013481602473916173 	 0.0013386154716970844 	 0.0012363169757601126 
0.56 	 0.004510058935822922 	 0.01292505551217782 	 0.004891852162461148 	 0.004393553013614604 	 0.004891852162465093 	 0.004393553013614365 	 0.0015487807571664299 	 0.0013709448009085552 	 0.001548780757166429 	 0.0013709448009085543 	 0.001548780757166429 	 0.0013709448009085543 	 0.0014061611794205886 	 0.0012581714799936889 
0.61 	 0.005541556304716938 	 0.015131761432253293 	 0.005302822240608663 	 0.005060512466483386 	 0.005302822240608014 	 0.005060512466482953 	 0.0016306928295202442 	 0.0014032434259860344 	 0.0016306928295202435 	 0.0014032434259860338 	 0.0016306928295202435 	 0.0014032434259860338 	 0.0014822555609517354 	 0.0012914086443877862 
0.66 	 0.006784170625300531 	 0.017812992250238913 	 0.00571446420616232 	 0.0058233703167592755 	 0.005714464206162379 	 0.005823370316759108 	 0.0017095269787450892 	 0.0014472252588394001 	 0.0017095269787450883 	 0.0014472252588393993 	 0.0017095269787450883 	 0.0014472252588393993 	 0.0015575210519039014 	 0.0013346476616548988 
0.72 	 0.00827376413258185 	 0.02110632599343435 	 0.006062103064259224 	 0.006628226695365533 	 0.006062103064257526 	 0.006628226695365488 	 0.0017896149194785724 	 0.0015009611484884111 	 0.0017896149194785715 	 0.0015009611484884105 	 0.0017896149194785715 	 0.0015009611484884105 	 0.001635889160567821 	 0.001387476273527159 
0.78 	 0.01001578639752653 	 0.0250510115755757 	 0.006378153825338904 	 0.007498375857500515 	 0.00637815382533876 	 0.007498375857499325 	 0.0018711346268749697 	 0.0015613525435278542 	 0.0018711346268749688 	 0.0015613525435278536 	 0.0018711346268749688 	 0.0015613525435278536 	 0.001714283434078325 	 0.0014461626018972176 
0.85 	 0.011974371493634242 	 0.029906530339801993 	 0.0066323213409077465 	 0.008425121012623254 	 0.006632321340907827 	 0.008425121012623887 	 0.001940661992980812 	 0.0016381425877123664 	 0.001940661992980811 	 0.001638142587712366 	 0.001940661992980811 	 0.001638142587712366 	 0.0017849712456203012 	 0.0015191894226400696 
0.92 	 0.014191466613077134 	 0.03551298410035914 	 0.006858222903398102 	 0.009374720759488265 	 0.0068582229033978615 	 0.00937472075949162 	 0.001998754863879567 	 0.0017217059693015078 	 0.001998754863879566 	 0.001721705969301507 	 0.001998754863879566 	 0.001721705969301507 	 0.0018441103515686244 	 0.0016014643813253484 
1.0 	 0.01666430131626871 	 0.042141164121357565 	 0.007007724371500374 	 0.01037945004289592 	 0.007007724371499938 	 0.0103794500428964 	 0.0020536758979037882 	 0.0018127931245561911 	 0.0020536758979037874 	 0.0018127931245561898 	 0.0020536758979037874 	 0.0018127931245561898 	 0.0019029908433450045 	 0.0016922208374844589 
1.08 	 0.019357146895628025 	 0.04981776356775899 	 0.007111949697443694 	 0.011348604382182086 	 0.00711194969744306 	 0.011348604382181519 	 0.002095397100089051 	 0.001905570711156999 	 0.0020953971000890496 	 0.0019055707111569986 	 0.0020953971000890496 	 0.0019055707111569986 	 0.0019469838387727186 	 0.0017832870136918586 
1.17 	 0.022245921640092214 	 0.05851461913015912 	 0.00716757293794888 	 0.012258418580851325 	 0.00716757293794851 	 0.012258418580851489 	 0.0021140501627807174 	 0.002004923017819567 	 0.0021140501627807166 	 0.0020049230178195657 	 0.0021140501627807166 	 0.0020049230178195657 	 0.001971150305669868 	 0.0018830531700466094 
1.27 	 0.025293728799795724 	 0.06826515443214894 	 0.0071169072244315155 	 0.013204852697725788 	 0.007116907224433546 	 0.01320485269772613 	 0.002122667388530617 	 0.0021012632742742295 	 0.002122667388530616 	 0.0021012632742742282 	 0.002122667388530616 	 0.0021012632742742282 	 0.0019863101139013886 	 0.001977251381539896 
1.38 	 0.028582265278473285 	 0.07958445771062446 	 0.007073682570791855 	 0.014026521199804111 	 0.007073682570790338 	 0.014026521199803165 	 0.0021173992419706938 	 0.002201075428559876 	 0.002117399241970693 	 0.0022010754285598753 	 0.002117399241970693 	 0.0022010754285598753 	 0.0019902492755515516 	 0.002075016539528785 
1.49 	 0.03198157889713028 	 0.09179879620122619 	 0.00700285255534721 	 0.01483100680360235 	 0.007002852555344558 	 0.014831006803604028 	 0.0020960192976858427 	 0.0022882236245034076 	 0.0020960192976858414 	 0.0022882236245034067 	 0.0020960192976858414 	 0.0022882236245034067 	 0.0019764140195909804 	 0.0021665376457714247 
1.63 	 0.035425094446464 	 0.10522270491063186 	 0.006928998861634547 	 0.015528511947090361 	 0.0069289988616323605 	 0.015528511947089476 	 0.0020670453662449883 	 0.0023592457980173504 	 0.0020670453662449875 	 0.002359245798017349 	 0.0020670453662449875 	 0.002359245798017349 	 0.00195632754937705 	 0.0022418273450253313 
1.77 	 0.03905652741884767 	 0.11946305515970641 	 0.006785127828202176 	 0.01612649504413401 	 0.006785127828203558 	 0.016126495044127807 	 0.0020113573254082577 	 0.0024244245110291223 	 0.0020113573254082564 	 0.0024244245110291215 	 0.0020113573254082564 	 0.0024244245110291215 	 0.0019086822264686835 	 0.0023076270492577793 
1.94 	 0.04269259663600689 	 0.1347467759736067 	 0.006661486626612444 	 0.016667358713797542 	 0.006661486626623002 	 0.01666735871379713 	 0.0019452524298868984 	 0.002470629205003777 	 0.0019452524298868975 	 0.0024706292050037763 	 0.0019452524298868975 	 0.0024706292050037763 	 0.001850083899563738 	 0.0023570681986045832 
2.12 	 0.046385146846544184 	 0.1506546277338842 	 0.00657422897513858 	 0.01714350225103535 	 0.006574228975137193 	 0.017143502251015928 	 0.001869366541417134 	 0.0024932769360982935 	 0.001869366541417133 	 0.0024932769360982926 	 0.001869366541417133 	 0.0024932769360982926 	 0.0017828646597331753 	 0.0023861649690142973 
2.33 	 0.05020659585795456 	 0.16715654810040265 	 0.0064002173575830115 	 0.017516045263456268 	 0.006400217357579295 	 0.017516045263458676 	 0.001782048159889794 	 0.0024988281649141134 	 0.001782048159889793 	 0.002498828164914112 	 0.001782048159889793 	 0.002498828164914112 	 0.0017046882860085079 	 0.00239858079250603 
2.57 	 0.05391955630981156 	 0.18407658279484534 	 0.0062674834596351155 	 0.017831371448708902 	 0.006267483459635543 	 0.01783137144870958 	 0.001688974003464827 	 0.0024799398925258735 	 0.0016889740034648259 	 0.0024799398925258727 	 0.0016889740034648259 	 0.0024799398925258727 	 0.0016225891679147867 	 0.002382796529897297 
2.84 	 0.0576137935829866 	 0.20086916633608323 	 0.006151096888907153 	 0.018193886830689045 	 0.006151096888909603 	 0.018193886830688046 	 0.0015885400687660903 	 0.0024320656942693046 	 0.0015885400687660899 	 0.0024320656942693033 	 0.0015885400687660899 	 0.0024320656942693033 	 0.0015295747898318823 	 0.002343671531359825 
3.16 	 0.06119336914201987 	 0.21801263631827536 	 0.006108051332346925 	 0.018530417076938678 	 0.00610805133235551 	 0.018530417076949794 	 0.001479190028492067 	 0.002361917121794956 	 0.0014791900284920666 	 0.0023619171217949546 	 0.0014791900284920666 	 0.0023619171217949546 	 0.0014287171915736343 	 0.0022800127142865024 
3.54 	 0.06483168358388877 	 0.23509866670703713 	 0.006010077466749629 	 0.01884757742597172 	 0.006010077466746754 	 0.01884757742596076 	 0.0013676958380735183 	 0.0022703090268380863 	 0.0013676958380735176 	 0.0022703090268380854 	 0.0013676958380735176 	 0.0022703090268380854 	 0.0013229102320464281 	 0.0021933934140931904 
3.99 	 0.06843477847605019 	 0.25190615301078106 	 0.005941010978458112 	 0.019217986025793738 	 0.005941010978416927 	 0.019217986025778816 	 0.001248390404146817 	 0.0021466610022275352 	 0.0012483904041468163 	 0.002146661002227534 	 0.0012483904041468163 	 0.002146661002227534 	 0.0012119970445815004 	 0.0020771484142732962 
4.55 	 0.07194885824906098 	 0.2685065202552406 	 0.005914668564819198 	 0.019636186030403686 	 0.005914668564836723 	 0.019636186030382752 	 0.0011228438428590526 	 0.002014331744032808 	 0.0011228438428590522 	 0.002014331744032807 	 0.0011228438428590522 	 0.002014331744032807 	 0.001094145868800739 	 0.0019521895288473633 
5.24 	 0.07527841812673541 	 0.28410109288315805 	 0.005879176996386242 	 0.019970040623988085 	 0.005879176996485259 	 0.019970040623954143 	 0.0009960365099680132 	 0.0018590487148708998 	 0.0009960365099680128 	 0.0018590487148708989 	 0.0009960365099680128 	 0.0018590487148708989 	 0.0009723414085099439 	 0.001805769890097171 
6.14 	 0.07866664206452056 	 0.2991915908959974 	 0.00587234237934322 	 0.020432776746820164 	 0.005872342379343824 	 0.02043277674653444 	 0.0008680011398839042 	 0.00168619787300607 	 0.0008680011398839037 	 0.001686197873006069 	 0.0008680011398839037 	 0.001686197873006069 	 0.0008491918730027591 	 0.0016393759194369365 
7.33 	 0.08202191991573053 	 0.31364978393065496 	 0.005876767048254789 	 0.02091048740639435 	 0.00587676704777545 	 0.020910487403341962 	 0.0007348717299353445 	 0.001497842929654437 	 0.0007348717299353442 	 0.0014978429296544362 	 0.0007348717299353442 	 0.0014978429296544362 	 0.0007203438646706064 	 0.001458119819060357 
9.0 	 0.08537987874608295 	 0.3275470577780258 	 0.005926213879298254 	 0.021405121614250712 	 0.005926213879472609 	 0.02140512162657406 	 0.0006028106349327105 	 0.0013007931738212805 	 0.0006028106349327101 	 0.0013007931738212798 	 0.0006028106349327101 	 0.0013007931738212798 	 0.0005909475885873234 	 0.001265956888998409 


==> plots/cutplots/8/level_mean.dat <==
0.11 	 0.5314185825193927 	 0.5329452096255128 	 0.5302882936552864 	 0.5296622659761487  
0.13 	 0.5309088663091841 	 0.5304012821034595 	 0.5315912592308915 	 0.531628362499763  
0.16 	 0.5293320451053214 	 0.5301646612797953 	 0.5311649007310404 	 0.5294744325721568  
0.19 	 0.5313783270047038 	 0.5297751043612221 	 0.5316832158148938 	 0.530800272865938  
0.21 	 0.5319030267000902 	 0.5299101006762403 	 0.5307061279232084 	 0.5307273314448202  
0.25 	 0.5302038694062966 	 0.5318152222443269 	 0.5303834265173749 	 0.5308802467988347  
0.28 	 0.530847069970261 	 0.5313495379162524 	 0.5302378045825324 	 0.5328502610176621  
0.31 	 0.5302704725128016 	 0.5303922946230402 	 0.5289973609210401 	 0.5302888336656578  
0.35 	 0.5285291832396298 	 0.5291324142494694 	 0.5302354485873264 	 0.5308028538816398  
0.38 	 0.5268995489420887 	 0.5302740872256064 	 0.5276786815278868 	 0.5312584940356195  
0.42 	 0.5263529409199733 	 0.5305775640103552 	 0.525106402378257 	 0.5281848808243477  
0.47 	 0.5237992601776229 	 0.5288164867233455 	 0.5232197458494761 	 0.528994964288418  
0.51 	 0.5208447402192836 	 0.5307190861499665 	 0.5184623380680037 	 0.5282095912801545  
0.56 	 0.5168937127118775 	 0.5273717951198141 	 0.5154078507094969 	 0.5289823388129258  
0.61 	 0.5108138004812016 	 0.528362480338154 	 0.5111270563610337 	 0.5283464224991894  
0.66 	 0.5046619874188639 	 0.5264415042270092 	 0.5045405333876034 	 0.5271591964818696  
0.72 	 0.49763705648028944 	 0.5219453928298887 	 0.49831545118889253 	 0.5231490546943692  
0.78 	 0.491390252714827 	 0.5190258316505314 	 0.49020938986068613 	 0.5218114869313748  
0.85 	 0.48453407168572693 	 0.516974401164771 	 0.4841903606279643 	 0.5160562834575305  
0.92 	 0.47665179023515764 	 0.5120255443684253 	 0.47732943220054663 	 0.5116895037766072  
1.0 	 0.4706856464458456 	 0.5083900930026455 	 0.47078351046482064 	 0.5060931438979865  
1.08 	 0.46339384894473523 	 0.4991572089563406 	 0.4636201314942724 	 0.4996334416145459  
1.17 	 0.4557075915430392 	 0.4937955641381307 	 0.4561687861844346 	 0.4915214899236786  
1.27 	 0.4480558243819167 	 0.48318217832199223 	 0.44790674258706886 	 0.48443850132006877  
1.38 	 0.4411370621702395 	 0.4787749688987956 	 0.4428104764313349 	 0.47525606296663775  
1.49 	 0.4385565515991621 	 0.4664906545907722 	 0.43774838629530477 	 0.46830418811537655  
1.63 	 0.4304873483695075 	 0.4595565033452988 	 0.4319774459037064 	 0.4572712922273467  
1.77 	 0.42994808102048643 	 0.4498448253197546 	 0.42894592825868494 	 0.451114662098663  
1.94 	 0.42336166506831446 	 0.44104397369322723 	 0.4250822910101505 	 0.43825572261607276  
2.12 	 0.41946407008224407 	 0.4336222253362096 	 0.41925353253914244 	 0.43369495646847944  
2.33 	 0.4157525752357176 	 0.42636353664729454 	 0.41525933010340643 	 0.4260009750201077  
2.57 	 0.41218407604318796 	 0.42059212467755336 	 0.4137566708483209 	 0.41807883222623315  
2.84 	 0.40893203050571225 	 0.41396750417302164 	 0.4110330669627748 	 0.41480666041490866  
3.16 	 0.4083417363224509 	 0.40840478737220964 	 0.40722597913857844 	 0.40815648812778393  
3.54 	 0.40314687152662076 	 0.4019902920728532 	 0.40457593779138934 	 0.40248218690234333  
3.99 	 0.4037994845931178 	 0.4009589440281811 	 0.40180727783263814 	 0.40242301872955616  
4.55 	 0.39767429434020324 	 0.39694236675107825 	 0.3960625914245066 	 0.39540456388595446  
5.24 	 0.39498787483567227 	 0.3935112723640073 	 0.3945329827742787 	 0.3943621463630638  
6.14 	 0.39242269126779467 	 0.38882669491650695 	 0.39156413053100086 	 0.38882189172588094  
7.33 	 0.3929495565842405 	 0.3847134353519933 	 0.38918915901638923 	 0.38254797856382455  
9.0 	 0.3908835047074568 	 0.37901290307728935 	 0.386932338003041 	 0.3769130165259392  


==> plots/cutplots/8/slope_mean.dat <==
0.11 	 1.0252319325132349 	 1.024738986308721 
0.13 	 1.0240003478963262 	 1.0237113024346203 
0.16 	 1.0222208737446172 	 1.0224277723966224 
0.19 	 1.0197333610392216 	 1.0208368007166733 
0.21 	 1.0163408166247174 	 1.0188670922458885 
0.25 	 1.0117075644714049 	 1.0164201678254927 
0.28 	 1.0055928730765158 	 1.0133467660676048 
0.31 	 0.9973974825933654 	 1.0094850091682113 
0.35 	 0.9866997865886353 	 1.0047357870545184 
0.38 	 0.9733968947458114 	 0.9987312923816191 
0.42 	 0.9572232644746279 	 0.9915225227477029 
0.47 	 0.9385485933790163 	 0.9825894247724758 
0.51 	 0.9169774293725961 	 0.9716045317815666 
0.56 	 0.8928993235935119 	 0.9584977102789761 
0.61 	 0.8660357665856776 	 0.9428442777440668 
0.66 	 0.8372665739913382 	 0.9241139244828813 
0.72 	 0.8065818192934029 	 0.9022740964541281 
0.78 	 0.7740031062058399 	 0.8774692428956475 
0.85 	 0.7412393223357926 	 0.8485305176060584 
0.92 	 0.7077355508013006 	 0.8166356923360036 
1.0 	 0.6737021223649101 	 0.7814216052546665 
1.08 	 0.6402754643594475 	 0.7432023576082926 
1.17 	 0.6076362012984922 	 0.7024544771453755 
1.27 	 0.5762946755021422 	 0.6600471527376133 
1.38 	 0.5458814415352803 	 0.6144619368015722 
1.49 	 0.5166921392116943 	 0.5684395661673778 
1.63 	 0.48902280896509837 	 0.5219156048664112 
1.77 	 0.46360732591475506 	 0.4761790512826544 
1.94 	 0.43980918381287776 	 0.4310447254144736 
2.12 	 0.4181164256030991 	 0.38858884371624913 
2.33 	 0.3971419897352305 	 0.34751093961233587 
2.57 	 0.3782685430276979 	 0.30947623351608067 
2.84 	 0.36076589228785244 	 0.27545029598477194 
3.16 	 0.3455984182546992 	 0.24411868219302799 
3.54 	 0.3312167518919348 	 0.2159298530322175 
3.99 	 0.3180816801537249 	 0.1913639249719355 
4.55 	 0.3067497003090525 	 0.16933842005362937 
5.24 	 0.29628633188975606 	 0.15105417481556765 
6.14 	 0.28673764054838957 	 0.13544251425663514 
7.33 	 0.27809027353884624 	 0.12231542723508904 
9.0 	 0.2699648998570289 	 0.11125522316591374 


==> plots/cutplots/8/slope_variance.dat <==
0.11 	 0.005050256385424705 	 0.005050456963496508 
0.13 	 0.005105421049626029 	 0.005086294858284235 
0.16 	 0.005178760408437728 	 0.005133519472141447 
0.19 	 0.005292710537993054 	 0.005205431389824996 
0.21 	 0.005487493386335111 	 0.0053158898520822 
0.25 	 0.00580382553982682 	 0.0054783337427505765 
0.28 	 0.0062994209068176835 	 0.005723716370139691 
0.31 	 0.0071552584827852496 	 0.0060691971386798976 
0.35 	 0.008533339929067916 	 0.006527789524038152 
0.38 	 0.010441102646990368 	 0.0071844877025296515 
0.42 	 0.013210032953840278 	 0.0080704423072715 
0.47 	 0.016461051713328845 	 0.009251653642196888 
0.51 	 0.02035006059890578 	 0.010873375424074934 
0.56 	 0.02477180482481223 	 0.01292000858066852 
0.61 	 0.0297200388091618 	 0.015573503610538048 
0.66 	 0.03459196772687079 	 0.01882386772997744 
0.72 	 0.03941240187088677 	 0.022905365255700545 
0.78 	 0.04405396224108649 	 0.02739249721331489 
0.85 	 0.04803754390749935 	 0.03265875473914099 
0.92 	 0.0512383427448633 	 0.03796371591226535 
1.0 	 0.05399203517388618 	 0.0433361464504829 
1.08 	 0.05576574507645238 	 0.048414152806911526 
1.17 	 0.05666750888933378 	 0.052631101180424585 
1.27 	 0.05705689576106156 	 0.05593184597822227 
1.38 	 0.05645526016258005 	 0.05819356242018693 
1.49 	 0.055716813504398895 	 0.05880353618329748 
1.63 	 0.054030901848556745 	 0.05778305886033166 
1.77 	 0.05233562424812937 	 0.055352129521959274 
1.94 	 0.050189721247616094 	 0.051823427649984925 
2.12 	 0.04791829199923082 	 0.04737675198400945 
2.33 	 0.045433826576711585 	 0.041883847721691785 
2.57 	 0.043078766522871355 	 0.03622643616031035 
2.84 	 0.04059405159361286 	 0.030647538178805712 
3.16 	 0.038360377629475514 	 0.025534877553362756 
3.54 	 0.03615137423345503 	 0.02073242676866284 
3.99 	 0.03416556043485197 	 0.01668202608587089 
4.55 	 0.032447384799093114 	 0.01320915043085403 
5.24 	 0.030739475756288 	 0.010671074173385336 
6.14 	 0.029332795207941346 	 0.008735237715687126 
7.33 	 0.027816191377838147 	 0.0073406328088395515 
9.0 	 0.026403384948669978 	 0.006364436968722993 


==> plots/cutplots/9/disorders_analyzed.dat <==
EIGENSTATES 
folders of data available = 11 
disorders diagonalized = 879 
SLOPE STATISTICS 
folders of data available = 11 
disorders analyzed = 879 
EA STATISTICS 
folders of data available = 11 
disorders analyzed = 879 
LEVEL STATISTICS 
folders of data available = 11 
disorders analyzed = 879 


==> plots/cutplots/9/ea_mean.dat <==
0.11 	 0.000505651233988123 	 0.0011702828971950545 	 0.00040096564721536814 	 0.00043199546282685867 	 0.0004009656472147802 	 0.0004319954628268484 	 0.0007847582042149633 	 0.0008150266364477338 	 0.0007847582042149631 	 0.0008150266364477334 	 0.0007847582042149631 	 0.0008150266364477334 	 0.000752516417606499 	 0.0007872473395347532 
0.14 	 0.0005067608820892676 	 0.0015801580730445887 	 0.0004569395239596088 	 0.0004881374987520005 	 0.00045693952395962375 	 0.0004881374987519952 	 0.0007564047124622884 	 0.0008006127500445803 	 0.0007564047124622882 	 0.00080061275004458 	 0.0007564047124622882 	 0.00080061275004458 	 0.0007225004312613991 	 0.0007710013776954021 
0.18 	 0.0005133708209647936 	 0.0020879334248493264 	 0.0005491412895205801 	 0.000560180144388227 	 0.0005491412895209313 	 0.0005601801443881942 	 0.0007242431781956948 	 0.0007834103768380244 	 0.0007242431781956946 	 0.0007834103768380241 	 0.0007242431781956946 	 0.0007834103768380241 	 0.0006897918426010871 	 0.0007503703629677351 
0.21 	 0.0005277637123056558 	 0.0026867997230589735 	 0.0006877570612108069 	 0.0006522080719252421 	 0.0006877570612108532 	 0.0006522080719252476 	 0.0006924448093682777 	 0.0007629487380986225 	 0.0006924448093682772 	 0.0007629487380986221 	 0.0006924448093682772 	 0.0007629487380986221 	 0.0006581389235439769 	 0.000727532365730923 
0.26 	 0.0005587836203882555 	 0.003368552448944484 	 0.0008844652258692933 	 0.0007691705378539064 	 0.0008844652258692813 	 0.0007691705378539099 	 0.0006645320616802473 	 0.0007412844842247178 	 0.0006645320616802469 	 0.0007412844842247174 	 0.0006645320616802469 	 0.0007412844842247174 	 0.00062975399249097 	 0.0007043212955602367 
0.3 	 0.0006147847011996782 	 0.004126703483323568 	 0.0011480621142708008 	 0.0009134499383730866 	 0.001148062114270603 	 0.0009134499383730822 	 0.0006445391845086209 	 0.0007189198126633102 	 0.0006445391845086206 	 0.0007189198126633098 	 0.0006445391845086206 	 0.0007189198126633098 	 0.000608156742089244 	 0.0006804431333806815 
0.35 	 0.0007101613686357955 	 0.004966031694584105 	 0.0014875940364950278 	 0.0010957744177268545 	 0.0014875940364950072 	 0.0010957744177268482 	 0.0006364263755377879 	 0.0006987895851811155 	 0.0006364263755377875 	 0.0006987895851811153 	 0.0006364263755377875 	 0.0006987895851811153 	 0.0005975418660367209 	 0.0006586189200294838 
0.4 	 0.0008750060536094855 	 0.00590876897263815 	 0.0019083649586204951 	 0.0013280152294799816 	 0.0019083649586192732 	 0.0013280152294800032 	 0.0006451749925930245 	 0.0006811697587169042 	 0.0006451749925930243 	 0.000681169758716904 	 0.0006451749925930243 	 0.000681169758716904 	 0.0006032575457527673 	 0.000640011070776067 
0.45 	 0.001137679834541993 	 0.006996964586231462 	 0.002394071023834429 	 0.0016248835943019721 	 0.002394071023834463 	 0.0016248835943019626 	 0.0006720708612324598 	 0.0006676859509328046 	 0.0006720708612324595 	 0.0006676859509328041 	 0.0006720708612324595 	 0.0006676859509328041 	 0.0006259906343524615 	 0.000626161934570807 
0.51 	 0.0015672404439632773 	 0.008304219794025342 	 0.0029363110223033385 	 0.002008088052393509 	 0.002936311022303448 	 0.002008088052387181 	 0.0007191627146490359 	 0.0006599097466248505 	 0.0007191627146490356 	 0.0006599097466248501 	 0.0007191627146490356 	 0.0006599097466248501 	 0.0006681935922397035 	 0.0006188887050804015 
0.57 	 0.0022109017547521726 	 0.009902510601432536 	 0.0035168667077067495 	 0.0025082480830911974 	 0.0035168667077068077 	 0.0025082480830913496 	 0.0007864064095290549 	 0.0006615715568211997 	 0.0007864064095290547 	 0.0006615715568211994 	 0.0007864064095290547 	 0.0006615715568211994 	 0.0007280150911496706 	 0.0006191958472442005 
0.64 	 0.0031308727918191665 	 0.011954449179015057 	 0.0040847812223948066 	 0.003145404758026673 	 0.004084781222395264 	 0.0031454047580266003 	 0.0008691912161176592 	 0.0006730402340215512 	 0.0008691912161176587 	 0.0006730402340215508 	 0.0008691912161176587 	 0.0006730402340215508 	 0.000804315828251672 	 0.0006291229738108298 
0.72 	 0.0044183678149893 	 0.01470012278250345 	 0.004641371581428511 	 0.003944359221468656 	 0.004641371581431083 	 0.003944359221468592 	 0.0009658797457661946 	 0.0007011993564097746 	 0.000965879745766194 	 0.0007011993564097743 	 0.000965879745766194 	 0.0007011993564097743 	 0.0008948249633265928 	 0.0006540678205581059 
0.8 	 0.006054490943260928 	 0.018377314748247383 	 0.00514040513277669 	 0.004929781685970803 	 0.00514040513276224 	 0.004929781685970206 	 0.0010636932958936638 	 0.0007441653695509929 	 0.0010636932958936632 	 0.0007441653695509924 	 0.0010636932958936632 	 0.0007441653695509924 	 0.0009861077964427364 	 0.0006958890258508502 
0.89 	 0.008174481119222778 	 0.023317717868294584 	 0.0055517346922796685 	 0.006116998369565085 	 0.005551734692280292 	 0.006116998369564959 	 0.0011718044022872723 	 0.0008067861095442257 	 0.0011718044022872719 	 0.0008067861095442255 	 0.0011718044022872719 	 0.0008067861095442255 	 0.001088642050988389 	 0.0007564975234385459 
1.0 	 0.01076518087335362 	 0.029809478728493818 	 0.00587584029791014 	 0.007424987774649212 	 0.005875840297909801 	 0.007424987774641004 	 0.0012752076673067758 	 0.0008881573502544153 	 0.0012752076673067754 	 0.0008881573502544149 	 0.0012752076673067754 	 0.0008881573502544149 	 0.0011887158137672933 	 0.0008336205909833111 
1.11 	 0.013787675658397957 	 0.038395355870414004 	 0.006096888946269134 	 0.008894408588661699 	 0.006096888946269693 	 0.00889440858866201 	 0.0013579595792938993 	 0.0009926758634278689 	 0.0013579595792938986 	 0.0009926758634278686 	 0.0013579595792938986 	 0.0009926758634278686 	 0.001268897027950218 	 0.000936550847114683 
1.23 	 0.017221537953567612 	 0.04936513544396109 	 0.006236876473674738 	 0.010364920848574023 	 0.006236876473674169 	 0.010364920848592555 	 0.0014268821764728777 	 0.0011181142413424282 	 0.0014268821764728775 	 0.0011181142413424277 	 0.0014268821764728775 	 0.0011181142413424277 	 0.0013388564955590938 	 0.0010559967906346153 
1.38 	 0.02104447119923416 	 0.06281988612857499 	 0.006296683302342001 	 0.011869082880941767 	 0.006296683302338478 	 0.011869082880939642 	 0.0014728412826355705 	 0.0012544164101853362 	 0.00147284128263557 	 0.0012544164101853357 	 0.00147284128263557 	 0.0012544164101853357 	 0.0013858695119423785 	 0.0011896395729365896 
1.54 	 0.025120635591850272 	 0.07892959477619141 	 0.006266568095213902 	 0.013230443238235193 	 0.006266568095191688 	 0.013230443238247286 	 0.0015012840573718279 	 0.0013995171940821465 	 0.0015012840573718274 	 0.0013995171940821458 	 0.0015012840573718274 	 0.0013995171940821458 	 0.0014171199854637133 	 0.0013306328368691517 
1.72 	 0.029556674433261577 	 0.09768512141427274 	 0.006145260888116284 	 0.014450531752406346 	 0.006145260888117638 	 0.014450531752396894 	 0.001500428305477165 	 0.0015412900803820195 	 0.0015004283054771644 	 0.001541290080382019 	 0.0015004283054771644 	 0.001541290080382019 	 0.001424331496185376 	 0.0014704405655292456 
1.94 	 0.03421041687655952 	 0.1190315965023065 	 0.005997191800762005 	 0.015483109345296337 	 0.00599719180076705 	 0.015483109345305975 	 0.0014756850625397499 	 0.0016651213080643749 	 0.0014756850625397492 	 0.001665121308064374 	 0.0014756850625397492 	 0.001665121308064374 	 0.0014068572092807905 	 0.0015938927502045627 
2.19 	 0.03895056809144326 	 0.1418639996286646 	 0.0058614102923429875 	 0.01632894367161317 	 0.005861410292346749 	 0.016328943671603337 	 0.001431612219253524 	 0.001761185566785943 	 0.0014316122192535232 	 0.0017611855667859421 	 0.0014316122192535232 	 0.0017611855667859421 	 0.0013718149225226241 	 0.0016928095069730698 
2.48 	 0.043781121896981065 	 0.1660765182996895 	 0.00569133079665569 	 0.01708884506949023 	 0.005691330797408837 	 0.01708884506953426 	 0.0013579499542624098 	 0.0018227349962126032 	 0.001357949954262409 	 0.0018227349962126025 	 0.001357949954262409 	 0.0018227349962126025 	 0.001305987081431894 	 0.0017571430820071466 
2.84 	 0.04870491649557807 	 0.19116288559385258 	 0.0055423686827717695 	 0.01756594315924485 	 0.005542368682779369 	 0.017565943159195834 	 0.0012671115553613643 	 0.001836830718595501 	 0.001267111555361364 	 0.0018368307185955004 	 0.001267111555361364 	 0.0018368307185955004 	 0.0012219379601854637 	 0.0017758097651410707 
3.28 	 0.053592231407003366 	 0.21598614970442112 	 0.0054339546884119155 	 0.018114288818641328 	 0.005433954688354386 	 0.018114288818633018 	 0.001158719482854503 	 0.0018033216049058106 	 0.0011587194828545026 	 0.0018033216049058096 	 0.0011587194828545026 	 0.0018033216049058096 	 0.0011223122465307924 	 0.001746724469855054 
3.83 	 0.05838591154708779 	 0.24043373149486255 	 0.005343722223056136 	 0.018630206419526334 	 0.00534372222312106 	 0.01863020641949947 	 0.001042171303113338 	 0.0017247009667289185 	 0.001042171303113337 	 0.0017247009667289174 	 0.001042171303113337 	 0.0017247009667289174 	 0.0010131462457124926 	 0.001674924579020354 
4.55 	 0.0630380325009272 	 0.263386075354218 	 0.005305413667509898 	 0.01916267051534995 	 0.005305413667481044 	 0.01916267051537555 	 0.0009174946977057562 	 0.0016080790744757137 	 0.0009174946977057556 	 0.0016080790744757132 	 0.0009174946977057556 	 0.0016080790744757132 	 0.0008946822682189365 	 0.0015669453770470365 
5.52 	 0.06772258193532912 	 0.2860865829537169 	 0.005268703504837403 	 0.019822456806951966 	 0.005268703497459626 	 0.01982245680562525 	 0.0007788882275216785 	 0.0014466744097892529 	 0.000778888227521678 	 0.0014466744097892522 	 0.000778888227521678 	 0.0014466744097892522 	 0.0007621035504298914 	 0.0014126468135517826 
6.89 	 0.07224654865638587 	 0.30737459962160063 	 0.00529225212542162 	 0.02050228440206968 	 0.005292252127933294 	 0.020502284398915382 	 0.0006347501108651692 	 0.0012633670191308124 	 0.0006347501108651686 	 0.0012633670191308118 	 0.0006347501108651686 	 0.0012633670191308118 	 0.0006233164389269264 	 0.0012362812335249683 
9.0 	 0.07669806851800182 	 0.326568097562268 	 0.005352148087972757 	 0.021266359334012958 	 0.005352148116666774 	 0.02126635937436679 	 0.0004945510306572203 	 0.0010562755682240357 	 0.0004945510306572198 	 0.001056275568224035 	 0.0004945510306572198 	 0.001056275568224035 	 0.0004876203742512013 	 0.0010339969705935672 


==> plots/cutplots/9/level_mean.dat <==
0.11 	 0.5323098931873717 	 0.5324627748487828 	 0.5316546769106067 	 0.5307080632560962  
0.14 	 0.5317313055808042 	 0.5303864829196239 	 0.5316599699181841 	 0.5314598821077826  
0.18 	 0.5299985220453475 	 0.5322689450001927 	 0.5295885783582056 	 0.5310697916652073  
0.21 	 0.5308295953498507 	 0.5294341768642051 	 0.5302557331189565 	 0.5305974594591515  
0.26 	 0.5308591358636964 	 0.5299330104580101 	 0.5286028149275178 	 0.5298356308742567  
0.3 	 0.531174785147367 	 0.5299573966205627 	 0.5309624121353987 	 0.5300464556637416  
0.35 	 0.5314519747736588 	 0.530617422071587 	 0.5308180005849171 	 0.5315285032292683  
0.4 	 0.5290058345309343 	 0.5315798585398924 	 0.5288898687453923 	 0.5304358376297168  
0.45 	 0.5266047449230774 	 0.5306745327331073 	 0.5265805662223408 	 0.5306071668251743  
0.51 	 0.5246433762823675 	 0.5306612431650894 	 0.5246878170696987 	 0.5307916905730475  
0.57 	 0.5202702684374898 	 0.5292161704689811 	 0.5199292771810647 	 0.5292506754690551  
0.64 	 0.515072439761312 	 0.5281356776889344 	 0.5125590753346376 	 0.526756064142058  
0.72 	 0.5065590445976157 	 0.5283529781785964 	 0.5051962332296798 	 0.5262354445440478  
0.8 	 0.49564487156673376 	 0.5244571443795679 	 0.4962791979431095 	 0.5261264142643205  
0.89 	 0.4858206291558729 	 0.5212048069585892 	 0.48581165082045635 	 0.5216775278805905  
1.0 	 0.47534818655469574 	 0.5151308828304221 	 0.4754702051585833 	 0.5171160112943832  
1.11 	 0.4648359036387144 	 0.5099821025616118 	 0.46404619713576367 	 0.5104749144856647  
1.23 	 0.4551753022740066 	 0.5005060624312443 	 0.45323609398158754 	 0.50025369033968  
1.38 	 0.4431507157683908 	 0.49033827823136 	 0.4440430794589589 	 0.4900825356594891  
1.54 	 0.43576077950782277 	 0.4747455533919883 	 0.43562379630276343 	 0.47592287104777387  
1.72 	 0.428455978193522 	 0.4627368677043493 	 0.4272005827175218 	 0.46010885284075126  
1.94 	 0.42018048612574355 	 0.44881539669471404 	 0.42104498165258236 	 0.44889156506837724  
2.19 	 0.4155041811839765 	 0.43511483266404366 	 0.415090062235058 	 0.4341781867268007  
2.48 	 0.4105406500256734 	 0.42345226438651473 	 0.40881523884620075 	 0.42238284446719976  
2.84 	 0.4060939031367375 	 0.41328992271755016 	 0.4040229439001485 	 0.413864705136291  
3.28 	 0.401734057845537 	 0.4056810394526618 	 0.40014537728919614 	 0.4063863068973041  
3.83 	 0.3977099811672967 	 0.40150349186894996 	 0.3977980795490585 	 0.40233117859635703  
4.55 	 0.3965745365132423 	 0.3957184836513161 	 0.3970243193825943 	 0.39617906613089554  
5.52 	 0.39138562561993245 	 0.3936471718036511 	 0.39187703303983873 	 0.3924007623828754  
6.89 	 0.3855912624385913 	 0.390455518435283 	 0.38778313043250723 	 0.3903249260251013  
9.0 	 0.37911816384252284 	 0.38549126690378965 	 0.38149323205772767 	 0.38676573114168483  


==> plots/cutplots/9/slope_mean.dat <==
0.11 	 1.0307532641304842 	 1.0309257299508376 
0.14 	 1.0296583612744268 	 1.030243331439542 
0.18 	 1.0279320543955353 	 1.029305952404502 
0.21 	 1.0254123341868142 	 1.0279865515171434 
0.26 	 1.0216679354899019 	 1.026095478211068 
0.3 	 1.0161210452973761 	 1.023557331429792 
0.35 	 1.00799110784903 	 1.0200905006900554 
0.4 	 0.9961784032165899 	 1.0153253098995516 
0.45 	 0.9801623428711898 	 1.0089131627144359 
0.51 	 0.9585935634850875 	 1.0001319357194591 
0.57 	 0.9314112788176925 	 0.9884883369791707 
0.64 	 0.8987916466727229 	 0.9729322140512279 
0.72 	 0.8600346985377986 	 0.9522959770952043 
0.8 	 0.8178202061201938 	 0.9257298733944663 
0.89 	 0.7709772723563819 	 0.8914061547557228 
1.0 	 0.7220642535013083 	 0.8496174590429134 
1.11 	 0.6732549228126732 	 0.7986193000139393 
1.23 	 0.6243635886067959 	 0.7398941092064872 
1.38 	 0.5771132699783957 	 0.674088324577837 
1.54 	 0.5319367470609994 	 0.6038125912799998 
1.72 	 0.4904554879288828 	 0.5304245828420129 
1.94 	 0.4519687801137168 	 0.4573555013311632 
2.19 	 0.41706693349055934 	 0.3888864827839764 
2.48 	 0.3863924327489756 	 0.32567165640280843 
2.84 	 0.3592441170589869 	 0.2696303966782416 
3.28 	 0.335861670150138 	 0.22269489825429883 
3.83 	 0.31487648727009027 	 0.1836444815102095 
4.55 	 0.29737412855165907 	 0.15283523619202674 
5.52 	 0.28181897596426664 	 0.12851702021994638 
6.89 	 0.2685948395557796 	 0.10977381692633781 
9.0 	 0.25703389220136746 	 0.09588405137606072 


==> plots/cutplots/9/slope_variance.dat <==
0.11 	 0.004730837186439038 	 0.004694010162538874 
0.14 	 0.004794842428291938 	 0.004723671636090113 
0.18 	 0.004900584011066925 	 0.004781987890371002 
0.21 	 0.005049581888263632 	 0.004883399747749586 
0.26 	 0.005294640960697422 	 0.005059755680125405 
0.3 	 0.005759548918295207 	 0.005309520459878783 
0.35 	 0.006577057378915532 	 0.005707555426324389 
0.4 	 0.008127237100160386 	 0.0063344546762324075 
0.45 	 0.010680717500706129 	 0.007219518117585064 
0.51 	 0.014572171145684282 	 0.008584866177522552 
0.57 	 0.020019839790278004 	 0.010529708098284156 
0.64 	 0.026682998826440832 	 0.01329646722117745 
0.72 	 0.034438153444743005 	 0.01724317072517322 
0.8 	 0.04202511305351641 	 0.02254004338201562 
0.89 	 0.04975014814273607 	 0.02932329593448758 
1.0 	 0.05613383210361929 	 0.0371663879042332 
1.11 	 0.06031130494389764 	 0.04587876604513086 
1.23 	 0.06292001775012056 	 0.05428564460820295 
1.38 	 0.06321738625868306 	 0.060614264881697945 
1.54 	 0.061799210416710985 	 0.06389291101639101 
1.72 	 0.059522751106968766 	 0.06347376863062901 
1.94 	 0.056020111099081664 	 0.059407378124938084 
2.19 	 0.05201035846605718 	 0.05205779947868075 
2.48 	 0.04815501470448152 	 0.04267930500701362 
2.84 	 0.044467452716165735 	 0.0331176615095936 
3.28 	 0.04091818434867376 	 0.024536539456766357 
3.83 	 0.03761643356977783 	 0.017220213019739767 
4.55 	 0.03459238605042935 	 0.011825583567242158 
5.52 	 0.031921246816031985 	 0.008101748513110234 
6.89 	 0.029505415551275577 	 0.005717897801908186 
9.0 	 0.027380280297965593 	 0.004363153795844708 


==> plots/phasedig/disorders_analyzed.dat <==
SLOPE STATISTICS 
folders of data available = 13 
disorders analyzed = 238 
EA STATISTICS 
folders of data available = 13 
disorders analyzed = 238 
LEVEL STATISTICS 
folders of data available = 13 
disorders analyzed = 238 


==> plots/phasedig/ea_mean.dat <==
0.1 	 0.0 	 0.0645641333968397 
0.1 	 0.025 	 0.06454369660016629 
0.1 	 0.05 	 0.06452893212027246 
0.1 	 0.075 	 0.06451492221658431 
0.1 	 0.1 	 0.06449980865897817 
0.1 	 0.125 	 0.06448949943580475 
0.1 	 0.15 	 0.06448470371194512 
0.1 	 0.175 	 0.06448059949767722 
0.1 	 0.2 	 0.06447741740168923 
0.1 	 0.225 	 0.06449363615130853 
0.1 	 0.25 	 0.0644941332813495 
0.1 	 0.275 	 0.06449356679343016 
0.1 	 0.3 	 0.06449458954465735 
0.1 	 0.325 	 0.06449975238516469 
0.1 	 0.35 	 0.06451058100697965 
0.1 	 0.375 	 0.06451972487160743 
0.1 	 0.4 	 0.06452923639518002 
0.1 	 0.425 	 0.06454268506432212 
0.1 	 0.45 	 0.06456141848146513 
0.1 	 0.475 	 0.06457771097921576 
0.1 	 0.5 	 0.06459982110839464 
0.1 	 0.525 	 0.06462315565092192 
0.1 	 0.55 	 0.06464692616218735 
0.1 	 0.575 	 0.06467410179632332 
0.1 	 0.6 	 0.064702563885064 
0.1 	 0.625 	 0.06473120113010807 
0.1 	 0.65 	 0.0647636481046737 
0.1 	 0.675 	 0.06479996047461979 
0.1 	 0.7 	 0.06483736999254153 
0.1 	 0.725 	 0.06487636000506575 
0.1 	 0.75 	 0.06491797532152964 
0.1 	 0.775 	 0.06496335501329281 
0.1 	 0.8 	 0.06500808865077767 
0.1 	 0.825 	 0.06505502917236836 
0.1 	 0.85 	 0.0651050019712792 
0.1 	 0.875 	 0.06515884504465569 
0.1 	 0.9 	 0.06520996214371731 
0.1 	 0.925 	 0.06526924425530536 
0.1 	 0.95 	 0.06532651814624764 
0.1 	 0.975 	 0.06538375674085806 
0.1 	 1.0 	 0.06544682884051611 
0.12000000000000001 	 0.0 	 0.06481297910155306 
0.12000000000000001 	 0.025 	 0.06477525681827419 
0.12000000000000001 	 0.05 	 0.06473915119604046 
0.12000000000000001 	 0.075 	 0.06471076383215721 
0.12000000000000001 	 0.1 	 0.06468831607364002 
0.12000000000000001 	 0.125 	 0.06466436094280453 
0.12000000000000001 	 0.15 	 0.06464358640629965 
0.12000000000000001 	 0.175 	 0.06463050878743545 
0.12000000000000001 	 0.2 	 0.06462142637522797 
0.12000000000000001 	 0.225 	 0.06461402356153212 
0.12000000000000001 	 0.25 	 0.06461138296718887 
0.12000000000000001 	 0.275 	 0.06460906231982633 
0.12000000000000001 	 0.3 	 0.0646109067686285 
0.12000000000000001 	 0.325 	 0.06461389419301954 
0.12000000000000001 	 0.35 	 0.06462460794241195 
0.12000000000000001 	 0.375 	 0.0646309649643449 
0.12000000000000001 	 0.4 	 0.06464772023723325 
0.12000000000000001 	 0.425 	 0.06466403842170768 
0.12000000000000001 	 0.45 	 0.06468509749128179 
0.12000000000000001 	 0.475 	 0.06470833180789325 
0.12000000000000001 	 0.5 	 0.06473538488088144 
0.12000000000000001 	 0.525 	 0.06476264966725574 
0.12000000000000001 	 0.55 	 0.06479465961143442 
0.12000000000000001 	 0.575 	 0.06483085872816882 
0.12000000000000001 	 0.6 	 0.06486827788945035 
0.12000000000000001 	 0.625 	 0.06491064786772952 
0.12000000000000001 	 0.65 	 0.06495690014176543 
0.12000000000000001 	 0.675 	 0.06500019533849845 
0.12000000000000001 	 0.7 	 0.06504619452625761 
0.12000000000000001 	 0.725 	 0.06509803670122942 
0.12000000000000001 	 0.75 	 0.06515581625797368 
0.12000000000000001 	 0.775 	 0.06521341277546067 
0.12000000000000001 	 0.8 	 0.06527501386425202 
0.12000000000000001 	 0.825 	 0.06534217385204603 
0.12000000000000001 	 0.85 	 0.06541616453704024 
0.12000000000000001 	 0.875 	 0.06548816730747835 
0.12000000000000001 	 0.9 	 0.06556263849391127 
0.12000000000000001 	 0.925 	 0.06564193822909471 
0.12000000000000001 	 0.95 	 0.06572308519693819 
0.12000000000000001 	 0.975 	 0.06580794354285531 
0.12000000000000001 	 1.0 	 0.06589799584317983 
0.14 	 0.0 	 0.065093258484364 
0.14 	 0.025 	 0.06504602243811523 
0.14 	 0.05 	 0.0650047604548595 
0.14 	 0.075 	 0.06496442738627463 
0.14 	 0.1 	 0.06492530156190197 
0.14 	 0.125 	 0.06489258260802362 
0.14 	 0.15 	 0.06486386604989257 
0.14 	 0.175 	 0.06483842176457137 
0.14 	 0.2 	 0.06481645561162057 
0.14 	 0.225 	 0.06479695673167682 
0.14 	 0.25 	 0.06479247564117517 
0.14 	 0.275 	 0.06478278145182337 
0.14 	 0.3 	 0.06478196785277465 
0.14 	 0.325 	 0.06477873725596005 
0.14 	 0.35 	 0.06478524735587755 
0.14 	 0.375 	 0.06479365246386563 
0.14 	 0.4 	 0.0648111518574034 
0.14 	 0.425 	 0.06483128054789666 
0.14 	 0.45 	 0.06485491487838357 
0.14 	 0.475 	 0.06488814257899436 
0.14 	 0.5 	 0.06492015002507014 
0.14 	 0.525 	 0.06495726599103821 
0.14 	 0.55 	 0.06499967266523689 
0.14 	 0.575 	 0.06504451349019875 
0.14 	 0.6 	 0.06508999306509797 
0.14 	 0.625 	 0.06514211726435709 
0.14 	 0.65 	 0.0652008280342193 
0.14 	 0.675 	 0.06526745365201649 
0.14 	 0.7 	 0.06533091917715511 
0.14 	 0.725 	 0.0653999916541883 
0.14 	 0.75 	 0.06547255266357639 
0.14 	 0.775 	 0.0655504707724371 
0.14 	 0.8 	 0.06563450697644647 
0.14 	 0.825 	 0.06572019250649193 
0.14 	 0.85 	 0.06580664086528414 
0.14 	 0.875 	 0.06590103890501438 
0.14 	 0.9 	 0.06600868665583895 
0.14 	 0.925 	 0.0661149677459432 
0.14 	 0.95 	 0.0662240134539277 
0.14 	 0.975 	 0.06633592192616536 
0.14 	 1.0 	 0.06645256629577476 
0.16000000000000003 	 0.0 	 0.0654390137522471 
0.16000000000000003 	 0.025 	 0.06538151182382218 
0.16000000000000003 	 0.05 	 0.06532379058470042 
0.16000000000000003 	 0.075 	 0.06526435242679149 
0.16000000000000003 	 0.1 	 0.06521819435759738 
0.16000000000000003 	 0.125 	 0.06517314794057925 
0.16000000000000003 	 0.15 	 0.06513133151103903 
0.16000000000000003 	 0.175 	 0.06509868449581797 
0.16000000000000003 	 0.2 	 0.06506930898527932 
0.16000000000000003 	 0.225 	 0.065046122127285 
0.16000000000000003 	 0.25 	 0.06502496716370083 
0.16000000000000003 	 0.275 	 0.06501018170392717 
0.16000000000000003 	 0.3 	 0.06499694603267243 
0.16000000000000003 	 0.325 	 0.06500153192223972 
0.16000000000000003 	 0.35 	 0.06500814321964861 
0.16000000000000003 	 0.375 	 0.0650166651716382 
0.16000000000000003 	 0.4 	 0.0650302545108358 
0.16000000000000003 	 0.425 	 0.06505265486869484 
0.16000000000000003 	 0.45 	 0.06508145290350106 
0.16000000000000003 	 0.475 	 0.06511492634659484 
0.16000000000000003 	 0.5 	 0.06515013905981945 
0.16000000000000003 	 0.525 	 0.06519078229538716 
0.16000000000000003 	 0.55 	 0.06524760777977862 
0.16000000000000003 	 0.575 	 0.06531266069685863 
0.16000000000000003 	 0.6 	 0.06538044972139392 
0.16000000000000003 	 0.625 	 0.06544369995016736 
0.16000000000000003 	 0.65 	 0.06551740750406933 
0.16000000000000003 	 0.675 	 0.06559706983685505 
0.16000000000000003 	 0.7 	 0.0656809821843834 
0.16000000000000003 	 0.725 	 0.06577483317911573 
0.16000000000000003 	 0.75 	 0.06586646340591047 
0.16000000000000003 	 0.775 	 0.0659666537970834 
0.16000000000000003 	 0.8 	 0.06607541347959216 
0.16000000000000003 	 0.825 	 0.06618208773656185 
0.16000000000000003 	 0.85 	 0.0662976277382304 
0.16000000000000003 	 0.875 	 0.06642308362519628 
0.16000000000000003 	 0.9 	 0.06655005717246006 
0.16000000000000003 	 0.925 	 0.06668328436153695 
0.16000000000000003 	 0.95 	 0.0668165518059403 
0.16000000000000003 	 0.975 	 0.06695549789633726 
0.16000000000000003 	 1.0 	 0.06710555703258157 
0.18 	 0.0 	 0.06584806216652841 
0.18 	 0.025 	 0.0657664343705218 
0.18 	 0.05 	 0.06568677358895392 
0.18 	 0.075 	 0.06562360256555333 
0.18 	 0.1 	 0.06556089329176547 
0.18 	 0.125 	 0.06550774269949276 
0.18 	 0.15 	 0.06546308073832796 
0.18 	 0.175 	 0.06542258376361516 
0.18 	 0.2 	 0.06538322718166566 
0.18 	 0.225 	 0.06535022829516933 
0.18 	 0.25 	 0.06531957307420118 
0.18 	 0.275 	 0.06529999029984966 
0.18 	 0.3 	 0.06528448823963104 
0.18 	 0.325 	 0.06527518191456848 
0.18 	 0.35 	 0.06527887253472973 
0.18 	 0.375 	 0.0652841695670334 
0.18 	 0.4 	 0.06529650567680076 
0.18 	 0.425 	 0.06532255083711029 
0.18 	 0.45 	 0.06535546265551262 
0.18 	 0.475 	 0.06539549885663737 
0.18 	 0.5 	 0.06543659651363858 
0.18 	 0.525 	 0.06549211258938128 
0.18 	 0.55 	 0.06556119218464912 
0.18 	 0.575 	 0.06563469307244661 
0.18 	 0.6 	 0.06571962060982038 
0.18 	 0.625 	 0.06580450414710749 
0.18 	 0.65 	 0.06590502866318898 
0.18 	 0.675 	 0.0660020552012669 
0.18 	 0.7 	 0.06610516087913622 
0.18 	 0.725 	 0.06621364315532285 
0.18 	 0.75 	 0.06633070410634084 
0.18 	 0.775 	 0.06644576978925347 
0.18 	 0.8 	 0.06657036577066003 
0.18 	 0.825 	 0.0667151132562594 
0.18 	 0.85 	 0.06686421645762398 
0.18 	 0.875 	 0.06702073196392137 
0.18 	 0.9 	 0.06718679935932168 
0.18 	 0.925 	 0.0673550091344311 
0.18 	 0.95 	 0.06752713325116629 
0.18 	 0.975 	 0.06769941917182964 
0.18 	 1.0 	 0.06788231117643503 
0.2 	 0.0 	 0.0663338841378019 
0.2 	 0.025 	 0.06622085021772965 
0.2 	 0.05 	 0.06611734037888627 
0.2 	 0.075 	 0.06603860136398892 
0.2 	 0.1 	 0.06596439409357104 
0.2 	 0.125 	 0.06589100044377141 
0.2 	 0.15 	 0.06582626345661181 
0.2 	 0.175 	 0.06576944695256179 
0.2 	 0.2 	 0.06572183732480613 
0.2 	 0.225 	 0.06569070549072194 
0.2 	 0.25 	 0.06565956675815751 
0.2 	 0.275 	 0.06563392512665028 
0.2 	 0.3 	 0.06561365920660192 
0.2 	 0.325 	 0.06560435589844425 
0.2 	 0.35 	 0.06560172911024156 
0.2 	 0.375 	 0.06560828835357439 
0.2 	 0.4 	 0.06563272036272301 
0.2 	 0.425 	 0.06566190359538703 
0.2 	 0.45 	 0.06569426555603536 
0.2 	 0.475 	 0.06573199324462432 
0.2 	 0.5 	 0.06578359399805353 
0.2 	 0.525 	 0.0658539241444239 
0.2 	 0.55 	 0.06592999514933283 
0.2 	 0.575 	 0.06602566229631303 
0.2 	 0.6 	 0.06612331485228799 
0.2 	 0.625 	 0.06622349284000073 
0.2 	 0.65 	 0.06633451962664041 
0.2 	 0.675 	 0.06644499992166074 
0.2 	 0.7 	 0.066577732123084 
0.2 	 0.725 	 0.06671810871191497 
0.2 	 0.75 	 0.06686541668990209 
0.2 	 0.775 	 0.06700978748186046 
0.2 	 0.8 	 0.06717970323675196 
0.2 	 0.825 	 0.06735491258262664 
0.2 	 0.85 	 0.06753676020103323 
0.2 	 0.875 	 0.06772259821675766 
0.2 	 0.9 	 0.06791953805018285 
0.2 	 0.925 	 0.06812001307599101 
0.2 	 0.95 	 0.06832996997600144 
0.2 	 0.975 	 0.06853901433675386 
0.2 	 1.0 	 0.0687569505851876 
0.22000000000000003 	 0.0 	 0.06694050207358018 
0.22000000000000003 	 0.025 	 0.06679876438630017 
0.22000000000000003 	 0.05 	 0.06667144249764352 
0.22000000000000003 	 0.075 	 0.06654341900216597 
0.22000000000000003 	 0.1 	 0.06642716332740653 
0.22000000000000003 	 0.125 	 0.06633699251234257 
0.22000000000000003 	 0.15 	 0.06625784057224217 
0.22000000000000003 	 0.175 	 0.0661877348981886 
0.22000000000000003 	 0.2 	 0.06611883587236206 
0.22000000000000003 	 0.225 	 0.0660776177752751 
0.22000000000000003 	 0.25 	 0.06604028672468062 
0.22000000000000003 	 0.275 	 0.06600788106664761 
0.22000000000000003 	 0.3 	 0.06599079171323684 
0.22000000000000003 	 0.325 	 0.06599242104527198 
0.22000000000000003 	 0.35 	 0.06598834745704332 
0.22000000000000003 	 0.375 	 0.0659866947847558 
0.22000000000000003 	 0.4 	 0.06600982162630284 
0.22000000000000003 	 0.425 	 0.0660414386637555 
0.22000000000000003 	 0.45 	 0.0660794150693869 
0.22000000000000003 	 0.475 	 0.0661275626778208 
0.22000000000000003 	 0.5 	 0.06618683171223362 
0.22000000000000003 	 0.525 	 0.06625882276679809 
0.22000000000000003 	 0.55 	 0.06634911890393501 
0.22000000000000003 	 0.575 	 0.06645666355576126 
0.22000000000000003 	 0.6 	 0.06657314350429136 
0.22000000000000003 	 0.625 	 0.0666888735865446 
0.22000000000000003 	 0.65 	 0.06682718991634258 
0.22000000000000003 	 0.675 	 0.06697348350837425 
0.22000000000000003 	 0.7 	 0.06712958088121843 
0.22000000000000003 	 0.725 	 0.06729041164357805 
0.22000000000000003 	 0.75 	 0.06748459120667419 
0.22000000000000003 	 0.775 	 0.06767352655688179 
0.22000000000000003 	 0.8 	 0.06787319026343569 
0.22000000000000003 	 0.825 	 0.06807357123755184 
0.22000000000000003 	 0.85 	 0.06828251648575405 
0.22000000000000003 	 0.875 	 0.06852014379600022 
0.22000000000000003 	 0.9 	 0.06874492442622002 
0.22000000000000003 	 0.925 	 0.06897533724290864 
0.22000000000000003 	 0.95 	 0.06922191783941743 
0.22000000000000003 	 0.975 	 0.06948506222918806 
0.22000000000000003 	 1.0 	 0.06974725881625454 
0.24000000000000002 	 0.0 	 0.06768433920558292 
0.24000000000000002 	 0.025 	 0.06748983973445363 
0.24000000000000002 	 0.05 	 0.06733069630793544 
0.24000000000000002 	 0.075 	 0.06717208360483287 
0.24000000000000002 	 0.1 	 0.06702473870439227 
0.24000000000000002 	 0.125 	 0.0668981536088351 
0.24000000000000002 	 0.15 	 0.06677159442693445 
0.24000000000000002 	 0.175 	 0.06667903682568628 
0.24000000000000002 	 0.2 	 0.06658518063989499 
0.24000000000000002 	 0.225 	 0.06652516351143821 
0.24000000000000002 	 0.25 	 0.06647419543629947 
0.24000000000000002 	 0.275 	 0.06644768850541984 
0.24000000000000002 	 0.3 	 0.0664229898287705 
0.24000000000000002 	 0.325 	 0.0664177649298274 
0.24000000000000002 	 0.35 	 0.06641856588071253 
0.24000000000000002 	 0.375 	 0.06642782151477006 
0.24000000000000002 	 0.4 	 0.06645198143074889 
0.24000000000000002 	 0.425 	 0.06648003302729306 
0.24000000000000002 	 0.45 	 0.066525601837796 
0.24000000000000002 	 0.475 	 0.06658824694792093 
0.24000000000000002 	 0.5 	 0.06666090592703294 
0.24000000000000002 	 0.525 	 0.0667379774817615 
0.24000000000000002 	 0.55 	 0.06683225647034051 
0.24000000000000002 	 0.575 	 0.06694816562803763 
0.24000000000000002 	 0.6 	 0.06708250222426028 
0.24000000000000002 	 0.625 	 0.06723898959202192 
0.24000000000000002 	 0.65 	 0.06738898665295137 
0.24000000000000002 	 0.675 	 0.067566909953447 
0.24000000000000002 	 0.7 	 0.06776308101139598 
0.24000000000000002 	 0.725 	 0.0679766391149618 
0.24000000000000002 	 0.75 	 0.06818284205570066 
0.24000000000000002 	 0.775 	 0.06841410140560442 
0.24000000000000002 	 0.8 	 0.06864929896191335 
0.24000000000000002 	 0.825 	 0.06890123736832053 
0.24000000000000002 	 0.85 	 0.0691472516022115 
0.24000000000000002 	 0.875 	 0.0694173185747339 
0.24000000000000002 	 0.9 	 0.0696967774860514 
0.24000000000000002 	 0.925 	 0.06997914464729126 
0.24000000000000002 	 0.95 	 0.07026519269481048 
0.24000000000000002 	 0.975 	 0.07058060612457903 
0.24000000000000002 	 1.0 	 0.07088945148141539 
0.26 	 0.0 	 0.06861459044613412 
0.26 	 0.025 	 0.06837079072273534 
0.26 	 0.05 	 0.0681525756368161 
0.26 	 0.075 	 0.06793032534405911 
0.26 	 0.1 	 0.06775325174897572 
0.26 	 0.125 	 0.06757649761066027 
0.26 	 0.15 	 0.06742270403831437 
0.26 	 0.175 	 0.06729891008110306 
0.26 	 0.2 	 0.06717692458819798 
0.26 	 0.225 	 0.06707977906995428 
0.26 	 0.25 	 0.06699948789851562 
0.26 	 0.275 	 0.06694852891600371 
0.26 	 0.3 	 0.06691181568344258 
0.26 	 0.325 	 0.06688666832906452 
0.26 	 0.35 	 0.06690264925729522 
0.26 	 0.375 	 0.06692008567612993 
0.26 	 0.4 	 0.06694938737101504 
0.26 	 0.425 	 0.06699669866594511 
0.26 	 0.45 	 0.06704842082297534 
0.26 	 0.475 	 0.06711234612080433 
0.26 	 0.5 	 0.06719847628566054 
0.26 	 0.525 	 0.06727599836201917 
0.26 	 0.55 	 0.06738624874098807 
0.26 	 0.575 	 0.06751330500659056 
0.26 	 0.6 	 0.06767388166355671 
0.26 	 0.625 	 0.06787194460514728 
0.26 	 0.65 	 0.0680598371020662 
0.26 	 0.675 	 0.06826158145283362 
0.26 	 0.7 	 0.06848134874459957 
0.26 	 0.725 	 0.0687371410558636 
0.26 	 0.75 	 0.06900868414490335 
0.26 	 0.775 	 0.06927527262400127 
0.26 	 0.8 	 0.06953272238258855 
0.26 	 0.825 	 0.0698319236409562 
0.26 	 0.85 	 0.07012526161798126 
0.26 	 0.875 	 0.07044384266444248 
0.26 	 0.9 	 0.07077780390992511 
0.26 	 0.925 	 0.07111393765509438 
0.26 	 0.95 	 0.07146647539959838 
0.26 	 0.975 	 0.07181410759429328 
0.26 	 1.0 	 0.07221547110274894 
0.28 	 0.0 	 0.06973353930909779 
0.28 	 0.025 	 0.06945328169775063 
0.28 	 0.05 	 0.06916347758980618 
0.28 	 0.075 	 0.06889771372531375 
0.28 	 0.1 	 0.06862926893973353 
0.28 	 0.125 	 0.06841820328606843 
0.28 	 0.15 	 0.06821569248138884 
0.28 	 0.175 	 0.06804175862743898 
0.28 	 0.2 	 0.06788949835854967 
0.28 	 0.225 	 0.0677890479599849 
0.28 	 0.25 	 0.06767897007794499 
0.28 	 0.275 	 0.06757696814783318 
0.28 	 0.3 	 0.06752089284854289 
0.28 	 0.325 	 0.06747444730518685 
0.28 	 0.35 	 0.06745902271824897 
0.28 	 0.375 	 0.06746753933824941 
0.28 	 0.4 	 0.06749906783608332 
0.28 	 0.425 	 0.06754872002866498 
0.28 	 0.45 	 0.0676292433208651 
0.28 	 0.475 	 0.06771326217285806 
0.28 	 0.5 	 0.067803198751067 
0.28 	 0.525 	 0.06791105769538561 
0.28 	 0.55 	 0.06803990637166124 
0.28 	 0.575 	 0.06818071315383452 
0.28 	 0.6 	 0.06834712855990129 
0.28 	 0.625 	 0.06855802230326173 
0.28 	 0.65 	 0.06880320235051979 
0.28 	 0.675 	 0.06904215119768833 
0.28 	 0.7 	 0.06930039142007459 
0.28 	 0.725 	 0.0695823559144335 
0.28 	 0.75 	 0.06990355668136208 
0.28 	 0.775 	 0.07021232744452177 
0.28 	 0.8 	 0.07053280803409832 
0.28 	 0.825 	 0.07084877172585542 
0.28 	 0.85 	 0.07120771906909114 
0.28 	 0.875 	 0.07158569315745203 
0.28 	 0.9 	 0.07202479128705987 
0.28 	 0.925 	 0.07238968304787456 
0.28 	 0.95 	 0.07282602113534363 
0.28 	 0.975 	 0.07328444634420488 
0.28 	 1.0 	 0.07372677412768318 
0.30000000000000004 	 0.0 	 0.0710194232919857 
0.30000000000000004 	 0.025 	 0.07062451516354279 
0.30000000000000004 	 0.05 	 0.07030886722694712 
0.30000000000000004 	 0.075 	 0.07000134328323643 
0.30000000000000004 	 0.1 	 0.06971793034990015 
0.30000000000000004 	 0.125 	 0.06944444236527937 
0.30000000000000004 	 0.15 	 0.06918065078985731 
0.30000000000000004 	 0.175 	 0.06893231964848434 
0.30000000000000004 	 0.2 	 0.0687435676089657 
0.30000000000000004 	 0.225 	 0.06855372600325249 
0.30000000000000004 	 0.25 	 0.06843642388250214 
0.30000000000000004 	 0.275 	 0.06835004219479261 
0.30000000000000004 	 0.3 	 0.06824885885886017 
0.30000000000000004 	 0.325 	 0.06819325262948323 
0.30000000000000004 	 0.35 	 0.06814024943028887 
0.30000000000000004 	 0.375 	 0.06813084621021077 
0.30000000000000004 	 0.4 	 0.06815204719737393 
0.30000000000000004 	 0.425 	 0.06820352114795988 
0.30000000000000004 	 0.45 	 0.06826938830711259 
0.30000000000000004 	 0.475 	 0.06837708368007471 
0.30000000000000004 	 0.5 	 0.06848560190683502 
0.30000000000000004 	 0.525 	 0.06859975729432982 
0.30000000000000004 	 0.55 	 0.06875847127592444 
0.30000000000000004 	 0.575 	 0.06893700692321011 
0.30000000000000004 	 0.6 	 0.06913942723674135 
0.30000000000000004 	 0.625 	 0.06935990527546611 
0.30000000000000004 	 0.65 	 0.0696116839318709 
0.30000000000000004 	 0.675 	 0.06992289744848747 
0.30000000000000004 	 0.7 	 0.07023450793288566 
0.30000000000000004 	 0.725 	 0.0705419620991725 
0.30000000000000004 	 0.75 	 0.07089280706195203 
0.30000000000000004 	 0.775 	 0.07127865986621254 
0.30000000000000004 	 0.8 	 0.07165168073986748 
0.30000000000000004 	 0.825 	 0.07202485399417548 
0.30000000000000004 	 0.85 	 0.07247384040510195 
0.30000000000000004 	 0.875 	 0.07296360586264887 
0.30000000000000004 	 0.9 	 0.0734092265405024 
0.30000000000000004 	 0.925 	 0.07390741511355899 
0.30000000000000004 	 0.95 	 0.0744392719198212 
0.30000000000000004 	 0.975 	 0.07496386740676803 
0.30000000000000004 	 1.0 	 0.07552739071596525 
0.32000000000000006 	 0.0 	 0.07252374492501656 
0.32000000000000006 	 0.025 	 0.07209005906381565 
0.32000000000000006 	 0.05 	 0.0716698670990929 
0.32000000000000006 	 0.075 	 0.07127830608470899 
0.32000000000000006 	 0.1 	 0.07091815912601449 
0.32000000000000006 	 0.125 	 0.07056991805062475 
0.32000000000000006 	 0.15 	 0.07027043225278323 
0.32000000000000006 	 0.175 	 0.07001856341834707 
0.32000000000000006 	 0.2 	 0.06976702225412357 
0.32000000000000006 	 0.225 	 0.06954063902617427 
0.32000000000000006 	 0.25 	 0.06935838405462644 
0.32000000000000006 	 0.275 	 0.06921201952950536 
0.32000000000000006 	 0.3 	 0.06909416850382287 
0.32000000000000006 	 0.325 	 0.06901687210159345 
0.32000000000000006 	 0.35 	 0.06896295524916445 
0.32000000000000006 	 0.375 	 0.068918432498742 
0.32000000000000006 	 0.4 	 0.06892738677160465 
0.32000000000000006 	 0.425 	 0.06897309505880257 
0.32000000000000006 	 0.45 	 0.06900131849977158 
0.32000000000000006 	 0.475 	 0.06909276509327306 
0.32000000000000006 	 0.5 	 0.06921512091024727 
0.32000000000000006 	 0.525 	 0.06936993012420581 
0.32000000000000006 	 0.55 	 0.06954717996990523 
0.32000000000000006 	 0.575 	 0.06976817810813493 
0.32000000000000006 	 0.6 	 0.0700157108499325 
0.32000000000000006 	 0.625 	 0.07026826953383807 
0.32000000000000006 	 0.65 	 0.07059630981355744 
0.32000000000000006 	 0.675 	 0.07093999931384526 
0.32000000000000006 	 0.7 	 0.07125105171987516 
0.32000000000000006 	 0.725 	 0.07164601364381144 
0.32000000000000006 	 0.75 	 0.07204900397643854 
0.32000000000000006 	 0.775 	 0.07250197571080544 
0.32000000000000006 	 0.8 	 0.07295404729356712 
0.32000000000000006 	 0.825 	 0.07342620679304039 
0.32000000000000006 	 0.85 	 0.07393878225365548 
0.32000000000000006 	 0.875 	 0.07453033828240256 
0.32000000000000006 	 0.9 	 0.0750249680921265 
0.32000000000000006 	 0.925 	 0.07565111384198832 
0.32000000000000006 	 0.95 	 0.07627759321741123 
0.32000000000000006 	 0.975 	 0.07695172878783785 
0.32000000000000006 	 1.0 	 0.07764634826480599 
0.3400000000000001 	 0.0 	 0.0742772113432783 
0.3400000000000001 	 0.025 	 0.07371190211371871 
0.3400000000000001 	 0.05 	 0.07321790412965884 
0.3400000000000001 	 0.075 	 0.07278733084089824 
0.3400000000000001 	 0.1 	 0.07233573075153889 
0.3400000000000001 	 0.125 	 0.07197812620221875 
0.3400000000000001 	 0.15 	 0.07159520308951811 
0.3400000000000001 	 0.175 	 0.07121830787199697 
0.3400000000000001 	 0.2 	 0.0709671701224065 
0.3400000000000001 	 0.225 	 0.0706755367309508 
0.3400000000000001 	 0.25 	 0.07045548602731129 
0.3400000000000001 	 0.275 	 0.07025671133615498 
0.3400000000000001 	 0.3 	 0.07008396940643258 
0.3400000000000001 	 0.325 	 0.06995394422572013 
0.3400000000000001 	 0.35 	 0.0699003586360687 
0.3400000000000001 	 0.375 	 0.06982515987613239 
0.3400000000000001 	 0.4 	 0.06984954714383702 
0.3400000000000001 	 0.425 	 0.0698825124584353 
0.3400000000000001 	 0.45 	 0.06990641575953234 
0.3400000000000001 	 0.475 	 0.06995492446112667 
0.3400000000000001 	 0.5 	 0.0700732082734478 
0.3400000000000001 	 0.525 	 0.07023757853367273 
0.3400000000000001 	 0.55 	 0.07048047410373626 
0.3400000000000001 	 0.575 	 0.07073409906415143 
0.3400000000000001 	 0.6 	 0.07102357320965345 
0.3400000000000001 	 0.625 	 0.07134943968606211 
0.3400000000000001 	 0.65 	 0.07169553976135282 
0.3400000000000001 	 0.675 	 0.07208601844865241 
0.3400000000000001 	 0.7 	 0.07248345173500191 
0.3400000000000001 	 0.725 	 0.07287945364086186 
0.3400000000000001 	 0.75 	 0.07338830100219287 
0.3400000000000001 	 0.775 	 0.07387481675639557 
0.3400000000000001 	 0.8 	 0.07441950720041232 
0.3400000000000001 	 0.825 	 0.07499296904273756 
0.3400000000000001 	 0.85 	 0.07564638513927546 
0.3400000000000001 	 0.875 	 0.07630727512396934 
0.3400000000000001 	 0.9 	 0.07692318818484864 
0.3400000000000001 	 0.925 	 0.0776632652642366 
0.3400000000000001 	 0.95 	 0.07840176261056389 
0.3400000000000001 	 0.975 	 0.07922866454218837 
0.3400000000000001 	 1.0 	 0.0800502764095312 
0.36 	 0.0 	 0.07629832944729442 
0.36 	 0.025 	 0.07565826380271629 
0.36 	 0.05 	 0.07503259328925392 
0.36 	 0.075 	 0.07445949919764945 
0.36 	 0.1 	 0.07398466034374417 
0.36 	 0.125 	 0.07355499597402894 
0.36 	 0.15 	 0.07309167140002704 
0.36 	 0.175 	 0.07270951622454702 
0.36 	 0.2 	 0.07237215967029888 
0.36 	 0.225 	 0.07199894184238745 
0.36 	 0.25 	 0.07169331464447282 
0.36 	 0.275 	 0.07143554313961445 
0.36 	 0.3 	 0.07127110620109978 
0.36 	 0.325 	 0.07111183580387971 
0.36 	 0.35 	 0.07099505814635841 
0.36 	 0.375 	 0.07093148114038213 
0.36 	 0.4 	 0.070900340991964 
0.36 	 0.425 	 0.07091872358161573 
0.36 	 0.45 	 0.07092582699409972 
0.36 	 0.475 	 0.07095202115218627 
0.36 	 0.5 	 0.07109362911106668 
0.36 	 0.525 	 0.07127014403035102 
0.36 	 0.55 	 0.07151830165187702 
0.36 	 0.575 	 0.07179712666329174 
0.36 	 0.6 	 0.07214784266961231 
0.36 	 0.625 	 0.07252759818870146 
0.36 	 0.65 	 0.07297337383160883 
0.36 	 0.675 	 0.07341411741255693 
0.36 	 0.7 	 0.0739270257112543 
0.36 	 0.725 	 0.07442422238550342 
0.36 	 0.75 	 0.07492588519742228 
0.36 	 0.775 	 0.07544672866202115 
0.36 	 0.8 	 0.07617912867899787 
0.36 	 0.825 	 0.07688212412080178 
0.36 	 0.85 	 0.07760339016296253 
0.36 	 0.875 	 0.07835868290525287 
0.36 	 0.9 	 0.07915889835891783 
0.36 	 0.925 	 0.08000903936920091 
0.36 	 0.95 	 0.08089675137442105 
0.36 	 0.975 	 0.0817829289257902 
0.36 	 1.0 	 0.08287915882042987 
0.38 	 0.0 	 0.0785531628205074 
0.38 	 0.025 	 0.07785155466831245 
0.38 	 0.05 	 0.07711432768121097 
0.38 	 0.075 	 0.07656376039602485 
0.38 	 0.1 	 0.07592089466510195 
0.38 	 0.125 	 0.0753118406509291 
0.38 	 0.15 	 0.0747809996768598 
0.38 	 0.175 	 0.07431617558645709 
0.38 	 0.2 	 0.0739034474371099 
0.38 	 0.225 	 0.0735286201298367 
0.38 	 0.25 	 0.07319647002776722 
0.38 	 0.275 	 0.07288610177153527 
0.38 	 0.3 	 0.07261981454544295 
0.38 	 0.325 	 0.07244463224593643 
0.38 	 0.35 	 0.07225796984176698 
0.38 	 0.375 	 0.07214589407441843 
0.38 	 0.4 	 0.07213440495594092 
0.38 	 0.425 	 0.07212294078955901 
0.38 	 0.45 	 0.07210458483480549 
0.38 	 0.475 	 0.07214149549800956 
0.38 	 0.5 	 0.07230844476993921 
0.38 	 0.525 	 0.07250596406693624 
0.38 	 0.55 	 0.07275669887383296 
0.38 	 0.575 	 0.07305895637023767 
0.38 	 0.6 	 0.07348058629755433 
0.38 	 0.625 	 0.0739490914478514 
0.38 	 0.65 	 0.07452838359146705 
0.38 	 0.675 	 0.07502332549897614 
0.38 	 0.7 	 0.07553906417001277 
0.38 	 0.725 	 0.07615336218550944 
0.38 	 0.75 	 0.07671401268213864 
0.38 	 0.775 	 0.07737464621687609 
0.38 	 0.8 	 0.0781782031882028 
0.38 	 0.825 	 0.0790058259564063 
0.38 	 0.85 	 0.0799266291444201 
0.38 	 0.875 	 0.08076598470807674 
0.38 	 0.9 	 0.081786491017453 
0.38 	 0.925 	 0.08272167935726948 
0.38 	 0.95 	 0.08379396109462497 
0.38 	 0.975 	 0.08498187479633344 
0.38 	 1.0 	 0.08615310833739383 
0.4 	 0.0 	 0.08118428802442333 
0.4 	 0.025 	 0.08034767599450864 
0.4 	 0.05 	 0.07957487226731667 
0.4 	 0.075 	 0.0788028795761614 
0.4 	 0.1 	 0.07809033661756035 
0.4 	 0.125 	 0.07744362423668687 
0.4 	 0.15 	 0.07677907346307229 
0.4 	 0.175 	 0.07620343827880342 
0.4 	 0.2 	 0.07571628714627407 
0.4 	 0.225 	 0.07522209940601866 
0.4 	 0.25 	 0.07489033295164775 
0.4 	 0.275 	 0.07448975520762129 
0.4 	 0.3 	 0.07422556955401169 
0.4 	 0.325 	 0.07392961159315506 
0.4 	 0.35 	 0.07377917834017139 
0.4 	 0.375 	 0.07365154336756546 
0.4 	 0.4 	 0.07360052789354392 
0.4 	 0.425 	 0.07355008783941058 
0.4 	 0.45 	 0.07352917894130716 
0.4 	 0.475 	 0.07359103198783115 
0.4 	 0.5 	 0.07374925094233403 
0.4 	 0.525 	 0.07396323950820678 
0.4 	 0.55 	 0.07420643322508974 
0.4 	 0.575 	 0.07458377679237756 
0.4 	 0.6 	 0.07506345079167813 
0.4 	 0.625 	 0.07562415663786813 
0.4 	 0.65 	 0.07620345264439875 
0.4 	 0.675 	 0.07688116054845781 
0.4 	 0.7 	 0.07748454217038536 
0.4 	 0.725 	 0.07825286387272877 
0.4 	 0.75 	 0.07893808224296281 
0.4 	 0.775 	 0.07967570665715981 
0.4 	 0.8 	 0.08056543196209258 
0.4 	 0.825 	 0.08153328731867804 
0.4 	 0.85 	 0.08256258329132447 
0.4 	 0.875 	 0.08363211051648807 
0.4 	 0.9 	 0.08484323107956265 
0.4 	 0.925 	 0.08600908198895385 
0.4 	 0.95 	 0.08728488445233114 
0.4 	 0.975 	 0.08869026863703207 
0.4 	 1.0 	 0.08996515751518905 
0.42000000000000004 	 0.0 	 0.08390728991339098 
0.42000000000000004 	 0.025 	 0.08295432184790667 
0.42000000000000004 	 0.05 	 0.08222012345205316 
0.42000000000000004 	 0.075 	 0.08143622657565083 
0.42000000000000004 	 0.1 	 0.08057159302531426 
0.42000000000000004 	 0.125 	 0.0798062599075477 
0.42000000000000004 	 0.15 	 0.0791897845155355 
0.42000000000000004 	 0.175 	 0.07843497132101325 
0.42000000000000004 	 0.2 	 0.07783572273677718 
0.42000000000000004 	 0.225 	 0.07728453870032187 
0.42000000000000004 	 0.25 	 0.0767961744173834 
0.42000000000000004 	 0.275 	 0.07632876865184292 
0.42000000000000004 	 0.3 	 0.07600811826807059 
0.42000000000000004 	 0.325 	 0.07569704912564804 
0.42000000000000004 	 0.35 	 0.07551698793111504 
0.42000000000000004 	 0.375 	 0.07537570832096223 
0.42000000000000004 	 0.4 	 0.07527579514995981 
0.42000000000000004 	 0.425 	 0.07526324035583355 
0.42000000000000004 	 0.45 	 0.07527801759921952 
0.42000000000000004 	 0.475 	 0.07535562138769414 
0.42000000000000004 	 0.5 	 0.07551025072757755 
0.42000000000000004 	 0.525 	 0.07568117439588049 
0.42000000000000004 	 0.55 	 0.07598579060387331 
0.42000000000000004 	 0.575 	 0.07644658455030694 
0.42000000000000004 	 0.6 	 0.07696519253970975 
0.42000000000000004 	 0.625 	 0.07758881440496293 
0.42000000000000004 	 0.65 	 0.07833243176431312 
0.42000000000000004 	 0.675 	 0.07903624334587368 
0.42000000000000004 	 0.7 	 0.07987476295267763 
0.42000000000000004 	 0.725 	 0.08067507728804668 
0.42000000000000004 	 0.75 	 0.08145124875682552 
0.42000000000000004 	 0.775 	 0.08241778035064856 
0.42000000000000004 	 0.8 	 0.08336656280473592 
0.42000000000000004 	 0.825 	 0.08458013297542735 
0.42000000000000004 	 0.85 	 0.08568422095473667 
0.42000000000000004 	 0.875 	 0.08698728861048757 
0.42000000000000004 	 0.9 	 0.08854619840555208 
0.42000000000000004 	 0.925 	 0.08988296403798962 
0.42000000000000004 	 0.95 	 0.09135799246944278 
0.42000000000000004 	 0.975 	 0.09276900234556824 
0.42000000000000004 	 1.0 	 0.09449251288040583 
0.44000000000000006 	 0.0 	 0.08684024815647708 
0.44000000000000006 	 0.025 	 0.08583254738629292 
0.44000000000000006 	 0.05 	 0.08500368080480152 
0.44000000000000006 	 0.075 	 0.08420125121824742 
0.44000000000000006 	 0.1 	 0.0832546766149867 
0.44000000000000006 	 0.125 	 0.08243257606711275 
0.44000000000000006 	 0.15 	 0.08162194411953948 
0.44000000000000006 	 0.175 	 0.08095343568139206 
0.44000000000000006 	 0.2 	 0.08013931599417984 
0.44000000000000006 	 0.225 	 0.07952039873802332 
0.44000000000000006 	 0.25 	 0.07897846925899998 
0.44000000000000006 	 0.275 	 0.07851334645758358 
0.44000000000000006 	 0.3 	 0.07813649515123347 
0.44000000000000006 	 0.325 	 0.07774795548672082 
0.44000000000000006 	 0.35 	 0.0774940724260237 
0.44000000000000006 	 0.375 	 0.07735674235669451 
0.44000000000000006 	 0.4 	 0.0772853535176836 
0.44000000000000006 	 0.425 	 0.07729493791111414 
0.44000000000000006 	 0.45 	 0.07725248992111945 
0.44000000000000006 	 0.475 	 0.07741374277367062 
0.44000000000000006 	 0.5 	 0.07757921357913586 
0.44000000000000006 	 0.525 	 0.0777475894119352 
0.44000000000000006 	 0.55 	 0.07811084004101652 
0.44000000000000006 	 0.575 	 0.07861968360115322 
0.44000000000000006 	 0.6 	 0.0790926130551134 
0.44000000000000006 	 0.625 	 0.07990887432407022 
0.44000000000000006 	 0.65 	 0.08085369888109993 
0.44000000000000006 	 0.675 	 0.08160563169479437 
0.44000000000000006 	 0.7 	 0.08254347343861805 
0.44000000000000006 	 0.725 	 0.08341897037877752 
0.44000000000000006 	 0.75 	 0.08446125019875853 
0.44000000000000006 	 0.775 	 0.08560435415310869 
0.44000000000000006 	 0.8 	 0.08670717563225377 
0.44000000000000006 	 0.825 	 0.08810896283927065 
0.44000000000000006 	 0.85 	 0.08956962134215438 
0.44000000000000006 	 0.875 	 0.09110800870453391 
0.44000000000000006 	 0.9 	 0.09274596608531153 
0.44000000000000006 	 0.925 	 0.09424427613027772 
0.44000000000000006 	 0.95 	 0.09609035505404989 
0.44000000000000006 	 0.975 	 0.09778806079329543 
0.44000000000000006 	 1.0 	 0.09956333449961678 
0.45999999999999996 	 0.0 	 0.08998981114727793 
0.45999999999999996 	 0.025 	 0.08890357943076385 
0.45999999999999996 	 0.05 	 0.08807136192879213 
0.45999999999999996 	 0.075 	 0.0871408558519008 
0.45999999999999996 	 0.1 	 0.0861963309772017 
0.45999999999999996 	 0.125 	 0.08531307213791715 
0.45999999999999996 	 0.15 	 0.08447035046282178 
0.45999999999999996 	 0.175 	 0.08370733937111956 
0.45999999999999996 	 0.2 	 0.08296692316077757 
0.45999999999999996 	 0.225 	 0.08226251178037075 
0.45999999999999996 	 0.25 	 0.0816002198234224 
0.45999999999999996 	 0.275 	 0.0810349652572448 
0.45999999999999996 	 0.3 	 0.08064596028687988 
0.45999999999999996 	 0.325 	 0.08021235731752273 
0.45999999999999996 	 0.35 	 0.07994723586494182 
0.45999999999999996 	 0.375 	 0.07984940115671238 
0.45999999999999996 	 0.4 	 0.07965837469827285 
0.45999999999999996 	 0.425 	 0.0796653644372848 
0.45999999999999996 	 0.45 	 0.07966087355290397 
0.45999999999999996 	 0.475 	 0.07985584567193925 
0.45999999999999996 	 0.5 	 0.07995828080975963 
0.45999999999999996 	 0.525 	 0.08026964655692602 
0.45999999999999996 	 0.55 	 0.08062562782444047 
0.45999999999999996 	 0.575 	 0.08124037156278448 
0.45999999999999996 	 0.6 	 0.08176931796556673 
0.45999999999999996 	 0.625 	 0.08259681978269769 
0.45999999999999996 	 0.65 	 0.08364861715170001 
0.45999999999999996 	 0.675 	 0.08460652136413283 
0.45999999999999996 	 0.7 	 0.08570820662812631 
0.45999999999999996 	 0.725 	 0.08679498346208464 
0.45999999999999996 	 0.75 	 0.08802757168326154 
0.45999999999999996 	 0.775 	 0.08932259118815537 
0.45999999999999996 	 0.8 	 0.09066544999923005 
0.45999999999999996 	 0.825 	 0.09235284112494684 
0.45999999999999996 	 0.85 	 0.09380360660763193 
0.45999999999999996 	 0.875 	 0.09564647539940854 
0.45999999999999996 	 0.9 	 0.09761204716264614 
0.45999999999999996 	 0.925 	 0.09959187573190015 
0.45999999999999996 	 0.95 	 0.10144516594708522 
0.45999999999999996 	 0.975 	 0.10343167925697512 
0.45999999999999996 	 1.0 	 0.10559964886041327 
0.48 	 0.0 	 0.09337683344736428 
0.48 	 0.025 	 0.0922772635993269 
0.48 	 0.05 	 0.09141301070507894 
0.48 	 0.075 	 0.09038183267094255 
0.48 	 0.1 	 0.0893808499730866 
0.48 	 0.125 	 0.08846709437584142 
0.48 	 0.15 	 0.08768951784680078 
0.48 	 0.175 	 0.0867579375751338 
0.48 	 0.2 	 0.08601059207147248 
0.48 	 0.225 	 0.08531123177914644 
0.48 	 0.25 	 0.08465618573010675 
0.48 	 0.275 	 0.08409767662130524 
0.48 	 0.3 	 0.08346064749715969 
0.48 	 0.325 	 0.08306744740661112 
0.48 	 0.35 	 0.08271133793968186 
0.48 	 0.375 	 0.08263198894955236 
0.48 	 0.4 	 0.08252874273882084 
0.48 	 0.425 	 0.08252285903361252 
0.48 	 0.45 	 0.08254429743328422 
0.48 	 0.475 	 0.08280916082384723 
0.48 	 0.5 	 0.08286017656167322 
0.48 	 0.525 	 0.08322018437043602 
0.48 	 0.55 	 0.08369314242586565 
0.48 	 0.575 	 0.084349401933053 
0.48 	 0.6 	 0.08500536826539522 
0.48 	 0.625 	 0.08603992136274866 
0.48 	 0.65 	 0.08704498777653938 
0.48 	 0.675 	 0.08814619605018702 
0.48 	 0.7 	 0.08951579813888119 
0.48 	 0.725 	 0.09072237366517438 
0.48 	 0.75 	 0.09210830896525453 
0.48 	 0.775 	 0.09378107346311348 
0.48 	 0.8 	 0.0951884641114297 
0.48 	 0.825 	 0.097132865207839 
0.48 	 0.85 	 0.09911761577103563 
0.48 	 0.875 	 0.10092177671375742 
0.48 	 0.9 	 0.10331560379065609 
0.48 	 0.925 	 0.10538352924197392 
0.48 	 0.95 	 0.10763247180959469 
0.48 	 0.975 	 0.10980824541993324 
0.48 	 1.0 	 0.11256821323779155 
0.5 	 0.0 	 0.09697289859626884 
0.5 	 0.025 	 0.09587323260301753 
0.5 	 0.05 	 0.09485481985659001 
0.5 	 0.075 	 0.09378346365389924 
0.5 	 0.1 	 0.09285578314701307 
0.5 	 0.125 	 0.09194252911812799 
0.5 	 0.15 	 0.09105998795268082 
0.5 	 0.175 	 0.09019723682769325 
0.5 	 0.2 	 0.0894021699213206 
0.5 	 0.225 	 0.0887815540000243 
0.5 	 0.25 	 0.08807851490533677 
0.5 	 0.275 	 0.08748826294945919 
0.5 	 0.3 	 0.08689975532206848 
0.5 	 0.325 	 0.08645891828711469 
0.5 	 0.35 	 0.08599991809854508 
0.5 	 0.375 	 0.08597234457867005 
0.5 	 0.4 	 0.0856355605399916 
0.5 	 0.425 	 0.0858419817290356 
0.5 	 0.45 	 0.0859431600004815 
0.5 	 0.475 	 0.086158008136864 
0.5 	 0.5 	 0.08650640492687493 
0.5 	 0.525 	 0.08684105603911492 
0.5 	 0.55 	 0.08723601325275099 
0.5 	 0.575 	 0.08802268496091985 
0.5 	 0.6 	 0.0887838065141415 
0.5 	 0.625 	 0.08997944120545869 
0.5 	 0.65 	 0.09102012457598432 
0.5 	 0.675 	 0.09256819693458751 
0.5 	 0.7 	 0.09398327124941502 
0.5 	 0.725 	 0.09534648452543143 
0.5 	 0.75 	 0.09716124984878789 
0.5 	 0.775 	 0.0986852341666444 
0.5 	 0.8 	 0.10049728308736101 
0.5 	 0.825 	 0.10271115908277366 
0.5 	 0.85 	 0.1051459309869859 
0.5 	 0.875 	 0.10728070028783573 
0.5 	 0.9 	 0.10987317304579391 
0.5 	 0.925 	 0.1121999728181789 
0.5 	 0.95 	 0.11429697166858942 
0.5 	 0.975 	 0.11721914594839142 
0.5 	 1.0 	 0.12017680991836577 
0.52 	 0.0 	 0.10063455120711934 
0.52 	 0.025 	 0.0996849310933603 
0.52 	 0.05 	 0.09864062224313283 
0.52 	 0.075 	 0.09759794034463172 
0.52 	 0.1 	 0.09660208153008858 
0.52 	 0.125 	 0.09573416560133265 
0.52 	 0.15 	 0.0950221764482666 
0.52 	 0.175 	 0.09415094154568716 
0.52 	 0.2 	 0.09334111964092713 
0.52 	 0.225 	 0.09266404598591933 
0.52 	 0.25 	 0.0921518540233885 
0.52 	 0.275 	 0.09152645624988753 
0.52 	 0.3 	 0.09070822178378272 
0.52 	 0.325 	 0.09037657303765012 
0.52 	 0.35 	 0.09001810011785351 
0.52 	 0.375 	 0.0900090593538963 
0.52 	 0.4 	 0.08979818795698327 
0.52 	 0.425 	 0.08989458018877347 
0.52 	 0.45 	 0.08999582523774627 
0.52 	 0.475 	 0.09040197869045155 
0.52 	 0.5 	 0.09066981639258924 
0.52 	 0.525 	 0.09104453480788574 
0.52 	 0.55 	 0.09170884908914469 
0.52 	 0.575 	 0.0924647787744736 
0.52 	 0.6 	 0.09338441951190786 
0.52 	 0.625 	 0.09464117523747018 
0.52 	 0.65 	 0.09608001706873309 
0.52 	 0.675 	 0.0976625770562281 
0.52 	 0.7 	 0.09925521900311597 
0.52 	 0.725 	 0.1009783011741932 
0.52 	 0.75 	 0.10274535759481769 
0.52 	 0.775 	 0.1047385049560009 
0.52 	 0.8 	 0.10669606976843204 
0.52 	 0.825 	 0.10916453551690836 
0.52 	 0.85 	 0.1116539658227711 
0.52 	 0.875 	 0.11446102866668971 
0.52 	 0.9 	 0.11716358296303635 
0.52 	 0.925 	 0.11934522642853436 
0.52 	 0.95 	 0.12233307329205162 
0.52 	 0.975 	 0.12529662959456364 
0.52 	 1.0 	 0.12860317292872858 
0.54 	 0.0 	 0.10459981707262725 
0.54 	 0.025 	 0.10329095677774901 
0.54 	 0.05 	 0.10257931192715117 
0.54 	 0.075 	 0.10156049679128369 
0.54 	 0.1 	 0.1006531602575357 
0.54 	 0.125 	 0.0999179351927727 
0.54 	 0.15 	 0.09929234908613721 
0.54 	 0.175 	 0.09857864794889976 
0.54 	 0.2 	 0.09774956746517817 
0.54 	 0.225 	 0.0968933319004184 
0.54 	 0.25 	 0.09658502617656498 
0.54 	 0.275 	 0.0959687180501044 
0.54 	 0.3 	 0.09526024338111638 
0.54 	 0.325 	 0.09490683989527562 
0.54 	 0.35 	 0.0947187289994159 
0.54 	 0.375 	 0.09453678347627836 
0.54 	 0.4 	 0.094597677595894 
0.54 	 0.425 	 0.0948227755152822 
0.54 	 0.45 	 0.0949017134763508 
0.54 	 0.475 	 0.09522477048115348 
0.54 	 0.5 	 0.09577662626884441 
0.54 	 0.525 	 0.09604955702628558 
0.54 	 0.55 	 0.09670091928606202 
0.54 	 0.575 	 0.09784833905564888 
0.54 	 0.6 	 0.09888341479342465 
0.54 	 0.625 	 0.1001583562044644 
0.54 	 0.65 	 0.1017806324643667 
0.54 	 0.675 	 0.10355873645875947 
0.54 	 0.7 	 0.10541076590268159 
0.54 	 0.725 	 0.10736655412174678 
0.54 	 0.75 	 0.10928158513229726 
0.54 	 0.775 	 0.11151903220326935 
0.54 	 0.8 	 0.1139953190833026 
0.54 	 0.825 	 0.11639694622335135 
0.54 	 0.85 	 0.11929828316785848 
0.54 	 0.875 	 0.12232659330433301 
0.54 	 0.9 	 0.12490416899175907 
0.54 	 0.925 	 0.12778349251289745 
0.54 	 0.95 	 0.1310149517718849 
0.54 	 0.975 	 0.13443895358974833 
0.54 	 1.0 	 0.13811288531783247 
0.56 	 0.0 	 0.10855285317438225 
0.56 	 0.025 	 0.10731619477030609 
0.56 	 0.05 	 0.10652825982584233 
0.56 	 0.075 	 0.10559561472270394 
0.56 	 0.1 	 0.10498788866576253 
0.56 	 0.125 	 0.10432705477500503 
0.56 	 0.15 	 0.10370565718045865 
0.56 	 0.175 	 0.10325981132809264 
0.56 	 0.2 	 0.10259675573346753 
0.56 	 0.225 	 0.10194261706288185 
0.56 	 0.25 	 0.1015506169485646 
0.56 	 0.275 	 0.10105309762881896 
0.56 	 0.3 	 0.10055869583815434 
0.56 	 0.325 	 0.10041174291824831 
0.56 	 0.35 	 0.09980304588650166 
0.56 	 0.375 	 0.10008590297013609 
0.56 	 0.4 	 0.100202153585067 
0.56 	 0.425 	 0.10050285603174176 
0.56 	 0.45 	 0.10075291541522194 
0.56 	 0.475 	 0.10093064312634353 
0.56 	 0.5 	 0.10139239005457033 
0.56 	 0.525 	 0.10224678443263484 
0.56 	 0.55 	 0.10270711021044195 
0.56 	 0.575 	 0.10424155515201752 
0.56 	 0.6 	 0.10528227645173918 
0.56 	 0.625 	 0.10667402790258387 
0.56 	 0.65 	 0.10840567817153861 
0.56 	 0.675 	 0.11069129660725108 
0.56 	 0.7 	 0.1125247055796864 
0.56 	 0.725 	 0.11478975520835656 
0.56 	 0.75 	 0.1171099490791925 
0.56 	 0.775 	 0.1193577255409415 
0.56 	 0.8 	 0.12193134735893472 
0.56 	 0.825 	 0.12460495990185211 
0.56 	 0.85 	 0.1278772556614164 
0.56 	 0.875 	 0.13115568353810098 
0.56 	 0.9 	 0.13416604262062212 
0.56 	 0.925 	 0.13729741955166438 
0.56 	 0.95 	 0.14033168494797404 
0.56 	 0.975 	 0.14446489226739614 
0.56 	 1.0 	 0.1478796670066577 
0.5800000000000001 	 0.0 	 0.11235123127415234 
0.5800000000000001 	 0.025 	 0.11132457628874318 
0.5800000000000001 	 0.05 	 0.11047341250360942 
0.5800000000000001 	 0.075 	 0.11002991451506759 
0.5800000000000001 	 0.1 	 0.10955446178607202 
0.5800000000000001 	 0.125 	 0.10914602464913738 
0.5800000000000001 	 0.15 	 0.10858777318071512 
0.5800000000000001 	 0.175 	 0.10849097574209675 
0.5800000000000001 	 0.2 	 0.10796010767556724 
0.5800000000000001 	 0.225 	 0.1075749211854409 
0.5800000000000001 	 0.25 	 0.10718722013394065 
0.5800000000000001 	 0.275 	 0.10692201158967114 
0.5800000000000001 	 0.3 	 0.10656880120896306 
0.5800000000000001 	 0.325 	 0.10636293577143598 
0.5800000000000001 	 0.35 	 0.10601604968791843 
0.5800000000000001 	 0.375 	 0.10633130368011638 
0.5800000000000001 	 0.4 	 0.10670314831102704 
0.5800000000000001 	 0.425 	 0.10709095966733959 
0.5800000000000001 	 0.45 	 0.10752697385774602 
0.5800000000000001 	 0.475 	 0.10769390765529485 
0.5800000000000001 	 0.5 	 0.10839054090278084 
0.5800000000000001 	 0.525 	 0.10903520336214577 
0.5800000000000001 	 0.55 	 0.11020582561981264 
0.5800000000000001 	 0.575 	 0.11146640297122112 
0.5800000000000001 	 0.6 	 0.11274755421679411 
0.5800000000000001 	 0.625 	 0.11412034808264826 
0.5800000000000001 	 0.65 	 0.11614624417132444 
0.5800000000000001 	 0.675 	 0.1185613758532692 
0.5800000000000001 	 0.7 	 0.12047480537665607 
0.5800000000000001 	 0.725 	 0.123085621300629 
0.5800000000000001 	 0.75 	 0.1256123225695421 
0.5800000000000001 	 0.775 	 0.1282817859583216 
0.5800000000000001 	 0.8 	 0.1309165867363202 
0.5800000000000001 	 0.825 	 0.13390394538448724 
0.5800000000000001 	 0.85 	 0.1374123408348156 
0.5800000000000001 	 0.875 	 0.14064923480875008 
0.5800000000000001 	 0.9 	 0.14425726895138058 
0.5800000000000001 	 0.925 	 0.14737807057736363 
0.5800000000000001 	 0.95 	 0.15075300563850075 
0.5800000000000001 	 0.975 	 0.15485031483092976 
0.5800000000000001 	 1.0 	 0.1585890531254888 
0.6 	 0.0 	 0.11626634985378105 
0.6 	 0.025 	 0.1153241676567451 
0.6 	 0.05 	 0.11475385892844216 
0.6 	 0.075 	 0.1144912043491824 
0.6 	 0.1 	 0.11429783884443634 
0.6 	 0.125 	 0.11406059451050224 
0.6 	 0.15 	 0.11408913037143777 
0.6 	 0.175 	 0.11407775130614853 
0.6 	 0.2 	 0.11387519222982576 
0.6 	 0.225 	 0.11378267624431175 
0.6 	 0.25 	 0.11358855063129285 
0.6 	 0.275 	 0.11341012099994072 
0.6 	 0.3 	 0.11323734423672935 
0.6 	 0.325 	 0.11312111733549363 
0.6 	 0.35 	 0.11313535525535995 
0.6 	 0.375 	 0.11364535964268568 
0.6 	 0.4 	 0.11389043656615967 
0.6 	 0.425 	 0.1143591793860782 
0.6 	 0.45 	 0.11530547313055334 
0.6 	 0.475 	 0.11555730022575891 
0.6 	 0.5 	 0.11645958772799524 
0.6 	 0.525 	 0.11730916659370666 
0.6 	 0.55 	 0.11865896491393475 
0.6 	 0.575 	 0.11986016077262118 
0.6 	 0.6 	 0.12119647321017601 
0.6 	 0.625 	 0.1230692102132067 
0.6 	 0.65 	 0.12490137175077104 
0.6 	 0.675 	 0.127428649371086 
0.6 	 0.7 	 0.13003073296492074 
0.6 	 0.725 	 0.1328372019971801 
0.6 	 0.75 	 0.13541817772759027 
0.6 	 0.775 	 0.13800225339947028 
0.6 	 0.8 	 0.1409047014736053 
0.6 	 0.825 	 0.14402374368942217 
0.6 	 0.85 	 0.14789408277249289 
0.6 	 0.875 	 0.15132028370978123 
0.6 	 0.9 	 0.1551307624466838 
0.6 	 0.925 	 0.15859317864065534 
0.6 	 0.95 	 0.16217432315925417 
0.6 	 0.975 	 0.1663328642483125 
0.6 	 1.0 	 0.1705994456926837 
0.62 	 0.0 	 0.12036667825959055 
0.62 	 0.025 	 0.11947530184321982 
0.62 	 0.05 	 0.11914266420268825 
0.62 	 0.075 	 0.1193830267296488 
0.62 	 0.1 	 0.11942587534783566 
0.62 	 0.125 	 0.11944678314331553 
0.62 	 0.15 	 0.12010865365336382 
0.62 	 0.175 	 0.12045454805399425 
0.62 	 0.2 	 0.12042641203418752 
0.62 	 0.225 	 0.12111836423984193 
0.62 	 0.25 	 0.12101633499367576 
0.62 	 0.275 	 0.12092789696602095 
0.62 	 0.3 	 0.12105195773185093 
0.62 	 0.325 	 0.12113642821195916 
0.62 	 0.35 	 0.12128999406994594 
0.62 	 0.375 	 0.12176150136787416 
0.62 	 0.4 	 0.122345876881818 
0.62 	 0.425 	 0.122684983866613 
0.62 	 0.45 	 0.12397273776852165 
0.62 	 0.475 	 0.12450041073793883 
0.62 	 0.5 	 0.12567293070467436 
0.62 	 0.525 	 0.12628110483536714 
0.62 	 0.55 	 0.12771501350020384 
0.62 	 0.575 	 0.12939126384672844 
0.62 	 0.6 	 0.13119528961643856 
0.62 	 0.625 	 0.1330240838591864 
0.62 	 0.65 	 0.13487080913330995 
0.62 	 0.675 	 0.1377202009643878 
0.62 	 0.7 	 0.14077804743317995 
0.62 	 0.725 	 0.1436399167597639 
0.62 	 0.75 	 0.1461643789523118 
0.62 	 0.775 	 0.14930442366488575 
0.62 	 0.8 	 0.15208745009571423 
0.62 	 0.825 	 0.15521489817447656 
0.62 	 0.85 	 0.15911295843909365 
0.62 	 0.875 	 0.1631428509835135 
0.62 	 0.9 	 0.16689519820330428 
0.62 	 0.925 	 0.17020429406911705 
0.62 	 0.95 	 0.17442017461094034 
0.62 	 0.975 	 0.17912768561051443 
0.62 	 1.0 	 0.1832116962389809 
0.64 	 0.0 	 0.12432008277341713 
0.64 	 0.025 	 0.12375270187659573 
0.64 	 0.05 	 0.12392460285069705 
0.64 	 0.075 	 0.12420578340858623 
0.64 	 0.1 	 0.12474092090792947 
0.64 	 0.125 	 0.12527124713657978 
0.64 	 0.15 	 0.1263684037533795 
0.64 	 0.175 	 0.1274262581260816 
0.64 	 0.2 	 0.12760800361005842 
0.64 	 0.225 	 0.12877482070096838 
0.64 	 0.25 	 0.1291747166215551 
0.64 	 0.275 	 0.12915910919310125 
0.64 	 0.3 	 0.12948847728034982 
0.64 	 0.325 	 0.13018552804637637 
0.64 	 0.35 	 0.13052563666872252 
0.64 	 0.375 	 0.13115448068541874 
0.64 	 0.4 	 0.13184108722924848 
0.64 	 0.425 	 0.13250205548714644 
0.64 	 0.45 	 0.13389464362841272 
0.64 	 0.475 	 0.13462743801238886 
0.64 	 0.5 	 0.13576641072958065 
0.64 	 0.525 	 0.1368060110509414 
0.64 	 0.55 	 0.13840182731632472 
0.64 	 0.575 	 0.14024638955821192 
0.64 	 0.6 	 0.1421776681571275 
0.64 	 0.625 	 0.14409087599740453 
0.64 	 0.65 	 0.1464329104948573 
0.64 	 0.675 	 0.14969768812761186 
0.64 	 0.7 	 0.15241058736494495 
0.64 	 0.725 	 0.1554532123989271 
0.64 	 0.75 	 0.15835446105080694 
0.64 	 0.775 	 0.1609295708655965 
0.64 	 0.8 	 0.16410789001983536 
0.64 	 0.825 	 0.16733474337092671 
0.64 	 0.85 	 0.17177641616614983 
0.64 	 0.875 	 0.1753128622331731 
0.64 	 0.9 	 0.17912554220608254 
0.64 	 0.925 	 0.18296155763906252 
0.64 	 0.95 	 0.18715042568479115 
0.64 	 0.975 	 0.19185136903913946 
0.64 	 1.0 	 0.1964977142332087 
0.66 	 0.0 	 0.12827758121965968 
0.66 	 0.025 	 0.1279545485805413 
0.66 	 0.05 	 0.12819935158325343 
0.66 	 0.075 	 0.12917641555022807 
0.66 	 0.1 	 0.1305726156225813 
0.66 	 0.125 	 0.13192914412207887 
0.66 	 0.15 	 0.13341775752986385 
0.66 	 0.175 	 0.13488263700454642 
0.66 	 0.2 	 0.13618894126552653 
0.66 	 0.225 	 0.13747797908716486 
0.66 	 0.25 	 0.13788516398673126 
0.66 	 0.275 	 0.1388161872587159 
0.66 	 0.3 	 0.13909561873941978 
0.66 	 0.325 	 0.1397506154970709 
0.66 	 0.35 	 0.1409123792455131 
0.66 	 0.375 	 0.14209035943079376 
0.66 	 0.4 	 0.14246896758211508 
0.66 	 0.425 	 0.14351231664172576 
0.66 	 0.45 	 0.14484365767938776 
0.66 	 0.475 	 0.1465723826024524 
0.66 	 0.5 	 0.14766775146618913 
0.66 	 0.525 	 0.1484497841241378 
0.66 	 0.55 	 0.1502159372225315 
0.66 	 0.575 	 0.15223851311956135 
0.66 	 0.6 	 0.15459380063179556 
0.66 	 0.625 	 0.15631893983371825 
0.66 	 0.65 	 0.15910630990129618 
0.66 	 0.675 	 0.16218058864555032 
0.66 	 0.7 	 0.1654406585880957 
0.66 	 0.725 	 0.16859121215560124 
0.66 	 0.75 	 0.17154221551220794 
0.66 	 0.775 	 0.17378638179511352 
0.66 	 0.8 	 0.17747310654925388 
0.66 	 0.825 	 0.18056060708025823 
0.66 	 0.85 	 0.18469695935229263 
0.66 	 0.875 	 0.18826526868127197 
0.66 	 0.9 	 0.1924933896511743 
0.66 	 0.925 	 0.19622421005687227 
0.66 	 0.95 	 0.20084257026431968 
0.66 	 0.975 	 0.20515659250899704 
0.66 	 1.0 	 0.21056662799829198 
0.68 	 0.0 	 0.13250380455317817 
0.68 	 0.025 	 0.13219932525977413 
0.68 	 0.05 	 0.13280547584721317 
0.68 	 0.075 	 0.13450018387277995 
0.68 	 0.1 	 0.13660874527875747 
0.68 	 0.125 	 0.13868606792557023 
0.68 	 0.15 	 0.140963201879166 
0.68 	 0.175 	 0.1430921318650309 
0.68 	 0.2 	 0.1451350616815666 
0.68 	 0.225 	 0.1467173298105048 
0.68 	 0.25 	 0.14803913478672714 
0.68 	 0.275 	 0.14918729617434065 
0.68 	 0.3 	 0.1497958922798922 
0.68 	 0.325 	 0.15110474994990328 
0.68 	 0.35 	 0.15233796485004633 
0.68 	 0.375 	 0.1539375612958636 
0.68 	 0.4 	 0.15446772870336226 
0.68 	 0.425 	 0.1557300920584761 
0.68 	 0.45 	 0.15746745106545929 
0.68 	 0.475 	 0.15914709224882534 
0.68 	 0.5 	 0.16021151790371926 
0.68 	 0.525 	 0.1614197997364041 
0.68 	 0.55 	 0.1631906610619065 
0.68 	 0.575 	 0.16592799269425637 
0.68 	 0.6 	 0.16800443129895584 
0.68 	 0.625 	 0.17018342896792585 
0.68 	 0.65 	 0.172914771159927 
0.68 	 0.675 	 0.1754203865898413 
0.68 	 0.7 	 0.17940365300606745 
0.68 	 0.725 	 0.18215105452562538 
0.68 	 0.75 	 0.18537900066988947 
0.68 	 0.775 	 0.187886953273382 
0.68 	 0.8 	 0.19145334898258473 
0.68 	 0.825 	 0.19418422028374824 
0.68 	 0.85 	 0.19848724310176427 
0.68 	 0.875 	 0.20257774044887947 
0.68 	 0.9 	 0.2053360960915861 
0.68 	 0.925 	 0.21034041822826044 
0.68 	 0.95 	 0.21483785279839449 
0.68 	 0.975 	 0.21907371256006544 
0.68 	 1.0 	 0.22499171421176928 
0.7 	 0.0 	 0.13632080868008728 
0.7 	 0.025 	 0.13665432341134726 
0.7 	 0.05 	 0.13790533333336388 
0.7 	 0.075 	 0.14012381917233124 
0.7 	 0.1 	 0.14317581236146293 
0.7 	 0.125 	 0.14632169841944906 
0.7 	 0.15 	 0.14925001366216914 
0.7 	 0.175 	 0.15230131986481477 
0.7 	 0.2 	 0.15476931226454657 
0.7 	 0.225 	 0.1573712541660896 
0.7 	 0.25 	 0.15937639185459396 
0.7 	 0.275 	 0.1602142321475945 
0.7 	 0.3 	 0.16219525277716618 
0.7 	 0.325 	 0.16343737594813454 
0.7 	 0.35 	 0.16528504794983617 
0.7 	 0.375 	 0.1667928317834987 
0.7 	 0.4 	 0.16824965129748248 
0.7 	 0.425 	 0.16925100562286485 
0.7 	 0.45 	 0.1705376552053974 
0.7 	 0.475 	 0.17290472319611427 
0.7 	 0.5 	 0.17401998943366717 
0.7 	 0.525 	 0.17550851184062144 
0.7 	 0.55 	 0.17774919988085977 
0.7 	 0.575 	 0.1801715436628507 
0.7 	 0.6 	 0.18221096224879385 
0.7 	 0.625 	 0.18446129821896307 
0.7 	 0.65 	 0.18750672873262658 
0.7 	 0.675 	 0.18956016149847643 
0.7 	 0.7 	 0.19427588395187312 
0.7 	 0.725 	 0.19692763556056192 
0.7 	 0.75 	 0.19979091500878918 
0.7 	 0.775 	 0.2025524611296845 
0.7 	 0.8 	 0.2061631475218608 
0.7 	 0.825 	 0.2089292345793176 
0.7 	 0.85 	 0.21285215238837896 
0.7 	 0.875 	 0.21634251950418806 
0.7 	 0.9 	 0.21985397551795985 
0.7 	 0.925 	 0.22485286262781054 
0.7 	 0.95 	 0.22968884212603638 
0.7 	 0.975 	 0.23371146490677389 
0.7 	 1.0 	 0.23997571707435808 
0.72 	 0.0 	 0.1401961576641091 
0.72 	 0.025 	 0.1410775179020258 
0.72 	 0.05 	 0.14282917237021425 
0.72 	 0.075 	 0.14626635535522076 
0.72 	 0.1 	 0.15038571003608386 
0.72 	 0.125 	 0.15475916735226292 
0.72 	 0.15 	 0.15871132824647552 
0.72 	 0.175 	 0.16232732001164757 
0.72 	 0.2 	 0.16558686977420323 
0.72 	 0.225 	 0.1687975350968979 
0.72 	 0.25 	 0.17152394187072215 
0.72 	 0.275 	 0.17293130934573028 
0.72 	 0.3 	 0.1750504141437737 
0.72 	 0.325 	 0.17755644493727085 
0.72 	 0.35 	 0.17894316231976182 
0.72 	 0.375 	 0.18095371440013747 
0.72 	 0.4 	 0.18270580752631935 
0.72 	 0.425 	 0.18399854725504103 
0.72 	 0.45 	 0.18524082673720696 
0.72 	 0.475 	 0.18832658788231793 
0.72 	 0.5 	 0.18886502131771832 
0.72 	 0.525 	 0.19111956184210482 
0.72 	 0.55 	 0.19325532351582708 
0.72 	 0.575 	 0.19536563343340674 
0.72 	 0.6 	 0.19791555471267064 
0.72 	 0.625 	 0.2000941850641174 
0.72 	 0.65 	 0.20305689933052506 
0.72 	 0.675 	 0.20542366832940595 
0.72 	 0.7 	 0.2103190377460318 
0.72 	 0.725 	 0.21221563671913354 
0.72 	 0.75 	 0.21506877265990623 
0.72 	 0.775 	 0.21802199617203613 
0.72 	 0.8 	 0.22040621735327892 
0.72 	 0.825 	 0.2240291320958882 
0.72 	 0.85 	 0.22820049674252077 
0.72 	 0.875 	 0.23161642175988525 
0.72 	 0.9 	 0.23459596278329842 
0.72 	 0.925 	 0.2394352678882509 
0.72 	 0.95 	 0.24512877222764806 
0.72 	 0.975 	 0.2489207868031156 
0.72 	 1.0 	 0.2539295625285074 
0.74 	 0.0 	 0.14430216285025882 
0.74 	 0.025 	 0.14512585019301458 
0.74 	 0.05 	 0.14800754118841827 
0.74 	 0.075 	 0.15285810729263336 
0.74 	 0.1 	 0.1585021238257705 
0.74 	 0.125 	 0.1638566038027328 
0.74 	 0.15 	 0.16901249971320315 
0.74 	 0.175 	 0.17321785364537756 
0.74 	 0.2 	 0.17800771073519867 
0.74 	 0.225 	 0.18155037293512655 
0.74 	 0.25 	 0.18508035799736156 
0.74 	 0.275 	 0.1869747997122801 
0.74 	 0.3 	 0.18939971130432817 
0.74 	 0.325 	 0.1919066718258405 
0.74 	 0.35 	 0.19403983763789234 
0.74 	 0.375 	 0.1962892926868255 
0.74 	 0.4 	 0.19812576750564342 
0.74 	 0.425 	 0.19963997972202188 
0.74 	 0.45 	 0.2016761517980671 
0.74 	 0.475 	 0.20432434879305633 
0.74 	 0.5 	 0.20536126798716886 
0.74 	 0.525 	 0.20752023750470197 
0.74 	 0.55 	 0.20914085280940795 
0.74 	 0.575 	 0.2115485601081559 
0.74 	 0.6 	 0.21465127166745138 
0.74 	 0.625 	 0.2166780667523122 
0.74 	 0.65 	 0.21979094519198195 
0.74 	 0.675 	 0.22198557172760247 
0.74 	 0.7 	 0.22689847294453178 
0.74 	 0.725 	 0.22862878022151403 
0.74 	 0.75 	 0.2308986059237405 
0.74 	 0.775 	 0.23359726889665253 
0.74 	 0.8 	 0.236869735400929 
0.74 	 0.825 	 0.2403015559045598 
0.74 	 0.85 	 0.24367650778891656 
0.74 	 0.875 	 0.24694159558507375 
0.74 	 0.9 	 0.24984815792883408 
0.74 	 0.925 	 0.2549078859227988 
0.74 	 0.95 	 0.2596740199854033 
0.74 	 0.975 	 0.26468232676675796 
0.74 	 1.0 	 0.2686519191654549 
0.76 	 0.0 	 0.14823307604454083 
0.76 	 0.025 	 0.14958277735159564 
0.76 	 0.05 	 0.15379767906919484 
0.76 	 0.075 	 0.16013582909488983 
0.76 	 0.1 	 0.16709377177474433 
0.76 	 0.125 	 0.17434124883617852 
0.76 	 0.15 	 0.18054236812896382 
0.76 	 0.175 	 0.18560543913704594 
0.76 	 0.2 	 0.19110496287971163 
0.76 	 0.225 	 0.19507753104031034 
0.76 	 0.25 	 0.19950025220850834 
0.76 	 0.275 	 0.20209007947466806 
0.76 	 0.3 	 0.20525997467965965 
0.76 	 0.325 	 0.20810977101999895 
0.76 	 0.35 	 0.2096862590815399 
0.76 	 0.375 	 0.21279339975246006 
0.76 	 0.4 	 0.21557308030286762 
0.76 	 0.425 	 0.21699837744610723 
0.76 	 0.45 	 0.2186788342612153 
0.76 	 0.475 	 0.22074507828087878 
0.76 	 0.5 	 0.2219964418114767 
0.76 	 0.525 	 0.2246719944067832 
0.76 	 0.55 	 0.22661023458946675 
0.76 	 0.575 	 0.22884679314513426 
0.76 	 0.6 	 0.23193153082364656 
0.76 	 0.625 	 0.2340107690725591 
0.76 	 0.65 	 0.2370956364679778 
0.76 	 0.675 	 0.2390262608321616 
0.76 	 0.7 	 0.24350202882029 
0.76 	 0.725 	 0.2456506935339715 
0.76 	 0.75 	 0.2476990954441467 
0.76 	 0.775 	 0.24967556691891218 
0.76 	 0.8 	 0.25304777116707683 
0.76 	 0.825 	 0.25635322729017174 
0.76 	 0.85 	 0.2594140206030708 
0.76 	 0.875 	 0.26222957732038793 
0.76 	 0.9 	 0.26560025143658567 
0.76 	 0.925 	 0.2695279385480449 
0.76 	 0.95 	 0.27419005285676074 
0.76 	 0.975 	 0.2794381994625142 
0.76 	 1.0 	 0.28333068519594157 
0.78 	 0.0 	 0.15184925510293157 
0.78 	 0.025 	 0.15433426937236802 
0.78 	 0.05 	 0.15989283425976636 
0.78 	 0.075 	 0.16814913690705838 
0.78 	 0.1 	 0.17706232740672156 
0.78 	 0.125 	 0.18594427149474896 
0.78 	 0.15 	 0.19289550906307765 
0.78 	 0.175 	 0.19954670751911774 
0.78 	 0.2 	 0.2055435326459576 
0.78 	 0.225 	 0.21033541251663035 
0.78 	 0.25 	 0.2154183144555769 
0.78 	 0.275 	 0.21842981481469492 
0.78 	 0.3 	 0.22226722798962492 
0.78 	 0.325 	 0.2251329987458256 
0.78 	 0.35 	 0.2271098001784637 
0.78 	 0.375 	 0.23010293170963914 
0.78 	 0.4 	 0.2333425371983191 
0.78 	 0.425 	 0.23565347827581484 
0.78 	 0.45 	 0.2370584971277529 
0.78 	 0.475 	 0.2383608266942901 
0.78 	 0.5 	 0.2391984994383359 
0.78 	 0.525 	 0.2428093317915801 
0.78 	 0.55 	 0.24494350305057372 
0.78 	 0.575 	 0.24670504458167494 
0.78 	 0.6 	 0.249265528053834 
0.78 	 0.625 	 0.2516620728018881 
0.78 	 0.65 	 0.2540440817788256 
0.78 	 0.675 	 0.2571552160860643 
0.78 	 0.7 	 0.2598633729965715 
0.78 	 0.725 	 0.26323011010030334 
0.78 	 0.75 	 0.26444082038111477 
0.78 	 0.775 	 0.26681057421229576 
0.78 	 0.8 	 0.26926375276597897 
0.78 	 0.825 	 0.2725818252550409 
0.78 	 0.85 	 0.27510688494752866 
0.78 	 0.875 	 0.2780427504183413 
0.78 	 0.9 	 0.28069613551659756 
0.78 	 0.925 	 0.2851328044127779 
0.78 	 0.95 	 0.2893337732838013 
0.78 	 0.975 	 0.29461485941044774 
0.78 	 1.0 	 0.29823326112189363 
0.7999999999999999 	 0.0 	 0.15598965811518276 
0.7999999999999999 	 0.025 	 0.1590555761000582 
0.7999999999999999 	 0.05 	 0.16708167207643712 
0.7999999999999999 	 0.075 	 0.17764382280113375 
0.7999999999999999 	 0.1 	 0.188301673334592 
0.7999999999999999 	 0.125 	 0.19842596987107344 
0.7999999999999999 	 0.15 	 0.20704462129685144 
0.7999999999999999 	 0.175 	 0.21459787936454913 
0.7999999999999999 	 0.2 	 0.22103926212280603 
0.7999999999999999 	 0.225 	 0.22684736836912428 
0.7999999999999999 	 0.25 	 0.23228095945746896 
0.7999999999999999 	 0.275 	 0.23574125302128313 
0.7999999999999999 	 0.3 	 0.2396372534843375 
0.7999999999999999 	 0.325 	 0.24292449877864752 
0.7999999999999999 	 0.35 	 0.24522422488410034 
0.7999999999999999 	 0.375 	 0.24790491346528182 
0.7999999999999999 	 0.4 	 0.2512531598490264 
0.7999999999999999 	 0.425 	 0.25413172388098615 
0.7999999999999999 	 0.45 	 0.2547090347781522 
0.7999999999999999 	 0.475 	 0.25726097299770423 
0.7999999999999999 	 0.5 	 0.25805314617646347 
0.7999999999999999 	 0.525 	 0.2611422897124546 
0.7999999999999999 	 0.55 	 0.26282964912383 
0.7999999999999999 	 0.575 	 0.2654001191142048 
0.7999999999999999 	 0.6 	 0.2677493169985333 
0.7999999999999999 	 0.625 	 0.26985441209299615 
0.7999999999999999 	 0.65 	 0.27173057129350897 
0.7999999999999999 	 0.675 	 0.2745486483428068 
0.7999999999999999 	 0.7 	 0.27664042744583484 
0.7999999999999999 	 0.725 	 0.28043616049059766 
0.7999999999999999 	 0.75 	 0.2815280619902238 
0.7999999999999999 	 0.775 	 0.28354958558797466 
0.7999999999999999 	 0.8 	 0.2860408519904391 
0.7999999999999999 	 0.825 	 0.28904062169547706 
0.7999999999999999 	 0.85 	 0.2913939335559786 
0.7999999999999999 	 0.875 	 0.29332123219609796 
0.7999999999999999 	 0.9 	 0.2958061294816198 
0.7999999999999999 	 0.925 	 0.30052884317357853 
0.7999999999999999 	 0.95 	 0.3042804673923845 
0.7999999999999999 	 0.975 	 0.30976945826787156 
0.7999999999999999 	 1.0 	 0.3125291333813286 
0.82 	 0.0 	 0.15982275469050103 
0.82 	 0.025 	 0.1642908191151324 
0.82 	 0.05 	 0.17478433828510553 
0.82 	 0.075 	 0.18825741882083438 
0.82 	 0.1 	 0.20101389728840582 
0.82 	 0.125 	 0.21290748346740052 
0.82 	 0.15 	 0.22231717887294486 
0.82 	 0.175 	 0.2310207647089007 
0.82 	 0.2 	 0.23850472885344734 
0.82 	 0.225 	 0.24477432697905288 
0.82 	 0.25 	 0.24971459624693687 
0.82 	 0.275 	 0.25401578379483203 
0.82 	 0.3 	 0.258007715940405 
0.82 	 0.325 	 0.2614940071845736 
0.82 	 0.35 	 0.2643487467232672 
0.82 	 0.375 	 0.2669290676050797 
0.82 	 0.4 	 0.27080779868802207 
0.82 	 0.425 	 0.27278948549492565 
0.82 	 0.45 	 0.2742646588013239 
0.82 	 0.475 	 0.2761917543244627 
0.82 	 0.5 	 0.277180656124881 
0.82 	 0.525 	 0.28002073498325397 
0.82 	 0.55 	 0.2825025381005868 
0.82 	 0.575 	 0.28479901378755723 
0.82 	 0.6 	 0.28606903739434225 
0.82 	 0.625 	 0.2879675198614536 
0.82 	 0.65 	 0.289649443320047 
0.82 	 0.675 	 0.29260856645159705 
0.82 	 0.7 	 0.29428256188198454 
0.82 	 0.725 	 0.2972542886793933 
0.82 	 0.75 	 0.2987745116374066 
0.82 	 0.775 	 0.3007591068527469 
0.82 	 0.8 	 0.30220760575460964 
0.82 	 0.825 	 0.305318677237827 
0.82 	 0.85 	 0.30744068920273154 
0.82 	 0.875 	 0.3087692535331131 
0.82 	 0.9 	 0.3114492258192384 
0.82 	 0.925 	 0.3155173930314714 
0.82 	 0.95 	 0.3187396713984313 
0.82 	 0.975 	 0.3242376532633331 
0.82 	 1.0 	 0.3261477996655524 
0.84 	 0.0 	 0.16366730841471103 
0.84 	 0.025 	 0.16991485093834433 
0.84 	 0.05 	 0.18416294870088193 
0.84 	 0.075 	 0.20006263663443477 
0.84 	 0.1 	 0.21523053589745703 
0.84 	 0.125 	 0.22907536061165715 
0.84 	 0.15 	 0.23960663495439496 
0.84 	 0.175 	 0.2487037886077962 
0.84 	 0.2 	 0.256623526994908 
0.84 	 0.225 	 0.2629844951154086 
0.84 	 0.25 	 0.2694105797592695 
0.84 	 0.275 	 0.2734908351521045 
0.84 	 0.3 	 0.2779803764078178 
0.84 	 0.325 	 0.28075437950827864 
0.84 	 0.35 	 0.2837230949538322 
0.84 	 0.375 	 0.28672442294869854 
0.84 	 0.4 	 0.28985251908806436 
0.84 	 0.425 	 0.2919393676332856 
0.84 	 0.45 	 0.2937065647348831 
0.84 	 0.475 	 0.29552601661887784 
0.84 	 0.5 	 0.29640634361638685 
0.84 	 0.525 	 0.2981965382378344 
0.84 	 0.55 	 0.3014458059169523 
0.84 	 0.575 	 0.30285739447045945 
0.84 	 0.6 	 0.30389082161097747 
0.84 	 0.625 	 0.3062569411038193 
0.84 	 0.65 	 0.30725183282554513 
0.84 	 0.675 	 0.31017530939855187 
0.84 	 0.7 	 0.3119068760560007 
0.84 	 0.725 	 0.314356142214603 
0.84 	 0.75 	 0.3159666911920262 
0.84 	 0.775 	 0.3168967901616991 
0.84 	 0.8 	 0.31880295349362914 
0.84 	 0.825 	 0.32173373733900873 
0.84 	 0.85 	 0.3229750131065914 
0.84 	 0.875 	 0.3242198491512458 
0.84 	 0.9 	 0.32668757593755265 
0.84 	 0.925 	 0.3309340634772227 
0.84 	 0.95 	 0.33326720591363584 
0.84 	 0.975 	 0.3384544281586374 
0.84 	 1.0 	 0.33993205820732103 
0.86 	 0.0 	 0.16710647276587728 
0.86 	 0.025 	 0.17610257893850467 
0.86 	 0.05 	 0.19513471014015263 
0.86 	 0.075 	 0.21489181636012106 
0.86 	 0.1 	 0.23214041787110493 
0.86 	 0.125 	 0.24715246482144193 
0.86 	 0.15 	 0.2588504858740761 
0.86 	 0.175 	 0.26870675505177005 
0.86 	 0.2 	 0.2763002228936422 
0.86 	 0.225 	 0.2824968491041272 
0.86 	 0.25 	 0.2891142984107533 
0.86 	 0.275 	 0.2933583838591821 
0.86 	 0.3 	 0.2979683953455482 
0.86 	 0.325 	 0.30110263503976165 
0.86 	 0.35 	 0.30329814065465344 
0.86 	 0.375 	 0.30619084635087296 
0.86 	 0.4 	 0.30914854587121293 
0.86 	 0.425 	 0.31119576522875503 
0.86 	 0.45 	 0.3125597033825075 
0.86 	 0.475 	 0.3147160909816566 
0.86 	 0.5 	 0.3158333183378763 
0.86 	 0.525 	 0.31658043809142467 
0.86 	 0.55 	 0.32007238808129224 
0.86 	 0.575 	 0.3221017450708422 
0.86 	 0.6 	 0.3221819462127923 
0.86 	 0.625 	 0.32377249065036084 
0.86 	 0.65 	 0.3243821289273225 
0.86 	 0.675 	 0.3269651864564681 
0.86 	 0.7 	 0.32973018833108003 
0.86 	 0.725 	 0.33042227345468583 
0.86 	 0.75 	 0.3319164407377334 
0.86 	 0.775 	 0.3338788538800867 
0.86 	 0.8 	 0.3351834409252797 
0.86 	 0.825 	 0.337001690673991 
0.86 	 0.85 	 0.3379068004656582 
0.86 	 0.875 	 0.3387429800096434 
0.86 	 0.9 	 0.34153241782825217 
0.86 	 0.925 	 0.34496605032803995 
0.86 	 0.95 	 0.34709360571987546 
0.86 	 0.975 	 0.3517798560437381 
0.86 	 1.0 	 0.3531231414418261 
0.88 	 0.0 	 0.17054566263637072 
0.88 	 0.025 	 0.18364411905596242 
0.88 	 0.05 	 0.20858809914923807 
0.88 	 0.075 	 0.23216336399617035 
0.88 	 0.1 	 0.25124538653670825 
0.88 	 0.125 	 0.2672812662136695 
0.88 	 0.15 	 0.2793869773044748 
0.88 	 0.175 	 0.2897768294873934 
0.88 	 0.2 	 0.29763394197084214 
0.88 	 0.225 	 0.3037755947104473 
0.88 	 0.25 	 0.30954974252009193 
0.88 	 0.275 	 0.3142149083677748 
0.88 	 0.3 	 0.3183733223240536 
0.88 	 0.325 	 0.32082369315296744 
0.88 	 0.35 	 0.32312557758369403 
0.88 	 0.375 	 0.32580494960791584 
0.88 	 0.4 	 0.32875945121871625 
0.88 	 0.425 	 0.33041962460983165 
0.88 	 0.45 	 0.33198962049096514 
0.88 	 0.475 	 0.3339229482719624 
0.88 	 0.5 	 0.33455142296117174 
0.88 	 0.525 	 0.3351901931619348 
0.88 	 0.55 	 0.3380877038072075 
0.88 	 0.575 	 0.33968310529644435 
0.88 	 0.6 	 0.3396903321706236 
0.88 	 0.625 	 0.3413087544069105 
0.88 	 0.65 	 0.3419743608111689 
0.88 	 0.675 	 0.34400886971601674 
0.88 	 0.7 	 0.34659940735293504 
0.88 	 0.725 	 0.34695919007620335 
0.88 	 0.75 	 0.34814613824665236 
0.88 	 0.775 	 0.35016994958299 
0.88 	 0.8 	 0.350794364837687 
0.88 	 0.825 	 0.35183635522215895 
0.88 	 0.85 	 0.3522198249281412 
0.88 	 0.875 	 0.353518133381687 
0.88 	 0.9 	 0.35580140944779703 
0.88 	 0.925 	 0.35846590267034545 
0.88 	 0.95 	 0.3606889873781921 
0.88 	 0.975 	 0.3652222592912824 
0.88 	 1.0 	 0.36591268695475104 
0.9 	 0.0 	 0.17376925310535943 
0.9 	 0.025 	 0.19320786671455198 
0.9 	 0.05 	 0.22562224410079212 
0.9 	 0.075 	 0.2525212056195811 
0.9 	 0.1 	 0.2736266945769265 
0.9 	 0.125 	 0.28976111591654136 
0.9 	 0.15 	 0.3024433886391945 
0.9 	 0.175 	 0.31237170666372766 
0.9 	 0.2 	 0.3197672336568296 
0.9 	 0.225 	 0.32528790844267147 
0.9 	 0.25 	 0.3304241783952736 
0.9 	 0.275 	 0.3357335095245344 
0.9 	 0.3 	 0.3385684071668198 
0.9 	 0.325 	 0.34056854094329425 
0.9 	 0.35 	 0.3435274827065356 
0.9 	 0.375 	 0.3457131806919741 
0.9 	 0.4 	 0.34800158766677664 
0.9 	 0.425 	 0.3500970828586102 
0.9 	 0.45 	 0.3504912317809477 
0.9 	 0.475 	 0.35331013238737324 
0.9 	 0.5 	 0.3521636230587071 
0.9 	 0.525 	 0.35382856668286367 
0.9 	 0.55 	 0.35634540345853005 
0.9 	 0.575 	 0.35667629554580893 
0.9 	 0.6 	 0.35709944469061555 
0.9 	 0.625 	 0.35794714322821525 
0.9 	 0.65 	 0.35862810176695314 
0.9 	 0.675 	 0.3606997465299236 
0.9 	 0.7 	 0.3629327352355476 
0.9 	 0.725 	 0.36252688216885254 
0.9 	 0.75 	 0.36380349506700427 
0.9 	 0.775 	 0.36514237464390176 
0.9 	 0.8 	 0.3653227559218808 
0.9 	 0.825 	 0.366901286029568 
0.9 	 0.85 	 0.36634358155953484 
0.9 	 0.875 	 0.36743094261976256 
0.9 	 0.9 	 0.3693591887980092 
0.9 	 0.925 	 0.3713486494494421 
0.9 	 0.95 	 0.3737819591004303 
0.9 	 0.975 	 0.3774172459506069 
0.9 	 1.0 	 0.37792338532984526 


==> plots/phasedig/ea_variance.dat <==
0.1 	 0.0 	 4.6200642569936894e-5 
0.1 	 0.025 	 4.5809239873712535e-5 
0.1 	 0.05 	 4.5394738021305384e-5 
0.1 	 0.075 	 4.500877938677349e-5 
0.1 	 0.1 	 4.4699788288031774e-5 
0.1 	 0.125 	 4.449241890619473e-5 
0.1 	 0.15 	 4.431101921760219e-5 
0.1 	 0.175 	 4.4119601273689227e-5 
0.1 	 0.2 	 4.392168164717425e-5 
0.1 	 0.225 	 4.3914635581621614e-5 
0.1 	 0.25 	 4.3829385531243686e-5 
0.1 	 0.275 	 4.368208711558855e-5 
0.1 	 0.3 	 4.3630971015132234e-5 
0.1 	 0.325 	 4.3618375292118096e-5 
0.1 	 0.35 	 4.3708715911024035e-5 
0.1 	 0.375 	 4.382182157974833e-5 
0.1 	 0.4 	 4.398785722047128e-5 
0.1 	 0.425 	 4.416354324718872e-5 
0.1 	 0.45 	 4.4439330385137325e-5 
0.1 	 0.475 	 4.462580192140811e-5 
0.1 	 0.5 	 4.4967622963352966e-5 
0.1 	 0.525 	 4.528745628672313e-5 
0.1 	 0.55 	 4.5579325470310755e-5 
0.1 	 0.575 	 4.600436229375378e-5 
0.1 	 0.6 	 4.639072097586269e-5 
0.1 	 0.625 	 4.6877447660767707e-5 
0.1 	 0.65 	 4.743296565061946e-5 
0.1 	 0.675 	 4.805083786404347e-5 
0.1 	 0.7 	 4.880196272137101e-5 
0.1 	 0.725 	 4.955615224198409e-5 
0.1 	 0.75 	 5.017546429981924e-5 
0.1 	 0.775 	 5.0952859747197184e-5 
0.1 	 0.8 	 5.1749124364300313e-5 
0.1 	 0.825 	 5.258736169475444e-5 
0.1 	 0.85 	 5.338287912194101e-5 
0.1 	 0.875 	 5.416534965287503e-5 
0.1 	 0.9 	 5.512138500012364e-5 
0.1 	 0.925 	 5.6125134274075205e-5 
0.1 	 0.95 	 5.7049922312931787e-5 
0.1 	 0.975 	 5.799080369952385e-5 
0.1 	 1.0 	 5.9090373565785976e-5 
0.12000000000000001 	 0.0 	 5.006337507631768e-5 
0.12000000000000001 	 0.025 	 4.95431857326559e-5 
0.12000000000000001 	 0.05 	 4.888214368432363e-5 
0.12000000000000001 	 0.075 	 4.8434123924448554e-5 
0.12000000000000001 	 0.1 	 4.8083139019570975e-5 
0.12000000000000001 	 0.125 	 4.76792784833072e-5 
0.12000000000000001 	 0.15 	 4.742278309952853e-5 
0.12000000000000001 	 0.175 	 4.716636494889455e-5 
0.12000000000000001 	 0.2 	 4.693225372959873e-5 
0.12000000000000001 	 0.225 	 4.67838846265677e-5 
0.12000000000000001 	 0.25 	 4.66488865434372e-5 
0.12000000000000001 	 0.275 	 4.66573433028409e-5 
0.12000000000000001 	 0.3 	 4.669896227720235e-5 
0.12000000000000001 	 0.325 	 4.6755334556780556e-5 
0.12000000000000001 	 0.35 	 4.681651737382617e-5 
0.12000000000000001 	 0.375 	 4.6794473153966826e-5 
0.12000000000000001 	 0.4 	 4.7014173999284145e-5 
0.12000000000000001 	 0.425 	 4.7307679647862125e-5 
0.12000000000000001 	 0.45 	 4.765272094053392e-5 
0.12000000000000001 	 0.475 	 4.807209575563848e-5 
0.12000000000000001 	 0.5 	 4.8539281005486814e-5 
0.12000000000000001 	 0.525 	 4.908138956914916e-5 
0.12000000000000001 	 0.55 	 4.96465925549396e-5 
0.12000000000000001 	 0.575 	 5.0247460160256215e-5 
0.12000000000000001 	 0.6 	 5.092700552333817e-5 
0.12000000000000001 	 0.625 	 5.187238372981562e-5 
0.12000000000000001 	 0.65 	 5.273387457562123e-5 
0.12000000000000001 	 0.675 	 5.3539993890610454e-5 
0.12000000000000001 	 0.7 	 5.4550337786340875e-5 
0.12000000000000001 	 0.725 	 5.564087984741763e-5 
0.12000000000000001 	 0.75 	 5.6824788225688004e-5 
0.12000000000000001 	 0.775 	 5.801051459367284e-5 
0.12000000000000001 	 0.8 	 5.92702250926377e-5 
0.12000000000000001 	 0.825 	 6.059438740333715e-5 
0.12000000000000001 	 0.85 	 6.209924051036609e-5 
0.12000000000000001 	 0.875 	 6.361219713750519e-5 
0.12000000000000001 	 0.9 	 6.513237147703785e-5 
0.12000000000000001 	 0.925 	 6.676800375322764e-5 
0.12000000000000001 	 0.95 	 6.853768356828806e-5 
0.12000000000000001 	 0.975 	 7.044831909536816e-5 
0.12000000000000001 	 1.0 	 7.255274724136355e-5 
0.14 	 0.0 	 5.4410879024010715e-5 
0.14 	 0.025 	 5.3752040714870904e-5 
0.14 	 0.05 	 5.31784337895228e-5 
0.14 	 0.075 	 5.248280299302231e-5 
0.14 	 0.1 	 5.1925169574554195e-5 
0.14 	 0.125 	 5.134240297959236e-5 
0.14 	 0.15 	 5.103429465404806e-5 
0.14 	 0.175 	 5.0765493480109457e-5 
0.14 	 0.2 	 5.0509095192045294e-5 
0.14 	 0.225 	 5.0382403810055746e-5 
0.14 	 0.25 	 5.0319454951540495e-5 
0.14 	 0.275 	 5.014768109725819e-5 
0.14 	 0.3 	 5.0148710862727394e-5 
0.14 	 0.325 	 5.018358266073121e-5 
0.14 	 0.35 	 5.048603789527027e-5 
0.14 	 0.375 	 5.072790063208789e-5 
0.14 	 0.4 	 5.111701317891061e-5 
0.14 	 0.425 	 5.159190335404333e-5 
0.14 	 0.45 	 5.213209454014598e-5 
0.14 	 0.475 	 5.278426157284521e-5 
0.14 	 0.5 	 5.344406489535287e-5 
0.14 	 0.525 	 5.425657720277825e-5 
0.14 	 0.55 	 5.524732551755497e-5 
0.14 	 0.575 	 5.631975929016549e-5 
0.14 	 0.6 	 5.745247555617682e-5 
0.14 	 0.625 	 5.875299576243992e-5 
0.14 	 0.65 	 6.01028346394991e-5 
0.14 	 0.675 	 6.146553545808634e-5 
0.14 	 0.7 	 6.299429885446051e-5 
0.14 	 0.725 	 6.467570197776982e-5 
0.14 	 0.75 	 6.650246772894621e-5 
0.14 	 0.775 	 6.839597740348643e-5 
0.14 	 0.8 	 7.061356801350611e-5 
0.14 	 0.825 	 7.287273936812154e-5 
0.14 	 0.85 	 7.497490433947779e-5 
0.14 	 0.875 	 7.723545645233688e-5 
0.14 	 0.9 	 7.987158124543844e-5 
0.14 	 0.925 	 8.271682951364847e-5 
0.14 	 0.95 	 8.575836375492931e-5 
0.14 	 0.975 	 8.861410626004413e-5 
0.14 	 1.0 	 9.126196929679346e-5 
0.16000000000000003 	 0.0 	 6.000407345579919e-5 
0.16000000000000003 	 0.025 	 5.8942658637929975e-5 
0.16000000000000003 	 0.05 	 5.79093836319482e-5 
0.16000000000000003 	 0.075 	 5.7144484621634645e-5 
0.16000000000000003 	 0.1 	 5.6450753294751504e-5 
0.16000000000000003 	 0.125 	 5.584600032601092e-5 
0.16000000000000003 	 0.15 	 5.533471192826103e-5 
0.16000000000000003 	 0.175 	 5.488464037085729e-5 
0.16000000000000003 	 0.2 	 5.4438242005785376e-5 
0.16000000000000003 	 0.225 	 5.442669069013439e-5 
0.16000000000000003 	 0.25 	 5.439937541665784e-5 
0.16000000000000003 	 0.275 	 5.444949573259323e-5 
0.16000000000000003 	 0.3 	 5.448552533151995e-5 
0.16000000000000003 	 0.325 	 5.4923620208412835e-5 
0.16000000000000003 	 0.35 	 5.532735445856992e-5 
0.16000000000000003 	 0.375 	 5.5743244172757274e-5 
0.16000000000000003 	 0.4 	 5.615315844522712e-5 
0.16000000000000003 	 0.425 	 5.6793034275942304e-5 
0.16000000000000003 	 0.45 	 5.761128824595266e-5 
0.16000000000000003 	 0.475 	 5.856400706127209e-5 
0.16000000000000003 	 0.5 	 5.971268821742325e-5 
0.16000000000000003 	 0.525 	 6.11058447519728e-5 
0.16000000000000003 	 0.55 	 6.254421423025681e-5 
0.16000000000000003 	 0.575 	 6.435443195828277e-5 
0.16000000000000003 	 0.6 	 6.59275529848073e-5 
0.16000000000000003 	 0.625 	 6.774663591910062e-5 
0.16000000000000003 	 0.65 	 6.987072649032807e-5 
0.16000000000000003 	 0.675 	 7.205322596961856e-5 
0.16000000000000003 	 0.7 	 7.443411664049404e-5 
0.16000000000000003 	 0.725 	 7.712525474986078e-5 
0.16000000000000003 	 0.75 	 8.002307106965894e-5 
0.16000000000000003 	 0.775 	 8.317659143250766e-5 
0.16000000000000003 	 0.8 	 8.651882872605002e-5 
0.16000000000000003 	 0.825 	 8.97954226343159e-5 
0.16000000000000003 	 0.85 	 9.322478081157375e-5 
0.16000000000000003 	 0.875 	 9.670701009002773e-5 
0.16000000000000003 	 0.9 	 0.00010013822287042028 
0.16000000000000003 	 0.925 	 0.00010418740823627295 
0.16000000000000003 	 0.95 	 0.00010841444586274584 
0.16000000000000003 	 0.975 	 0.0001125387339228317 
0.16000000000000003 	 1.0 	 0.00011719684927043641 
0.18 	 0.0 	 6.60062968946665e-5 
0.18 	 0.025 	 6.476740306444997e-5 
0.18 	 0.05 	 6.366671154152353e-5 
0.18 	 0.075 	 6.280233917842176e-5 
0.18 	 0.1 	 6.205332438958783e-5 
0.18 	 0.125 	 6.138394572381438e-5 
0.18 	 0.15 	 6.056615434080288e-5 
0.18 	 0.175 	 6.0052223526068206e-5 
0.18 	 0.2 	 5.9527016887711696e-5 
0.18 	 0.225 	 5.9322909363608814e-5 
0.18 	 0.25 	 5.926339027113449e-5 
0.18 	 0.275 	 5.926197959007681e-5 
0.18 	 0.3 	 5.953811141034573e-5 
0.18 	 0.325 	 6.009398651855055e-5 
0.18 	 0.35 	 6.079671739293435e-5 
0.18 	 0.375 	 6.148071528435582e-5 
0.18 	 0.4 	 6.22040751021863e-5 
0.18 	 0.425 	 6.33654659449118e-5 
0.18 	 0.45 	 6.437001447176459e-5 
0.18 	 0.475 	 6.57114950868734e-5 
0.18 	 0.5 	 6.7522609453115e-5 
0.18 	 0.525 	 6.937302474771049e-5 
0.18 	 0.55 	 7.160120047470734e-5 
0.18 	 0.575 	 7.391438775342197e-5 
0.18 	 0.6 	 7.686486242660122e-5 
0.18 	 0.625 	 7.959723601746685e-5 
0.18 	 0.65 	 8.263806482001735e-5 
0.18 	 0.675 	 8.615196682569711e-5 
0.18 	 0.7 	 8.980423149035336e-5 
0.18 	 0.725 	 9.353868324386819e-5 
0.18 	 0.75 	 9.775181175876434e-5 
0.18 	 0.775 	 0.00010230427481000124 
0.18 	 0.8 	 0.0001072767240479051 
0.18 	 0.825 	 0.00011187073985440011 
0.18 	 0.85 	 0.00011711559759004074 
0.18 	 0.875 	 0.0001224809265911539 
0.18 	 0.9 	 0.00012814886190728696 
0.18 	 0.925 	 0.00013393786061556974 
0.18 	 0.95 	 0.00013980103532706663 
0.18 	 0.975 	 0.00014626691269620473 
0.18 	 1.0 	 0.00015399609803857728 
0.2 	 0.0 	 7.377309367518634e-5 
0.2 	 0.025 	 7.220821877564946e-5 
0.2 	 0.05 	 7.040610490378792e-5 
0.2 	 0.075 	 6.898478419582763e-5 
0.2 	 0.1 	 6.780926010908014e-5 
0.2 	 0.125 	 6.705550226371537e-5 
0.2 	 0.15 	 6.643722015610331e-5 
0.2 	 0.175 	 6.583820925639082e-5 
0.2 	 0.2 	 6.536730004901076e-5 
0.2 	 0.225 	 6.492176113282759e-5 
0.2 	 0.25 	 6.45515494302892e-5 
0.2 	 0.275 	 6.478247427826483e-5 
0.2 	 0.3 	 6.529289181123398e-5 
0.2 	 0.325 	 6.605047379102087e-5 
0.2 	 0.35 	 6.68349509669334e-5 
0.2 	 0.375 	 6.783319993718723e-5 
0.2 	 0.4 	 6.934083028159226e-5 
0.2 	 0.425 	 7.115182117655239e-5 
0.2 	 0.45 	 7.30456532290919e-5 
0.2 	 0.475 	 7.472829599594345e-5 
0.2 	 0.5 	 7.684015935941651e-5 
0.2 	 0.525 	 7.993423951907032e-5 
0.2 	 0.55 	 8.3168357538633e-5 
0.2 	 0.575 	 8.690519128158987e-5 
0.2 	 0.6 	 9.059013924396855e-5 
0.2 	 0.625 	 9.422570667921067e-5 
0.2 	 0.65 	 9.866430930203311e-5 
0.2 	 0.675 	 0.00010319108599006416 
0.2 	 0.7 	 0.00010885122406363949 
0.2 	 0.725 	 0.00011460205075525004 
0.2 	 0.75 	 0.00012126494806136742 
0.2 	 0.775 	 0.0001276562884872561 
0.2 	 0.8 	 0.0001346576257750048 
0.2 	 0.825 	 0.00014178935654663588 
0.2 	 0.85 	 0.00014849682504362977 
0.2 	 0.875 	 0.00015635525103087952 
0.2 	 0.9 	 0.00016387472282923765 
0.2 	 0.925 	 0.00017227828650710859 
0.2 	 0.95 	 0.0001815857227221032 
0.2 	 0.975 	 0.00019099879331414666 
0.2 	 1.0 	 0.00020112434876196444 
0.22000000000000003 	 0.0 	 8.189877246637463e-5 
0.22000000000000003 	 0.025 	 8.029109958439786e-5 
0.22000000000000003 	 0.05 	 7.913497069991978e-5 
0.22000000000000003 	 0.075 	 7.685737451422956e-5 
0.22000000000000003 	 0.1 	 7.54642242085071e-5 
0.22000000000000003 	 0.125 	 7.428690966525599e-5 
0.22000000000000003 	 0.15 	 7.296471131883886e-5 
0.22000000000000003 	 0.175 	 7.211578052579043e-5 
0.22000000000000003 	 0.2 	 7.157247261907343e-5 
0.22000000000000003 	 0.225 	 7.132895090925171e-5 
0.22000000000000003 	 0.25 	 7.13532007453669e-5 
0.22000000000000003 	 0.275 	 7.150546583153238e-5 
0.22000000000000003 	 0.3 	 7.19086545930157e-5 
0.22000000000000003 	 0.325 	 7.268765796230518e-5 
0.22000000000000003 	 0.35 	 7.386683782501851e-5 
0.22000000000000003 	 0.375 	 7.55378166449167e-5 
0.22000000000000003 	 0.4 	 7.767544731368633e-5 
0.22000000000000003 	 0.425 	 7.978427841559712e-5 
0.22000000000000003 	 0.45 	 8.229444491595725e-5 
0.22000000000000003 	 0.475 	 8.538979591559398e-5 
0.22000000000000003 	 0.5 	 8.862936427483853e-5 
0.22000000000000003 	 0.525 	 9.267133616470887e-5 
0.22000000000000003 	 0.55 	 9.717711846609274e-5 
0.22000000000000003 	 0.575 	 0.00010223914924355814 
0.22000000000000003 	 0.6 	 0.00010736733729374315 
0.22000000000000003 	 0.625 	 0.00011257547326688975 
0.22000000000000003 	 0.65 	 0.00011887421819613141 
0.22000000000000003 	 0.675 	 0.00012614458923059006 
0.22000000000000003 	 0.7 	 0.00013300085808525897 
0.22000000000000003 	 0.725 	 0.00014076235663364005 
0.22000000000000003 	 0.75 	 0.00014949327330465275 
0.22000000000000003 	 0.775 	 0.0001591547382496894 
0.22000000000000003 	 0.8 	 0.00016937746947261927 
0.22000000000000003 	 0.825 	 0.00017941931169153301 
0.22000000000000003 	 0.85 	 0.00018904115453983824 
0.22000000000000003 	 0.875 	 0.0002000654484282152 
0.22000000000000003 	 0.9 	 0.0002098702891431462 
0.22000000000000003 	 0.925 	 0.00021968755636518863 
0.22000000000000003 	 0.95 	 0.00023279006198758761 
0.22000000000000003 	 0.975 	 0.0002482071210682129 
0.22000000000000003 	 1.0 	 0.0002604631943139167 
0.24000000000000002 	 0.0 	 9.250635367474505e-5 
0.24000000000000002 	 0.025 	 9.024409181497797e-5 
0.24000000000000002 	 0.05 	 8.731879278035775e-5 
0.24000000000000002 	 0.075 	 8.532972604849975e-5 
0.24000000000000002 	 0.1 	 8.339119135381646e-5 
0.24000000000000002 	 0.125 	 8.25096973418748e-5 
0.24000000000000002 	 0.15 	 8.11805457434183e-5 
0.24000000000000002 	 0.175 	 7.999749015291159e-5 
0.24000000000000002 	 0.2 	 7.913137691217924e-5 
0.24000000000000002 	 0.225 	 7.879696506977642e-5 
0.24000000000000002 	 0.25 	 7.896731869045901e-5 
0.24000000000000002 	 0.275 	 7.944219847922678e-5 
0.24000000000000002 	 0.3 	 7.982219724157122e-5 
0.24000000000000002 	 0.325 	 8.09890867269787e-5 
0.24000000000000002 	 0.35 	 8.271071841126823e-5 
0.24000000000000002 	 0.375 	 8.43113112036899e-5 
0.24000000000000002 	 0.4 	 8.693447432216968e-5 
0.24000000000000002 	 0.425 	 8.984634480732235e-5 
0.24000000000000002 	 0.45 	 9.304595152085655e-5 
0.24000000000000002 	 0.475 	 9.736190310786869e-5 
0.24000000000000002 	 0.5 	 0.0001026314533734957 
0.24000000000000002 	 0.525 	 0.00010839531100554473 
0.24000000000000002 	 0.55 	 0.00011393362773708074 
0.24000000000000002 	 0.575 	 0.00012055329947373267 
0.24000000000000002 	 0.6 	 0.00012754434991966017 
0.24000000000000002 	 0.625 	 0.00013601561676909447 
0.24000000000000002 	 0.65 	 0.00014484899884834073 
0.24000000000000002 	 0.675 	 0.00015395931961445576 
0.24000000000000002 	 0.7 	 0.0001653259644980194 
0.24000000000000002 	 0.725 	 0.00017639233583423096 
0.24000000000000002 	 0.75 	 0.0001872208292192049 
0.24000000000000002 	 0.775 	 0.00019936731430410191 
0.24000000000000002 	 0.8 	 0.00021508519322434937 
0.24000000000000002 	 0.825 	 0.00022866281455004138 
0.24000000000000002 	 0.85 	 0.00024139389951297746 
0.24000000000000002 	 0.875 	 0.0002528983340654955 
0.24000000000000002 	 0.9 	 0.00027059297787997567 
0.24000000000000002 	 0.925 	 0.0002851072436587994 
0.24000000000000002 	 0.95 	 0.00030015380653314566 
0.24000000000000002 	 0.975 	 0.00031803498349321896 
0.24000000000000002 	 1.0 	 0.0003357712302865565 
0.26 	 0.0 	 0.00010582607677025478 
0.26 	 0.025 	 0.00010233564287388804 
0.26 	 0.05 	 9.989015884661675e-5 
0.26 	 0.075 	 9.670250935806507e-5 
0.26 	 0.1 	 9.46976831401939e-5 
0.26 	 0.125 	 9.233142261432034e-5 
0.26 	 0.15 	 9.063760001389284e-5 
0.26 	 0.175 	 8.946414861044572e-5 
0.26 	 0.2 	 8.864275982774437e-5 
0.26 	 0.225 	 8.789842126656424e-5 
0.26 	 0.25 	 8.80414195717301e-5 
0.26 	 0.275 	 8.817109113255085e-5 
0.26 	 0.3 	 8.873592810295313e-5 
0.26 	 0.325 	 9.021764458588728e-5 
0.26 	 0.35 	 9.266313081611242e-5 
0.26 	 0.375 	 9.518487222711005e-5 
0.26 	 0.4 	 9.742240151672578e-5 
0.26 	 0.425 	 0.0001016172514317888 
0.26 	 0.45 	 0.00010653788714616375 
0.26 	 0.475 	 0.00011214246034819545 
0.26 	 0.5 	 0.00011883403963783767 
0.26 	 0.525 	 0.00012553267234428247 
0.26 	 0.55 	 0.00013414746822747618 
0.26 	 0.575 	 0.00014308991521106042 
0.26 	 0.6 	 0.00015265262084399826 
0.26 	 0.625 	 0.00016592404309105738 
0.26 	 0.65 	 0.00017899421536935947 
0.26 	 0.675 	 0.00019267490465831854 
0.26 	 0.7 	 0.00020576557026520477 
0.26 	 0.725 	 0.00022375499481234185 
0.26 	 0.75 	 0.00024017917365686754 
0.26 	 0.775 	 0.00025812553856497224 
0.26 	 0.8 	 0.0002715301996212169 
0.26 	 0.825 	 0.00028653354746401184 
0.26 	 0.85 	 0.0003065720776311997 
0.26 	 0.875 	 0.0003256759458172889 
0.26 	 0.9 	 0.00034453128313832385 
0.26 	 0.925 	 0.0003652885249756856 
0.26 	 0.95 	 0.00038628972842045406 
0.26 	 0.975 	 0.00040568749578684746 
0.26 	 1.0 	 0.0004355431168415152 
0.28 	 0.0 	 0.0001214332735222658 
0.28 	 0.025 	 0.00011770868520399193 
0.28 	 0.05 	 0.0001143974450836185 
0.28 	 0.075 	 0.00011167181321101335 
0.28 	 0.1 	 0.0001073551290542654 
0.28 	 0.125 	 0.000104698526735623 
0.28 	 0.15 	 0.00010237045955074401 
0.28 	 0.175 	 0.00010129113803324287 
0.28 	 0.2 	 9.961661861320405e-5 
0.28 	 0.225 	 9.904007401758091e-5 
0.28 	 0.25 	 9.922935715135932e-5 
0.28 	 0.275 	 9.909430576522789e-5 
0.28 	 0.3 	 0.00010053841109770059 
0.28 	 0.325 	 0.00010192140687322019 
0.28 	 0.35 	 0.00010421057039627273 
0.28 	 0.375 	 0.0001071897365154871 
0.28 	 0.4 	 0.000111384532123559 
0.28 	 0.425 	 0.00011612809319822539 
0.28 	 0.45 	 0.00012319401416277946 
0.28 	 0.475 	 0.0001324950095084144 
0.28 	 0.5 	 0.00014107694749614848 
0.28 	 0.525 	 0.0001505809838799487 
0.28 	 0.55 	 0.00016091610650512792 
0.28 	 0.575 	 0.00017309493131726551 
0.28 	 0.6 	 0.00018588756986016522 
0.28 	 0.625 	 0.00020290520918921055 
0.28 	 0.65 	 0.00022059130426802212 
0.28 	 0.675 	 0.00023872344511199206 
0.28 	 0.7 	 0.0002581475578267084 
0.28 	 0.725 	 0.00027791828584117315 
0.28 	 0.75 	 0.00029827979916662197 
0.28 	 0.775 	 0.0003157624171485267 
0.28 	 0.8 	 0.0003378174519226151 
0.28 	 0.825 	 0.0003556413526472545 
0.28 	 0.85 	 0.0003790877882719635 
0.28 	 0.875 	 0.0004040561312717125 
0.28 	 0.9 	 0.0004370548961477715 
0.28 	 0.925 	 0.0004567209354166266 
0.28 	 0.95 	 0.0004910658599127777 
0.28 	 0.975 	 0.0005263308520191428 
0.28 	 1.0 	 0.0005557530758042367 
0.30000000000000004 	 0.0 	 0.00014297923150673018 
0.30000000000000004 	 0.025 	 0.0001373202246566311 
0.30000000000000004 	 0.05 	 0.00013199600205106264 
0.30000000000000004 	 0.075 	 0.0001283586052789924 
0.30000000000000004 	 0.1 	 0.00012418276708789654 
0.30000000000000004 	 0.125 	 0.00012102651395697873 
0.30000000000000004 	 0.15 	 0.00011810685313966883 
0.30000000000000004 	 0.175 	 0.00011435285116712932 
0.30000000000000004 	 0.2 	 0.0001132330958262306 
0.30000000000000004 	 0.225 	 0.00011167631258697439 
0.30000000000000004 	 0.25 	 0.00011174338585596987 
0.30000000000000004 	 0.275 	 0.00011237013232825766 
0.30000000000000004 	 0.3 	 0.00011432462832350618 
0.30000000000000004 	 0.325 	 0.00011577081059429173 
0.30000000000000004 	 0.35 	 0.00011845961340029795 
0.30000000000000004 	 0.375 	 0.00012359607113152668 
0.30000000000000004 	 0.4 	 0.00012879461270579796 
0.30000000000000004 	 0.425 	 0.0001356469048517405 
0.30000000000000004 	 0.45 	 0.00014605112000205776 
0.30000000000000004 	 0.475 	 0.00015607679594341095 
0.30000000000000004 	 0.5 	 0.00016818890208550061 
0.30000000000000004 	 0.525 	 0.0001809802121974373 
0.30000000000000004 	 0.55 	 0.00019514939453776656 
0.30000000000000004 	 0.575 	 0.00021093935741832892 
0.30000000000000004 	 0.6 	 0.00022736976551096928 
0.30000000000000004 	 0.625 	 0.0002454013072997648 
0.30000000000000004 	 0.65 	 0.00026665998994267843 
0.30000000000000004 	 0.675 	 0.0002935848350366649 
0.30000000000000004 	 0.7 	 0.0003193047139098947 
0.30000000000000004 	 0.725 	 0.00034390971598886275 
0.30000000000000004 	 0.75 	 0.0003619268063438224 
0.30000000000000004 	 0.775 	 0.00039043759305888747 
0.30000000000000004 	 0.8 	 0.0004181098565975834 
0.30000000000000004 	 0.825 	 0.00044202590221780917 
0.30000000000000004 	 0.85 	 0.0004770921498658535 
0.30000000000000004 	 0.875 	 0.0005091593871068277 
0.30000000000000004 	 0.9 	 0.000549121914674373 
0.30000000000000004 	 0.925 	 0.0005848090145402657 
0.30000000000000004 	 0.95 	 0.0006272486414989124 
0.30000000000000004 	 0.975 	 0.000666369402210941 
0.30000000000000004 	 1.0 	 0.0007043800533449555 
0.32000000000000006 	 0.0 	 0.00017353256721582659 
0.32000000000000006 	 0.025 	 0.00016459129691390612 
0.32000000000000006 	 0.05 	 0.0001579161533011702 
0.32000000000000006 	 0.075 	 0.00014999304845379334 
0.32000000000000006 	 0.1 	 0.00014568602362904784 
0.32000000000000006 	 0.125 	 0.00014022013331407802 
0.32000000000000006 	 0.15 	 0.00013656323253169106 
0.32000000000000006 	 0.175 	 0.00013458811780975817 
0.32000000000000006 	 0.2 	 0.0001303458853582241 
0.32000000000000006 	 0.225 	 0.00012804800938706596 
0.32000000000000006 	 0.25 	 0.00012709345196991497 
0.32000000000000006 	 0.275 	 0.00012867281663925855 
0.32000000000000006 	 0.3 	 0.00012983120790563795 
0.32000000000000006 	 0.325 	 0.00013351711287731572 
0.32000000000000006 	 0.35 	 0.00013723444193579007 
0.32000000000000006 	 0.375 	 0.00014262052029959417 
0.32000000000000006 	 0.4 	 0.0001496477668489321 
0.32000000000000006 	 0.425 	 0.00016275276543872236 
0.32000000000000006 	 0.45 	 0.00017048315035409815 
0.32000000000000006 	 0.475 	 0.00018362853959264013 
0.32000000000000006 	 0.5 	 0.00019787413387420928 
0.32000000000000006 	 0.525 	 0.00021642472599003068 
0.32000000000000006 	 0.55 	 0.00023637439154210744 
0.32000000000000006 	 0.575 	 0.0002561991319250191 
0.32000000000000006 	 0.6 	 0.00027924456127159533 
0.32000000000000006 	 0.625 	 0.0003000002837061193 
0.32000000000000006 	 0.65 	 0.0003320561895049305 
0.32000000000000006 	 0.675 	 0.0003616329768650987 
0.32000000000000006 	 0.7 	 0.0003838778132670627 
0.32000000000000006 	 0.725 	 0.0004187174400731935 
0.32000000000000006 	 0.75 	 0.000452213036581191 
0.32000000000000006 	 0.775 	 0.0004977688233665637 
0.32000000000000006 	 0.8 	 0.0005244221352726408 
0.32000000000000006 	 0.825 	 0.0005573651000440709 
0.32000000000000006 	 0.85 	 0.0005953755673367134 
0.32000000000000006 	 0.875 	 0.0006424926241139842 
0.32000000000000006 	 0.9 	 0.0006817719401115567 
0.32000000000000006 	 0.925 	 0.0007285070430004093 
0.32000000000000006 	 0.95 	 0.0007882704314740945 
0.32000000000000006 	 0.975 	 0.0008421876463844314 
0.32000000000000006 	 1.0 	 0.0008988507382849843 
0.3400000000000001 	 0.0 	 0.0002137871331876062 
0.3400000000000001 	 0.025 	 0.00020279057717810433 
0.3400000000000001 	 0.05 	 0.00019012420985197403 
0.3400000000000001 	 0.075 	 0.00018045296678725081 
0.3400000000000001 	 0.1 	 0.00017198164873252216 
0.3400000000000001 	 0.125 	 0.00016816249714895446 
0.3400000000000001 	 0.15 	 0.00016138343917952236 
0.3400000000000001 	 0.175 	 0.0001558524888701177 
0.3400000000000001 	 0.2 	 0.0001527739674091338 
0.3400000000000001 	 0.225 	 0.0001501191358132869 
0.3400000000000001 	 0.25 	 0.0001491699980777586 
0.3400000000000001 	 0.275 	 0.00014725905654532466 
0.3400000000000001 	 0.3 	 0.0001502487123231688 
0.3400000000000001 	 0.325 	 0.00015408217614797817 
0.3400000000000001 	 0.35 	 0.0001593928373188964 
0.3400000000000001 	 0.375 	 0.0001665488949283835 
0.3400000000000001 	 0.4 	 0.00017904334223107135 
0.3400000000000001 	 0.425 	 0.00019150525138413745 
0.3400000000000001 	 0.45 	 0.00020192253231034028 
0.3400000000000001 	 0.475 	 0.0002112339936358351 
0.3400000000000001 	 0.5 	 0.0002335852824454327 
0.3400000000000001 	 0.525 	 0.00025718720045706845 
0.3400000000000001 	 0.55 	 0.00028310634549651674 
0.3400000000000001 	 0.575 	 0.00031193826349389 
0.3400000000000001 	 0.6 	 0.0003400399772230199 
0.3400000000000001 	 0.625 	 0.00037734519767584993 
0.3400000000000001 	 0.65 	 0.0004033435808744994 
0.3400000000000001 	 0.675 	 0.0004362679613611011 
0.3400000000000001 	 0.7 	 0.0004748093985484735 
0.3400000000000001 	 0.725 	 0.0005028423007472151 
0.3400000000000001 	 0.75 	 0.000559515451718029 
0.3400000000000001 	 0.775 	 0.000611343225296211 
0.3400000000000001 	 0.8 	 0.0006494952158324078 
0.3400000000000001 	 0.825 	 0.0006899710462643817 
0.3400000000000001 	 0.85 	 0.0007393572381246802 
0.3400000000000001 	 0.875 	 0.0008044367538711306 
0.3400000000000001 	 0.9 	 0.0008494018452288635 
0.3400000000000001 	 0.925 	 0.0009139756477692714 
0.3400000000000001 	 0.95 	 0.0009793213079066572 
0.3400000000000001 	 0.975 	 0.0010400680642283881 
0.3400000000000001 	 1.0 	 0.0011164569122377834 
0.36 	 0.0 	 0.00027051927578346675 
0.36 	 0.025 	 0.00025055949554943707 
0.36 	 0.05 	 0.00023287144556055799 
0.36 	 0.075 	 0.00021785360771498486 
0.36 	 0.1 	 0.00020925312475429995 
0.36 	 0.125 	 0.00020194250317544653 
0.36 	 0.15 	 0.00019237846568346273 
0.36 	 0.175 	 0.00018589410659830641 
0.36 	 0.2 	 0.00018037110763319153 
0.36 	 0.225 	 0.0001757261089883741 
0.36 	 0.25 	 0.00017577010441403976 
0.36 	 0.275 	 0.00017464850311236442 
0.36 	 0.3 	 0.0001776727784218622 
0.36 	 0.325 	 0.00018137210145071495 
0.36 	 0.35 	 0.00018614058730050419 
0.36 	 0.375 	 0.00019561110141898117 
0.36 	 0.4 	 0.0002125858632575584 
0.36 	 0.425 	 0.0002259746836654015 
0.36 	 0.45 	 0.00023864196140266955 
0.36 	 0.475 	 0.00024957214228308694 
0.36 	 0.5 	 0.00027476802257842995 
0.36 	 0.525 	 0.000306094521434134 
0.36 	 0.55 	 0.00033934534456300563 
0.36 	 0.575 	 0.00037481572995758344 
0.36 	 0.6 	 0.0004114101070566413 
0.36 	 0.625 	 0.0004518134061155643 
0.36 	 0.65 	 0.0004969168431377158 
0.36 	 0.675 	 0.0005296112132435271 
0.36 	 0.7 	 0.0005846802081881145 
0.36 	 0.725 	 0.0006283603629311609 
0.36 	 0.75 	 0.0006837842702548605 
0.36 	 0.775 	 0.0007358821869560389 
0.36 	 0.8 	 0.0008022800648258663 
0.36 	 0.825 	 0.0008562656151624192 
0.36 	 0.85 	 0.0009150808902297354 
0.36 	 0.875 	 0.0009853297094960974 
0.36 	 0.9 	 0.0010469073404541604 
0.36 	 0.925 	 0.0011192142533098697 
0.36 	 0.95 	 0.0012040084984560767 
0.36 	 0.975 	 0.0012922769972593853 
0.36 	 1.0 	 0.0013798507092028494 
0.38 	 0.0 	 0.0003289135707992485 
0.38 	 0.025 	 0.0003083973845034771 
0.38 	 0.05 	 0.00029007820307660586 
0.38 	 0.075 	 0.00027071240150988886 
0.38 	 0.1 	 0.00025956283397930404 
0.38 	 0.125 	 0.0002441788521313929 
0.38 	 0.15 	 0.00023421567430631087 
0.38 	 0.175 	 0.00022467639570363798 
0.38 	 0.2 	 0.0002183367255176242 
0.38 	 0.225 	 0.00021343895721521143 
0.38 	 0.25 	 0.00021135511697660143 
0.38 	 0.275 	 0.00020836580956307393 
0.38 	 0.3 	 0.00021036351963361384 
0.38 	 0.325 	 0.00021621358242568506 
0.38 	 0.35 	 0.0002202040145536505 
0.38 	 0.375 	 0.00023022265653855847 
0.38 	 0.4 	 0.0002526628770619247 
0.38 	 0.425 	 0.0002674640967032665 
0.38 	 0.45 	 0.00028098877676127105 
0.38 	 0.475 	 0.00029826931275143135 
0.38 	 0.5 	 0.00033334080683077987 
0.38 	 0.525 	 0.0003723906995371482 
0.38 	 0.55 	 0.0004120944011610859 
0.38 	 0.575 	 0.00045283975828124527 
0.38 	 0.6 	 0.0005005651956056215 
0.38 	 0.625 	 0.0005540648188633796 
0.38 	 0.65 	 0.0006131013987323149 
0.38 	 0.675 	 0.0006635569679956932 
0.38 	 0.7 	 0.0007131267679845219 
0.38 	 0.725 	 0.00078411696964693 
0.38 	 0.75 	 0.0008256334373276812 
0.38 	 0.775 	 0.0008976341278156515 
0.38 	 0.8 	 0.0009578628075528056 
0.38 	 0.825 	 0.0010359496772935131 
0.38 	 0.85 	 0.0011362636150852622 
0.38 	 0.875 	 0.0012138029440012792 
0.38 	 0.9 	 0.0013183807516943431 
0.38 	 0.925 	 0.0013799879192350052 
0.38 	 0.95 	 0.0014990688431868202 
0.38 	 0.975 	 0.0016151319092573193 
0.38 	 1.0 	 0.0017169794500600168 
0.4 	 0.0 	 0.0004055897685773976 
0.4 	 0.025 	 0.0003782603692439739 
0.4 	 0.05 	 0.00035641783933226904 
0.4 	 0.075 	 0.0003356261389220366 
0.4 	 0.1 	 0.0003216753107294528 
0.4 	 0.125 	 0.00030540679782789266 
0.4 	 0.15 	 0.00028840220461528326 
0.4 	 0.175 	 0.0002733109843470291 
0.4 	 0.2 	 0.0002657390626248118 
0.4 	 0.225 	 0.00026042830346023816 
0.4 	 0.25 	 0.0002581593936101931 
0.4 	 0.275 	 0.000253664104288229 
0.4 	 0.3 	 0.0002587237976965088 
0.4 	 0.325 	 0.0002591597850289756 
0.4 	 0.35 	 0.00026651360496963777 
0.4 	 0.375 	 0.0002818489029761516 
0.4 	 0.4 	 0.00029968634835044166 
0.4 	 0.425 	 0.00032030456551291535 
0.4 	 0.45 	 0.00034662996558296953 
0.4 	 0.475 	 0.00036969218109753597 
0.4 	 0.5 	 0.0004086376596271004 
0.4 	 0.525 	 0.00044736217946842144 
0.4 	 0.55 	 0.00048540384046556225 
0.4 	 0.575 	 0.0005529138763074317 
0.4 	 0.6 	 0.0006162989417216575 
0.4 	 0.625 	 0.0006774454566664976 
0.4 	 0.65 	 0.0007490818422420191 
0.4 	 0.675 	 0.0008082191680372406 
0.4 	 0.7 	 0.0008768791920902454 
0.4 	 0.725 	 0.0009707857892667011 
0.4 	 0.75 	 0.0010275656393201433 
0.4 	 0.775 	 0.001097566039089175 
0.4 	 0.8 	 0.0011745427585414616 
0.4 	 0.825 	 0.0012918208576218457 
0.4 	 0.85 	 0.0013802008861168106 
0.4 	 0.875 	 0.0015065732923377846 
0.4 	 0.9 	 0.001627963278368016 
0.4 	 0.925 	 0.001723465984994674 
0.4 	 0.95 	 0.001890153604690366 
0.4 	 0.975 	 0.0020218764749806288 
0.4 	 1.0 	 0.0021297967231965463 
0.42000000000000004 	 0.0 	 0.000490951485016439 
0.42000000000000004 	 0.025 	 0.00044503793422921316 
0.42000000000000004 	 0.05 	 0.00043696504021211504 
0.42000000000000004 	 0.075 	 0.00041928169498621655 
0.42000000000000004 	 0.1 	 0.0003899783707523677 
0.42000000000000004 	 0.125 	 0.0003672645898668781 
0.42000000000000004 	 0.15 	 0.0003577631576559491 
0.42000000000000004 	 0.175 	 0.000342052229088097 
0.42000000000000004 	 0.2 	 0.00032557639717233105 
0.42000000000000004 	 0.225 	 0.00032183215033315535 
0.42000000000000004 	 0.25 	 0.00031410853708319244 
0.42000000000000004 	 0.275 	 0.000308007484555877 
0.42000000000000004 	 0.3 	 0.00031337253593504316 
0.42000000000000004 	 0.325 	 0.0003179846645885751 
0.42000000000000004 	 0.35 	 0.00032808905657589354 
0.42000000000000004 	 0.375 	 0.0003423858359419285 
0.42000000000000004 	 0.4 	 0.0003702654620968966 
0.42000000000000004 	 0.425 	 0.0003938823284238106 
0.42000000000000004 	 0.45 	 0.00042456795956778573 
0.42000000000000004 	 0.475 	 0.00046497861003014034 
0.42000000000000004 	 0.5 	 0.000511836332926377 
0.42000000000000004 	 0.525 	 0.0005501558240977963 
0.42000000000000004 	 0.55 	 0.0006123481283867114 
0.42000000000000004 	 0.575 	 0.0006769873912343762 
0.42000000000000004 	 0.6 	 0.0007452177795915031 
0.42000000000000004 	 0.625 	 0.0008201614046340137 
0.42000000000000004 	 0.65 	 0.0009202254399585335 
0.42000000000000004 	 0.675 	 0.0009784647240228418 
0.42000000000000004 	 0.7 	 0.0010816178951342978 
0.42000000000000004 	 0.725 	 0.0011949578146706113 
0.42000000000000004 	 0.75 	 0.001257977754714052 
0.42000000000000004 	 0.775 	 0.0013645890201529887 
0.42000000000000004 	 0.8 	 0.001468700757380114 
0.42000000000000004 	 0.825 	 0.001609439217894069 
0.42000000000000004 	 0.85 	 0.0017226540261787646 
0.42000000000000004 	 0.875 	 0.0018734500734807783 
0.42000000000000004 	 0.9 	 0.0020263416326144947 
0.42000000000000004 	 0.925 	 0.0022065716347990823 
0.42000000000000004 	 0.95 	 0.0023740712216646868 
0.42000000000000004 	 0.975 	 0.002491766492727339 
0.42000000000000004 	 1.0 	 0.0026619500379640795 
0.44000000000000006 	 0.0 	 0.0006013282878194968 
0.44000000000000006 	 0.025 	 0.0005801921117276014 
0.44000000000000006 	 0.05 	 0.0005361957150324532 
0.44000000000000006 	 0.075 	 0.0005127809873687638 
0.44000000000000006 	 0.1 	 0.0004875392908591345 
0.44000000000000006 	 0.125 	 0.00045191589029249234 
0.44000000000000006 	 0.15 	 0.0004336776077132469 
0.44000000000000006 	 0.175 	 0.00042911481462081755 
0.44000000000000006 	 0.2 	 0.0004049592962333516 
0.44000000000000006 	 0.225 	 0.00039616110884112195 
0.44000000000000006 	 0.25 	 0.0003863001381875082 
0.44000000000000006 	 0.275 	 0.00037990669749199944 
0.44000000000000006 	 0.3 	 0.0003811760106063706 
0.44000000000000006 	 0.325 	 0.00039321808242444783 
0.44000000000000006 	 0.35 	 0.00040995144138404377 
0.44000000000000006 	 0.375 	 0.00043289861709964057 
0.44000000000000006 	 0.4 	 0.00045947593667882303 
0.44000000000000006 	 0.425 	 0.0004920974829687745 
0.44000000000000006 	 0.45 	 0.0005181321075888635 
0.44000000000000006 	 0.475 	 0.000589271551086959 
0.44000000000000006 	 0.5 	 0.0006346258858818145 
0.44000000000000006 	 0.525 	 0.0006772063354092094 
0.44000000000000006 	 0.55 	 0.0007562100995828846 
0.44000000000000006 	 0.575 	 0.000841993357916611 
0.44000000000000006 	 0.6 	 0.0009169718606775291 
0.44000000000000006 	 0.625 	 0.0010188913846599207 
0.44000000000000006 	 0.65 	 0.0011513953928973968 
0.44000000000000006 	 0.675 	 0.0011959788373089913 
0.44000000000000006 	 0.7 	 0.0013242095323268436 
0.44000000000000006 	 0.725 	 0.0014397400338849043 
0.44000000000000006 	 0.75 	 0.0015820025517229662 
0.44000000000000006 	 0.775 	 0.0016945350485104479 
0.44000000000000006 	 0.8 	 0.0018150424005531252 
0.44000000000000006 	 0.825 	 0.001981674307309626 
0.44000000000000006 	 0.85 	 0.0021496879818118076 
0.44000000000000006 	 0.875 	 0.0023295040949050556 
0.44000000000000006 	 0.9 	 0.0025212102862776035 
0.44000000000000006 	 0.925 	 0.002686407419367836 
0.44000000000000006 	 0.95 	 0.0029260634958271276 
0.44000000000000006 	 0.975 	 0.003066413011418134 
0.44000000000000006 	 1.0 	 0.0032738451267981515 
0.45999999999999996 	 0.0 	 0.0007341723496495429 
0.45999999999999996 	 0.025 	 0.0006961455790502718 
0.45999999999999996 	 0.05 	 0.0006745634909680579 
0.45999999999999996 	 0.075 	 0.0006405144365461235 
0.45999999999999996 	 0.1 	 0.0005883562968800876 
0.45999999999999996 	 0.125 	 0.0005618800207061361 
0.45999999999999996 	 0.15 	 0.0005392139317723124 
0.45999999999999996 	 0.175 	 0.000516889063250984 
0.45999999999999996 	 0.2 	 0.0005097271722057733 
0.45999999999999996 	 0.225 	 0.0004884456261718094 
0.45999999999999996 	 0.25 	 0.0004880202840581121 
0.45999999999999996 	 0.275 	 0.00047787358767787037 
0.45999999999999996 	 0.3 	 0.00048480509292883617 
0.45999999999999996 	 0.325 	 0.0005033270745298052 
0.45999999999999996 	 0.35 	 0.0005274094031829106 
0.45999999999999996 	 0.375 	 0.000560820086971906 
0.45999999999999996 	 0.4 	 0.0005813709268677698 
0.45999999999999996 	 0.425 	 0.0006256345571966208 
0.45999999999999996 	 0.45 	 0.0006585253580041095 
0.45999999999999996 	 0.475 	 0.0007243038494127545 
0.45999999999999996 	 0.5 	 0.0007845003641960198 
0.45999999999999996 	 0.525 	 0.0008510965158591297 
0.45999999999999996 	 0.55 	 0.0009298995894674711 
0.45999999999999996 	 0.575 	 0.0010529957622473138 
0.45999999999999996 	 0.6 	 0.0011248183479290995 
0.45999999999999996 	 0.625 	 0.001236986575608759 
0.45999999999999996 	 0.65 	 0.0013838068021074723 
0.45999999999999996 	 0.675 	 0.0014758119475780343 
0.45999999999999996 	 0.7 	 0.0016246956849662098 
0.45999999999999996 	 0.725 	 0.001792465505026637 
0.45999999999999996 	 0.75 	 0.001928644697955459 
0.45999999999999996 	 0.775 	 0.0020923140597836174 
0.45999999999999996 	 0.8 	 0.0022864086742957015 
0.45999999999999996 	 0.825 	 0.0024828745796653382 
0.45999999999999996 	 0.85 	 0.002657093258868235 
0.45999999999999996 	 0.875 	 0.0028654707727258895 
0.45999999999999996 	 0.9 	 0.0030738194496926084 
0.45999999999999996 	 0.925 	 0.0033286175434277727 
0.45999999999999996 	 0.95 	 0.0035449449169995943 
0.45999999999999996 	 0.975 	 0.003800033538388811 
0.45999999999999996 	 1.0 	 0.00402227148130283 
0.48 	 0.0 	 0.0008740959552092139 
0.48 	 0.025 	 0.0008531447017921941 
0.48 	 0.05 	 0.0008098581502296211 
0.48 	 0.075 	 0.0007727069682747434 
0.48 	 0.1 	 0.000722986661272244 
0.48 	 0.125 	 0.0006872771251000227 
0.48 	 0.15 	 0.0006733393385379761 
0.48 	 0.175 	 0.0006364955259623066 
0.48 	 0.2 	 0.0006269228373397113 
0.48 	 0.225 	 0.0006145268974393701 
0.48 	 0.25 	 0.0006072957011021071 
0.48 	 0.275 	 0.0006108090667734876 
0.48 	 0.3 	 0.0006078872886888373 
0.48 	 0.325 	 0.0006260683973397664 
0.48 	 0.35 	 0.0006581288324325896 
0.48 	 0.375 	 0.00070003718977481 
0.48 	 0.4 	 0.0007380526005738206 
0.48 	 0.425 	 0.0007815074485570495 
0.48 	 0.45 	 0.0008306198426854741 
0.48 	 0.475 	 0.0009199057772991581 
0.48 	 0.5 	 0.0009877088463411383 
0.48 	 0.525 	 0.0010897052078629274 
0.48 	 0.55 	 0.0011666816578314101 
0.48 	 0.575 	 0.0013124461774998589 
0.48 	 0.6 	 0.0013895683555252218 
0.48 	 0.625 	 0.0015574583527663394 
0.48 	 0.65 	 0.00168763788550651 
0.48 	 0.675 	 0.0018222762998922983 
0.48 	 0.7 	 0.002004013764481314 
0.48 	 0.725 	 0.0021913189685345185 
0.48 	 0.75 	 0.0023763019601712046 
0.48 	 0.775 	 0.002605491527420256 
0.48 	 0.8 	 0.002765964950323472 
0.48 	 0.825 	 0.0030443469061728736 
0.48 	 0.85 	 0.003268254815074507 
0.48 	 0.875 	 0.003498183986453746 
0.48 	 0.9 	 0.003820468796306749 
0.48 	 0.925 	 0.004062671573781586 
0.48 	 0.95 	 0.004333758524186749 
0.48 	 0.975 	 0.004539885822197554 
0.48 	 1.0 	 0.004911373336847189 
0.5 	 0.0 	 0.0010572156389238299 
0.5 	 0.025 	 0.0010215647450804869 
0.5 	 0.05 	 0.0009597731093686495 
0.5 	 0.075 	 0.0009021510600649656 
0.5 	 0.1 	 0.0008703574594052378 
0.5 	 0.125 	 0.0008366669526059497 
0.5 	 0.15 	 0.0008088143642486021 
0.5 	 0.175 	 0.0007961612310988248 
0.5 	 0.2 	 0.0007818785151462197 
0.5 	 0.225 	 0.0007722648324682474 
0.5 	 0.25 	 0.0007721275363122735 
0.5 	 0.275 	 0.0007716867205799137 
0.5 	 0.3 	 0.0007716969686686192 
0.5 	 0.325 	 0.000816903606083726 
0.5 	 0.35 	 0.000838454683633099 
0.5 	 0.375 	 0.0009011866749664327 
0.5 	 0.4 	 0.0009208761733485647 
0.5 	 0.425 	 0.0009879891502626815 
0.5 	 0.45 	 0.0010446480391028716 
0.5 	 0.475 	 0.0011490244611852747 
0.5 	 0.5 	 0.0012621128140384167 
0.5 	 0.525 	 0.0013822875256832533 
0.5 	 0.55 	 0.001430249456998943 
0.5 	 0.575 	 0.0016215627355702655 
0.5 	 0.6 	 0.001719775775943764 
0.5 	 0.625 	 0.0019145391727650506 
0.5 	 0.65 	 0.0020850420583505788 
0.5 	 0.675 	 0.002266545490266907 
0.5 	 0.7 	 0.002515998373469786 
0.5 	 0.725 	 0.002702269937575343 
0.5 	 0.75 	 0.0029424380446865126 
0.5 	 0.775 	 0.003149701339256986 
0.5 	 0.8 	 0.003422185351123229 
0.5 	 0.825 	 0.003702630871086473 
0.5 	 0.85 	 0.004060166422547202 
0.5 	 0.875 	 0.004342199129378857 
0.5 	 0.9 	 0.004706681258281767 
0.5 	 0.925 	 0.004955087461257179 
0.5 	 0.95 	 0.005169890180061075 
0.5 	 0.975 	 0.005552630717612722 
0.5 	 1.0 	 0.0059497562804576515 
0.52 	 0.0 	 0.0012471217126100362 
0.52 	 0.025 	 0.0011981560143727212 
0.52 	 0.05 	 0.0011457120517742504 
0.52 	 0.075 	 0.0010850364645169218 
0.52 	 0.1 	 0.0010496396048703322 
0.52 	 0.125 	 0.001022579374853254 
0.52 	 0.15 	 0.001009411672997218 
0.52 	 0.175 	 0.0009675196257600609 
0.52 	 0.2 	 0.0009766296188474027 
0.52 	 0.225 	 0.0009609543397919567 
0.52 	 0.25 	 0.0009942697343417143 
0.52 	 0.275 	 0.0010020975097876081 
0.52 	 0.3 	 0.0009746074456532291 
0.52 	 0.325 	 0.0010254750526923473 
0.52 	 0.35 	 0.0010772955516319923 
0.52 	 0.375 	 0.0011515082394593396 
0.52 	 0.4 	 0.001178872465377002 
0.52 	 0.425 	 0.0012803624239514353 
0.52 	 0.45 	 0.001339302967369077 
0.52 	 0.475 	 0.0014742771321658106 
0.52 	 0.5 	 0.001605945690977988 
0.52 	 0.525 	 0.0017277670066325995 
0.52 	 0.55 	 0.0018292860814992742 
0.52 	 0.575 	 0.0019798657151798645 
0.52 	 0.6 	 0.0021205859010722614 
0.52 	 0.625 	 0.0023254693467420697 
0.52 	 0.65 	 0.0025774576956853748 
0.52 	 0.675 	 0.0028134286970946084 
0.52 	 0.7 	 0.0030928696331319508 
0.52 	 0.725 	 0.0033808518182565765 
0.52 	 0.75 	 0.0036194865919257978 
0.52 	 0.775 	 0.0038817864560814867 
0.52 	 0.8 	 0.004170966858623966 
0.52 	 0.825 	 0.004593981654432806 
0.52 	 0.85 	 0.004965853471307688 
0.52 	 0.875 	 0.005309092646787877 
0.52 	 0.9 	 0.005657501927074002 
0.52 	 0.925 	 0.005912411098313933 
0.52 	 0.95 	 0.0063023716694978185 
0.52 	 0.975 	 0.006624353174263789 
0.52 	 1.0 	 0.007140045761536098 
0.54 	 0.0 	 0.0014722188559366895 
0.54 	 0.025 	 0.0013812690792959726 
0.54 	 0.05 	 0.001368506530836994 
0.54 	 0.075 	 0.001269716059878071 
0.54 	 0.1 	 0.0012735268819620258 
0.54 	 0.125 	 0.0012497468758071277 
0.54 	 0.15 	 0.001232636257929776 
0.54 	 0.175 	 0.0012213389213416685 
0.54 	 0.2 	 0.0012015368529714684 
0.54 	 0.225 	 0.001220634468154617 
0.54 	 0.25 	 0.00124547148531753 
0.54 	 0.275 	 0.0012738984315687043 
0.54 	 0.3 	 0.0012566928482529679 
0.54 	 0.325 	 0.0013290466752328117 
0.54 	 0.35 	 0.001415020702006338 
0.54 	 0.375 	 0.0014757715681981479 
0.54 	 0.4 	 0.0015213805847293393 
0.54 	 0.425 	 0.0016644296026018242 
0.54 	 0.45 	 0.0017578919585729868 
0.54 	 0.475 	 0.0018614784419566475 
0.54 	 0.5 	 0.002050326498843003 
0.54 	 0.525 	 0.0021554488090663264 
0.54 	 0.55 	 0.0023119481837460595 
0.54 	 0.575 	 0.0024848804968118613 
0.54 	 0.6 	 0.0026906175686473516 
0.54 	 0.625 	 0.0028806493849058254 
0.54 	 0.65 	 0.0031519228795631447 
0.54 	 0.675 	 0.003474558396509631 
0.54 	 0.7 	 0.0038588414673810883 
0.54 	 0.725 	 0.004120567518976252 
0.54 	 0.75 	 0.004472905308008837 
0.54 	 0.775 	 0.004782970573524492 
0.54 	 0.8 	 0.005120200167231619 
0.54 	 0.825 	 0.005536244627005116 
0.54 	 0.85 	 0.005945900464566902 
0.54 	 0.875 	 0.006349971734357841 
0.54 	 0.9 	 0.006690001329540473 
0.54 	 0.925 	 0.007077227915402604 
0.54 	 0.95 	 0.00752065305973619 
0.54 	 0.975 	 0.007963678508546788 
0.54 	 1.0 	 0.00848804122180241 
0.56 	 0.0 	 0.0016867447750554029 
0.56 	 0.025 	 0.0016171309570799815 
0.56 	 0.05 	 0.0015862437719051734 
0.56 	 0.075 	 0.0015057838143911725 
0.56 	 0.1 	 0.0015157567137706763 
0.56 	 0.125 	 0.001496969187527199 
0.56 	 0.15 	 0.0014710574367336915 
0.56 	 0.175 	 0.0014995108710638312 
0.56 	 0.2 	 0.001492448731260527 
0.56 	 0.225 	 0.0015328059842672746 
0.56 	 0.25 	 0.0015781132896322046 
0.56 	 0.275 	 0.0016082412200728112 
0.56 	 0.3 	 0.0016227340636533018 
0.56 	 0.325 	 0.0017334138314469211 
0.56 	 0.35 	 0.0017604785352042234 
0.56 	 0.375 	 0.0019055483548059218 
0.56 	 0.4 	 0.002007211663807042 
0.56 	 0.425 	 0.002119638538625262 
0.56 	 0.45 	 0.002217139162671197 
0.56 	 0.475 	 0.0023577692076107537 
0.56 	 0.5 	 0.0025635455539008254 
0.56 	 0.525 	 0.002759351017746607 
0.56 	 0.55 	 0.0028306792786353284 
0.56 	 0.575 	 0.003212009586232746 
0.56 	 0.6 	 0.003367398712074664 
0.56 	 0.625 	 0.003633202606360345 
0.56 	 0.65 	 0.003885694999184107 
0.56 	 0.675 	 0.00431536096400829 
0.56 	 0.7 	 0.0047207543054203025 
0.56 	 0.725 	 0.005067786632670249 
0.56 	 0.75 	 0.005456375162091821 
0.56 	 0.775 	 0.00581626943331073 
0.56 	 0.8 	 0.006177814204609372 
0.56 	 0.825 	 0.006613922141058295 
0.56 	 0.85 	 0.007177315294948254 
0.56 	 0.875 	 0.007637740370501662 
0.56 	 0.9 	 0.007999450157298168 
0.56 	 0.925 	 0.008459537999810342 
0.56 	 0.95 	 0.008813936390177218 
0.56 	 0.975 	 0.009453410514230967 
0.56 	 1.0 	 0.009942905164471856 
0.5800000000000001 	 0.0 	 0.001878905252416545 
0.5800000000000001 	 0.025 	 0.0018356777909556306 
0.5800000000000001 	 0.05 	 0.0018101872678616905 
0.5800000000000001 	 0.075 	 0.001775142347457838 
0.5800000000000001 	 0.1 	 0.001781542848260975 
0.5800000000000001 	 0.125 	 0.0017561924044753208 
0.5800000000000001 	 0.15 	 0.0017798637507958623 
0.5800000000000001 	 0.175 	 0.0018252953449868989 
0.5800000000000001 	 0.2 	 0.001858647219182201 
0.5800000000000001 	 0.225 	 0.001911565810707693 
0.5800000000000001 	 0.25 	 0.0019722534749355212 
0.5800000000000001 	 0.275 	 0.002083814582376981 
0.5800000000000001 	 0.3 	 0.0021020821983845617 
0.5800000000000001 	 0.325 	 0.0021829193889337287 
0.5800000000000001 	 0.35 	 0.002311098921198372 
0.5800000000000001 	 0.375 	 0.002429832196488018 
0.5800000000000001 	 0.4 	 0.002542655115035306 
0.5800000000000001 	 0.425 	 0.0026506908306985814 
0.5800000000000001 	 0.45 	 0.002856171909036617 
0.5800000000000001 	 0.475 	 0.00297280489976943 
0.5800000000000001 	 0.5 	 0.0032404496759100973 
0.5800000000000001 	 0.525 	 0.003457925439069521 
0.5800000000000001 	 0.55 	 0.003625544955019299 
0.5800000000000001 	 0.575 	 0.004032873691120648 
0.5800000000000001 	 0.6 	 0.004195971567832347 
0.5800000000000001 	 0.625 	 0.004427212780695332 
0.5800000000000001 	 0.65 	 0.004803563259680664 
0.5800000000000001 	 0.675 	 0.0053103108686966115 
0.5800000000000001 	 0.7 	 0.0057677059412685 
0.5800000000000001 	 0.725 	 0.006190093512809777 
0.5800000000000001 	 0.75 	 0.006607440246291227 
0.5800000000000001 	 0.775 	 0.007052035643568829 
0.5800000000000001 	 0.8 	 0.007467084569786959 
0.5800000000000001 	 0.825 	 0.007879924604717273 
0.5800000000000001 	 0.85 	 0.008539859488136218 
0.5800000000000001 	 0.875 	 0.009020991703117317 
0.5800000000000001 	 0.9 	 0.00951390069363973 
0.5800000000000001 	 0.925 	 0.009924991854582125 
0.5800000000000001 	 0.95 	 0.01036410001654675 
0.5800000000000001 	 0.975 	 0.010955176784260837 
0.5800000000000001 	 1.0 	 0.01146180254510272 
0.6 	 0.0 	 0.0021389523882678714 
0.6 	 0.025 	 0.002067465159686094 
0.6 	 0.05 	 0.0020502116303912975 
0.6 	 0.075 	 0.002050917723084632 
0.6 	 0.1 	 0.002057430464356306 
0.6 	 0.125 	 0.002057700439883242 
0.6 	 0.15 	 0.0021438973713301768 
0.6 	 0.175 	 0.0022111832683854664 
0.6 	 0.2 	 0.0022590306052196027 
0.6 	 0.225 	 0.0023930105824498476 
0.6 	 0.25 	 0.0024896341858587985 
0.6 	 0.275 	 0.002578009520897891 
0.6 	 0.3 	 0.0026253651940984515 
0.6 	 0.325 	 0.0027915907093464505 
0.6 	 0.35 	 0.0029154823001865562 
0.6 	 0.375 	 0.003081028188094087 
0.6 	 0.4 	 0.003218311872980782 
0.6 	 0.425 	 0.0033725213883850345 
0.6 	 0.45 	 0.0036040000129464013 
0.6 	 0.475 	 0.0037403859953493543 
0.6 	 0.5 	 0.004046662019707206 
0.6 	 0.525 	 0.004345582261823144 
0.6 	 0.55 	 0.004613140562975332 
0.6 	 0.575 	 0.0050055843419274625 
0.6 	 0.6 	 0.0052399311277213445 
0.6 	 0.625 	 0.005471083618748596 
0.6 	 0.65 	 0.005815493528209857 
0.6 	 0.675 	 0.0063881152691962085 
0.6 	 0.7 	 0.006943792948323459 
0.6 	 0.725 	 0.007515335579014853 
0.6 	 0.75 	 0.007964253336440588 
0.6 	 0.775 	 0.008356136149939 
0.6 	 0.8 	 0.0087301919395954 
0.6 	 0.825 	 0.009292839751133939 
0.6 	 0.85 	 0.01002256131041417 
0.6 	 0.875 	 0.01045935698766791 
0.6 	 0.9 	 0.011115589775137972 
0.6 	 0.925 	 0.011634581698016774 
0.6 	 0.95 	 0.01197072330509582 
0.6 	 0.975 	 0.01259892710199941 
0.6 	 1.0 	 0.013257625570562306 
0.62 	 0.0 	 0.0023844748106017694 
0.62 	 0.025 	 0.0023325017336054766 
0.62 	 0.05 	 0.0023391880052241586 
0.62 	 0.075 	 0.0023365072414169054 
0.62 	 0.1 	 0.002358075179983097 
0.62 	 0.125 	 0.0023981473355226077 
0.62 	 0.15 	 0.002577263766383532 
0.62 	 0.175 	 0.002705812138378294 
0.62 	 0.2 	 0.0027906019475080236 
0.62 	 0.225 	 0.0030353021811982163 
0.62 	 0.25 	 0.0031273712321195804 
0.62 	 0.275 	 0.0032121626763671127 
0.62 	 0.3 	 0.003317155291050047 
0.62 	 0.325 	 0.0035177825589134946 
0.62 	 0.35 	 0.003664687240303539 
0.62 	 0.375 	 0.0038917538728594297 
0.62 	 0.4 	 0.004072989706810132 
0.62 	 0.425 	 0.00421755411122501 
0.62 	 0.45 	 0.004544556650975512 
0.62 	 0.475 	 0.0046552952966831 
0.62 	 0.5 	 0.005022048203080581 
0.62 	 0.525 	 0.00526438603773486 
0.62 	 0.55 	 0.005669838461814849 
0.62 	 0.575 	 0.006056470780334229 
0.62 	 0.6 	 0.006434683569404 
0.62 	 0.625 	 0.00675537281202899 
0.62 	 0.65 	 0.007122074380822678 
0.62 	 0.675 	 0.0077361586813953 
0.62 	 0.7 	 0.008512786652928291 
0.62 	 0.725 	 0.008960570849667851 
0.62 	 0.75 	 0.009398122668296864 
0.62 	 0.775 	 0.010016716557376371 
0.62 	 0.8 	 0.01036678170638141 
0.62 	 0.825 	 0.010923983899667483 
0.62 	 0.85 	 0.01167842737841752 
0.62 	 0.875 	 0.012285799880667962 
0.62 	 0.9 	 0.012838816984656965 
0.62 	 0.925 	 0.013246934245142287 
0.62 	 0.95 	 0.013774262287646919 
0.62 	 0.975 	 0.01453599442029037 
0.62 	 1.0 	 0.015146108839766699 
0.64 	 0.0 	 0.002580821074391257 
0.64 	 0.025 	 0.002609184725069197 
0.64 	 0.05 	 0.002645920011840191 
0.64 	 0.075 	 0.0026943640247392786 
0.64 	 0.1 	 0.0027236028259122217 
0.64 	 0.125 	 0.002808924061365571 
0.64 	 0.15 	 0.0029947607522589027 
0.64 	 0.175 	 0.0032508822908452004 
0.64 	 0.2 	 0.0033932957154991523 
0.64 	 0.225 	 0.003661189150246288 
0.64 	 0.25 	 0.0038863425977056386 
0.64 	 0.275 	 0.004009340796984479 
0.64 	 0.3 	 0.004140456753913519 
0.64 	 0.325 	 0.0044276301899835715 
0.64 	 0.35 	 0.004605442125664734 
0.64 	 0.375 	 0.0048286517137720785 
0.64 	 0.4 	 0.005000047368796701 
0.64 	 0.425 	 0.005255286904831726 
0.64 	 0.45 	 0.005583477657411259 
0.64 	 0.475 	 0.0058233626496344655 
0.64 	 0.5 	 0.00615863818162031 
0.64 	 0.525 	 0.00658276048254634 
0.64 	 0.55 	 0.007035383873003712 
0.64 	 0.575 	 0.007416131305037292 
0.64 	 0.6 	 0.007744584264930693 
0.64 	 0.625 	 0.008092876885295142 
0.64 	 0.65 	 0.008653045733633197 
0.64 	 0.675 	 0.00937399962783109 
0.64 	 0.7 	 0.010078853725120344 
0.64 	 0.725 	 0.010629991471451461 
0.64 	 0.75 	 0.01108662973647383 
0.64 	 0.775 	 0.011635277251082656 
0.64 	 0.8 	 0.012125490096064156 
0.64 	 0.825 	 0.012722307810588102 
0.64 	 0.85 	 0.013634774797475076 
0.64 	 0.875 	 0.014072428084068254 
0.64 	 0.9 	 0.014663577285916055 
0.64 	 0.925 	 0.015014623111961209 
0.64 	 0.95 	 0.015643118869481866 
0.64 	 0.975 	 0.0165258722505312 
0.64 	 1.0 	 0.017199976436336674 
0.66 	 0.0 	 0.002877938926695995 
0.66 	 0.025 	 0.002875889236593448 
0.66 	 0.05 	 0.0028860320079783395 
0.66 	 0.075 	 0.0030109326697998055 
0.66 	 0.1 	 0.003151908156837657 
0.66 	 0.125 	 0.0033364367448895805 
0.66 	 0.15 	 0.003573370529048632 
0.66 	 0.175 	 0.0038509174000885176 
0.66 	 0.2 	 0.00412667840868539 
0.66 	 0.225 	 0.004458103768484015 
0.66 	 0.25 	 0.004693727337912182 
0.66 	 0.275 	 0.004937268248654958 
0.66 	 0.3 	 0.0051561741509791965 
0.66 	 0.325 	 0.005406397633907272 
0.66 	 0.35 	 0.005764407859403765 
0.66 	 0.375 	 0.006040411466553703 
0.66 	 0.4 	 0.006185206274110794 
0.66 	 0.425 	 0.006535955414085749 
0.66 	 0.45 	 0.006813133648393538 
0.66 	 0.475 	 0.007287970659723519 
0.66 	 0.5 	 0.007680560629030254 
0.66 	 0.525 	 0.008046327512999881 
0.66 	 0.55 	 0.008474382767245912 
0.66 	 0.575 	 0.00888608397826716 
0.66 	 0.6 	 0.009457609562054922 
0.66 	 0.625 	 0.009779366686437285 
0.66 	 0.65 	 0.010452806136753697 
0.66 	 0.675 	 0.011039438310931793 
0.66 	 0.7 	 0.011956302603729806 
0.66 	 0.725 	 0.012569586116508963 
0.66 	 0.75 	 0.012967045690904788 
0.66 	 0.775 	 0.013481845715286107 
0.66 	 0.8 	 0.014084944179912746 
0.66 	 0.825 	 0.014681495286152561 
0.66 	 0.85 	 0.015423903967536722 
0.66 	 0.875 	 0.01589838562104866 
0.66 	 0.9 	 0.01666881750434964 
0.66 	 0.925 	 0.01710615569965266 
0.66 	 0.95 	 0.017798071360462436 
0.66 	 0.975 	 0.01858290741577939 
0.66 	 1.0 	 0.019329566605826406 
0.68 	 0.0 	 0.003156889303817804 
0.68 	 0.025 	 0.0031800664823843513 
0.68 	 0.05 	 0.003245323937718357 
0.68 	 0.075 	 0.0034341337913457136 
0.68 	 0.1 	 0.0036366179974499447 
0.68 	 0.125 	 0.0038810165312972576 
0.68 	 0.15 	 0.004202316524535858 
0.68 	 0.175 	 0.004628569875432322 
0.68 	 0.2 	 0.005005766234367711 
0.68 	 0.225 	 0.005427348508174522 
0.68 	 0.25 	 0.005818617980910058 
0.68 	 0.275 	 0.005998291603215211 
0.68 	 0.3 	 0.006260518432618778 
0.68 	 0.325 	 0.006705656652351232 
0.68 	 0.35 	 0.0070549588848164615 
0.68 	 0.375 	 0.007373599388606786 
0.68 	 0.4 	 0.007616323359863396 
0.68 	 0.425 	 0.008001574555066074 
0.68 	 0.45 	 0.008350593989750276 
0.68 	 0.475 	 0.00883883240895308 
0.68 	 0.5 	 0.009185967957151032 
0.68 	 0.525 	 0.009761273881206532 
0.68 	 0.55 	 0.010189310845549887 
0.68 	 0.575 	 0.010739016233126753 
0.68 	 0.6 	 0.01121977228580191 
0.68 	 0.625 	 0.01168116469854863 
0.68 	 0.65 	 0.01239063433124754 
0.68 	 0.675 	 0.01292697498016319 
0.68 	 0.7 	 0.013920000990815858 
0.68 	 0.725 	 0.014667167329915244 
0.68 	 0.75 	 0.015026937806521992 
0.68 	 0.775 	 0.01567694813759113 
0.68 	 0.8 	 0.01606718144279963 
0.68 	 0.825 	 0.01667978236769969 
0.68 	 0.85 	 0.017441304162609122 
0.68 	 0.875 	 0.01797847321960095 
0.68 	 0.9 	 0.018543659380560355 
0.68 	 0.925 	 0.019162165581757606 
0.68 	 0.95 	 0.019852328169660222 
0.68 	 0.975 	 0.020600460749430765 
0.68 	 1.0 	 0.021542847590402165 
0.7 	 0.0 	 0.0034486180148268503 
0.7 	 0.025 	 0.0035064191986849762 
0.7 	 0.05 	 0.0036080081662370513 
0.7 	 0.075 	 0.0038404027740953275 
0.7 	 0.1 	 0.004178677527025108 
0.7 	 0.125 	 0.004535276745453631 
0.7 	 0.15 	 0.00498371769136477 
0.7 	 0.175 	 0.0055417249506413725 
0.7 	 0.2 	 0.006033744793223467 
0.7 	 0.225 	 0.006565872901931802 
0.7 	 0.25 	 0.007063097435942111 
0.7 	 0.275 	 0.007232414050954817 
0.7 	 0.3 	 0.007629427531889414 
0.7 	 0.325 	 0.008226363897682139 
0.7 	 0.35 	 0.008585851843894838 
0.7 	 0.375 	 0.008963945378528583 
0.7 	 0.4 	 0.009365630935974397 
0.7 	 0.425 	 0.0097601562147276 
0.7 	 0.45 	 0.010041724290130354 
0.7 	 0.475 	 0.010619178545769032 
0.7 	 0.5 	 0.01093723436993634 
0.7 	 0.525 	 0.011611832183982151 
0.7 	 0.55 	 0.012144497496749783 
0.7 	 0.575 	 0.012684024570621155 
0.7 	 0.6 	 0.013144817487546975 
0.7 	 0.625 	 0.013769226100038282 
0.7 	 0.65 	 0.014428922065638495 
0.7 	 0.675 	 0.014815643861858305 
0.7 	 0.7 	 0.016084044571949035 
0.7 	 0.725 	 0.0168225464265402 
0.7 	 0.75 	 0.017201371112934485 
0.7 	 0.775 	 0.017731086500053714 
0.7 	 0.8 	 0.01824359150757607 
0.7 	 0.825 	 0.01878418017638367 
0.7 	 0.85 	 0.01944544385690146 
0.7 	 0.875 	 0.020095762775934386 
0.7 	 0.9 	 0.020688494455390144 
0.7 	 0.925 	 0.02141264098130443 
0.7 	 0.95 	 0.02223610540377952 
0.7 	 0.975 	 0.022884253000008 
0.7 	 1.0 	 0.02395856759393652 
0.72 	 0.0 	 0.0037441436646873877 
0.72 	 0.025 	 0.0038395490076937127 
0.72 	 0.05 	 0.003940778472829643 
0.72 	 0.075 	 0.0043303862800266055 
0.72 	 0.1 	 0.004854368824038272 
0.72 	 0.125 	 0.0053678592859726 
0.72 	 0.15 	 0.005936012992461278 
0.72 	 0.175 	 0.006610033454307596 
0.72 	 0.2 	 0.007151246748688988 
0.72 	 0.225 	 0.007827581173638408 
0.72 	 0.25 	 0.008429942845406916 
0.72 	 0.275 	 0.008747750514230018 
0.72 	 0.3 	 0.009213490620189172 
0.72 	 0.325 	 0.010023282816453621 
0.72 	 0.35 	 0.010322710210948256 
0.72 	 0.375 	 0.01087871101035764 
0.72 	 0.4 	 0.01124712853463972 
0.72 	 0.425 	 0.011569087237155901 
0.72 	 0.45 	 0.012010639193653526 
0.72 	 0.475 	 0.012722756855100556 
0.72 	 0.5 	 0.013012154009646726 
0.72 	 0.525 	 0.013759023409825908 
0.72 	 0.55 	 0.01429880808464935 
0.72 	 0.575 	 0.014838010929687069 
0.72 	 0.6 	 0.015489241366847721 
0.72 	 0.625 	 0.01598357499787542 
0.72 	 0.65 	 0.016755533108039056 
0.72 	 0.675 	 0.017075739216798433 
0.72 	 0.7 	 0.018395622246889305 
0.72 	 0.725 	 0.018926148636065912 
0.72 	 0.75 	 0.019428028248745507 
0.72 	 0.775 	 0.020240026219910414 
0.72 	 0.8 	 0.02034458150848481 
0.72 	 0.825 	 0.021176033950671667 
0.72 	 0.85 	 0.02167465682280615 
0.72 	 0.875 	 0.022228592418281505 
0.72 	 0.9 	 0.02299877125488975 
0.72 	 0.925 	 0.023637495950895204 
0.72 	 0.95 	 0.024668663630464552 
0.72 	 0.975 	 0.02512788746171274 
0.72 	 1.0 	 0.026089553988563156 
0.74 	 0.0 	 0.00406574994648367 
0.74 	 0.025 	 0.00411586319500503 
0.74 	 0.05 	 0.004350447520585686 
0.74 	 0.075 	 0.0048552950863850535 
0.74 	 0.1 	 0.005631364521898031 
0.74 	 0.125 	 0.00635366467646863 
0.74 	 0.15 	 0.00705002957569394 
0.74 	 0.175 	 0.0077503794771359834 
0.74 	 0.2 	 0.008476284874448615 
0.74 	 0.225 	 0.009311875936522288 
0.74 	 0.25 	 0.010089028788690443 
0.74 	 0.275 	 0.010426275197505646 
0.74 	 0.3 	 0.011087996372399354 
0.74 	 0.325 	 0.011872398508892755 
0.74 	 0.35 	 0.012275111372830085 
0.74 	 0.375 	 0.012891929206178106 
0.74 	 0.4 	 0.013351160556909278 
0.74 	 0.425 	 0.013757377851094203 
0.74 	 0.45 	 0.014266408838234778 
0.74 	 0.475 	 0.015063855824102334 
0.74 	 0.5 	 0.015286883542208312 
0.74 	 0.525 	 0.016089843366101884 
0.74 	 0.55 	 0.016442540935750958 
0.74 	 0.575 	 0.017212858432921745 
0.74 	 0.6 	 0.01795293991965843 
0.74 	 0.625 	 0.01850760535308743 
0.74 	 0.65 	 0.019144944656515277 
0.74 	 0.675 	 0.01946039093350365 
0.74 	 0.7 	 0.020956315767313508 
0.74 	 0.725 	 0.021394584246043787 
0.74 	 0.75 	 0.021748761767115255 
0.74 	 0.775 	 0.0223327590872121 
0.74 	 0.8 	 0.02292316726761857 
0.74 	 0.825 	 0.023558546384534886 
0.74 	 0.85 	 0.024007595849337808 
0.74 	 0.875 	 0.024578481385674443 
0.74 	 0.9 	 0.025306728601004125 
0.74 	 0.925 	 0.026022909774386944 
0.74 	 0.95 	 0.02685368437470755 
0.74 	 0.975 	 0.027732852268847422 
0.74 	 1.0 	 0.028525336513390644 
0.76 	 0.0 	 0.004416394425043581 
0.76 	 0.025 	 0.004457728549483618 
0.76 	 0.05 	 0.004773060237793748 
0.76 	 0.075 	 0.005510243217942903 
0.76 	 0.1 	 0.006494405723653478 
0.76 	 0.125 	 0.007493689806586812 
0.76 	 0.15 	 0.008327486008834876 
0.76 	 0.175 	 0.009228230953903148 
0.76 	 0.2 	 0.01015868966547209 
0.76 	 0.225 	 0.010985276419602194 
0.76 	 0.25 	 0.011842372133270574 
0.76 	 0.275 	 0.012427439567552477 
0.76 	 0.3 	 0.01326146705486565 
0.76 	 0.325 	 0.014120069980846056 
0.76 	 0.35 	 0.014609708722296246 
0.76 	 0.375 	 0.015266721355659778 
0.76 	 0.4 	 0.01585962749715748 
0.76 	 0.425 	 0.016264338123756394 
0.76 	 0.45 	 0.016668713140839238 
0.76 	 0.475 	 0.017442332095711725 
0.76 	 0.5 	 0.017777894129381275 
0.76 	 0.525 	 0.01853724956952439 
0.76 	 0.55 	 0.019038007507261947 
0.76 	 0.575 	 0.019796990097427223 
0.76 	 0.6 	 0.02066465505748376 
0.76 	 0.625 	 0.021145537495273894 
0.76 	 0.65 	 0.021770950740620385 
0.76 	 0.675 	 0.022109354964884986 
0.76 	 0.7 	 0.023455625250462638 
0.76 	 0.725 	 0.023936839949546786 
0.76 	 0.75 	 0.024298032570846707 
0.76 	 0.775 	 0.024843078318266744 
0.76 	 0.8 	 0.025550285154891803 
0.76 	 0.825 	 0.025981244517030565 
0.76 	 0.85 	 0.026551855329162398 
0.76 	 0.875 	 0.026696952866079485 
0.76 	 0.9 	 0.02771265011804744 
0.76 	 0.925 	 0.028175315004698196 
0.76 	 0.95 	 0.029094130288932273 
0.76 	 0.975 	 0.029969009338300604 
0.76 	 1.0 	 0.03079540441097217 
0.78 	 0.0 	 0.00465784024967925 
0.78 	 0.025 	 0.0048394496370831016 
0.78 	 0.05 	 0.005279347894988449 
0.78 	 0.075 	 0.0062243073652746015 
0.78 	 0.1 	 0.007550707401488145 
0.78 	 0.125 	 0.008718874168176462 
0.78 	 0.15 	 0.009821425557739448 
0.78 	 0.175 	 0.010898219231097317 
0.78 	 0.2 	 0.01196528702717073 
0.78 	 0.225 	 0.013008566582573598 
0.78 	 0.25 	 0.014070287201694101 
0.78 	 0.275 	 0.014734754317768222 
0.78 	 0.3 	 0.01571379684955404 
0.78 	 0.325 	 0.016588955835239685 
0.78 	 0.35 	 0.017268278794762563 
0.78 	 0.375 	 0.017972284370302884 
0.78 	 0.4 	 0.018573110904441834 
0.78 	 0.425 	 0.019277254143145982 
0.78 	 0.45 	 0.01960131611398081 
0.78 	 0.475 	 0.020029510361216002 
0.78 	 0.5 	 0.020423900336378337 
0.78 	 0.525 	 0.02132360661497743 
0.78 	 0.55 	 0.022053476726540084 
0.78 	 0.575 	 0.022694492232163806 
0.78 	 0.6 	 0.023270948758520232 
0.78 	 0.625 	 0.023877073707960047 
0.78 	 0.65 	 0.024385519735389053 
0.78 	 0.675 	 0.025025383162678473 
0.78 	 0.7 	 0.026014311506440263 
0.78 	 0.725 	 0.026648942930672177 
0.78 	 0.75 	 0.027078635868681276 
0.78 	 0.775 	 0.02739012862140924 
0.78 	 0.8 	 0.028137115168830152 
0.78 	 0.825 	 0.02861159283973702 
0.78 	 0.85 	 0.02894578381009464 
0.78 	 0.875 	 0.029138716034042656 
0.78 	 0.9 	 0.030061579010794176 
0.78 	 0.925 	 0.030641454999130246 
0.78 	 0.95 	 0.0315047513463418 
0.78 	 0.975 	 0.03234216807023169 
0.78 	 1.0 	 0.033570189880581906 
0.7999999999999999 	 0.0 	 0.005034501741521363 
0.7999999999999999 	 0.025 	 0.005181791422485813 
0.7999999999999999 	 0.05 	 0.0058879564565731705 
0.7999999999999999 	 0.075 	 0.007147929277471329 
0.7999999999999999 	 0.1 	 0.008833405433214385 
0.7999999999999999 	 0.125 	 0.010250597344175131 
0.7999999999999999 	 0.15 	 0.011604345962405355 
0.7999999999999999 	 0.175 	 0.012846170300571702 
0.7999999999999999 	 0.2 	 0.014139462295455667 
0.7999999999999999 	 0.225 	 0.015383424567703394 
0.7999999999999999 	 0.25 	 0.01652664335469521 
0.7999999999999999 	 0.275 	 0.0173830227788503 
0.7999999999999999 	 0.3 	 0.018372149631229295 
0.7999999999999999 	 0.325 	 0.01922862563591837 
0.7999999999999999 	 0.35 	 0.020068266186534928 
0.7999999999999999 	 0.375 	 0.020759651726141193 
0.7999999999999999 	 0.4 	 0.021435206103357227 
0.7999999999999999 	 0.425 	 0.0222612636099811 
0.7999999999999999 	 0.45 	 0.02246230790556491 
0.7999999999999999 	 0.475 	 0.023121703530767986 
0.7999999999999999 	 0.5 	 0.023392967672471336 
0.7999999999999999 	 0.525 	 0.024155720708986063 
0.7999999999999999 	 0.55 	 0.02509377398464295 
0.7999999999999999 	 0.575 	 0.02551789849111459 
0.7999999999999999 	 0.6 	 0.026337190157885902 
0.7999999999999999 	 0.625 	 0.026823428593748935 
0.7999999999999999 	 0.65 	 0.027218666211365587 
0.7999999999999999 	 0.675 	 0.027900240667836685 
0.7999999999999999 	 0.7 	 0.028638193936414463 
0.7999999999999999 	 0.725 	 0.029460639584753794 
0.7999999999999999 	 0.75 	 0.029804514707575492 
0.7999999999999999 	 0.775 	 0.03009443850232324 
0.7999999999999999 	 0.8 	 0.030826759443374097 
0.7999999999999999 	 0.825 	 0.031254488708009176 
0.7999999999999999 	 0.85 	 0.03131612257558204 
0.7999999999999999 	 0.875 	 0.031571390107647666 
0.7999999999999999 	 0.9 	 0.03243741864097338 
0.7999999999999999 	 0.925 	 0.03309284949816478 
0.7999999999999999 	 0.95 	 0.033849547299306094 
0.7999999999999999 	 0.975 	 0.03482491096866635 
0.7999999999999999 	 1.0 	 0.03596269112672703 
0.82 	 0.0 	 0.005440188590251355 
0.82 	 0.025 	 0.0056210865218178 
0.82 	 0.05 	 0.006486148717113429 
0.82 	 0.075 	 0.0082957833380355 
0.82 	 0.1 	 0.010299302053321446 
0.82 	 0.125 	 0.012071144149917496 
0.82 	 0.15 	 0.013586055335274818 
0.82 	 0.175 	 0.015161657067853742 
0.82 	 0.2 	 0.016574844394779187 
0.82 	 0.225 	 0.018052259508749505 
0.82 	 0.25 	 0.019175863463198144 
0.82 	 0.275 	 0.02020729305922396 
0.82 	 0.3 	 0.02143034261093225 
0.82 	 0.325 	 0.022296737667083656 
0.82 	 0.35 	 0.023122601976043704 
0.82 	 0.375 	 0.023851019652274413 
0.82 	 0.4 	 0.02478871044802801 
0.82 	 0.425 	 0.025406237362765042 
0.82 	 0.45 	 0.025675185406356046 
0.82 	 0.475 	 0.026243227612038626 
0.82 	 0.5 	 0.02656858109589494 
0.82 	 0.525 	 0.02742890891386675 
0.82 	 0.55 	 0.0284023984512062 
0.82 	 0.575 	 0.028690761391717674 
0.82 	 0.6 	 0.02931294686107144 
0.82 	 0.625 	 0.02989186081280926 
0.82 	 0.65 	 0.03025261824222014 
0.82 	 0.675 	 0.030821567145028195 
0.82 	 0.7 	 0.03143788832170158 
0.82 	 0.725 	 0.03221101218699981 
0.82 	 0.75 	 0.03258589129883154 
0.82 	 0.775 	 0.033305581176430336 
0.82 	 0.8 	 0.03358067192496468 
0.82 	 0.825 	 0.03400829370694453 
0.82 	 0.85 	 0.034083286501453446 
0.82 	 0.875 	 0.034212239259843485 
0.82 	 0.9 	 0.03527888493380532 
0.82 	 0.925 	 0.03545002127678023 
0.82 	 0.95 	 0.03638083602695513 
0.82 	 0.975 	 0.037296585983690886 
0.82 	 1.0 	 0.03860497539314673 
0.84 	 0.0 	 0.005844260409908051 
0.84 	 0.025 	 0.006071622194364384 
0.84 	 0.05 	 0.007434430277332726 
0.84 	 0.075 	 0.009689285354323944 
0.84 	 0.1 	 0.01206641648970451 
0.84 	 0.125 	 0.01431975477423628 
0.84 	 0.15 	 0.01626997579314408 
0.84 	 0.175 	 0.017872929965605272 
0.84 	 0.2 	 0.01952728499382992 
0.84 	 0.225 	 0.02085265503159958 
0.84 	 0.25 	 0.022413756593702903 
0.84 	 0.275 	 0.023507180329696852 
0.84 	 0.3 	 0.024859636790780123 
0.84 	 0.325 	 0.025576609907482558 
0.84 	 0.35 	 0.02640920373237008 
0.84 	 0.375 	 0.027362056419182577 
0.84 	 0.4 	 0.028302631863071942 
0.84 	 0.425 	 0.028873735733314202 
0.84 	 0.45 	 0.02918872171543283 
0.84 	 0.475 	 0.029586868486291037 
0.84 	 0.5 	 0.0300065213740463 
0.84 	 0.525 	 0.030571831059176564 
0.84 	 0.55 	 0.031894618869942055 
0.84 	 0.575 	 0.03203987450332227 
0.84 	 0.6 	 0.03232067165015231 
0.84 	 0.625 	 0.033107028595322316 
0.84 	 0.65 	 0.03315586930890922 
0.84 	 0.675 	 0.03400316790423885 
0.84 	 0.7 	 0.03455075965056771 
0.84 	 0.725 	 0.03517431216524987 
0.84 	 0.75 	 0.03560983247342396 
0.84 	 0.775 	 0.03600948796573031 
0.84 	 0.8 	 0.03650921426890702 
0.84 	 0.825 	 0.037031057704821006 
0.84 	 0.85 	 0.0369266623225507 
0.84 	 0.875 	 0.036964337637662714 
0.84 	 0.9 	 0.037667953683477716 
0.84 	 0.925 	 0.0384105518766016 
0.84 	 0.95 	 0.03892491359407879 
0.84 	 0.975 	 0.03979702101789965 
0.84 	 1.0 	 0.04128017531661248 
0.86 	 0.0 	 0.00614368517030827 
0.86 	 0.025 	 0.006577225678924404 
0.86 	 0.05 	 0.00863145322921608 
0.86 	 0.075 	 0.01153106020689433 
0.86 	 0.1 	 0.01436971761648688 
0.86 	 0.125 	 0.016986484136473634 
0.86 	 0.15 	 0.019333398257218064 
0.86 	 0.175 	 0.021272664843146005 
0.86 	 0.2 	 0.022966267789767684 
0.86 	 0.225 	 0.024371605185514976 
0.86 	 0.25 	 0.025939403268292013 
0.86 	 0.275 	 0.02702529203748824 
0.86 	 0.3 	 0.0284278964285548 
0.86 	 0.325 	 0.02942225462378534 
0.86 	 0.35 	 0.029990093467004604 
0.86 	 0.375 	 0.03086663533490171 
0.86 	 0.4 	 0.03194011625047146 
0.86 	 0.425 	 0.0324572406400162 
0.86 	 0.45 	 0.03280798127193211 
0.86 	 0.475 	 0.03313016201967918 
0.86 	 0.5 	 0.03379066900101082 
0.86 	 0.525 	 0.034042813530811795 
0.86 	 0.55 	 0.03528494794490712 
0.86 	 0.575 	 0.03558932850093238 
0.86 	 0.6 	 0.03579211982687468 
0.86 	 0.625 	 0.03630082718762411 
0.86 	 0.65 	 0.036421097841141885 
0.86 	 0.675 	 0.037110425656621544 
0.86 	 0.7 	 0.03788104450779555 
0.86 	 0.725 	 0.03798568253407912 
0.86 	 0.75 	 0.03847399199563558 
0.86 	 0.775 	 0.039247233017642914 
0.86 	 0.8 	 0.039457936404231043 
0.86 	 0.825 	 0.03992741366886317 
0.86 	 0.85 	 0.03976940495094939 
0.86 	 0.875 	 0.039669526833150594 
0.86 	 0.9 	 0.040323578847570526 
0.86 	 0.925 	 0.04091704080955347 
0.86 	 0.95 	 0.041397562206062784 
0.86 	 0.975 	 0.04221787882100692 
0.86 	 1.0 	 0.043961755032755324 
0.88 	 0.0 	 0.006557104296329975 
0.88 	 0.025 	 0.007199716638097165 
0.88 	 0.05 	 0.01012408806232025 
0.88 	 0.075 	 0.013813327637949771 
0.88 	 0.1 	 0.017363761195028464 
0.88 	 0.125 	 0.020226832822208135 
0.88 	 0.15 	 0.022900882834886484 
0.88 	 0.175 	 0.024971038965460598 
0.88 	 0.2 	 0.027038189823733186 
0.88 	 0.225 	 0.0284801009899657 
0.88 	 0.25 	 0.029999104513077343 
0.88 	 0.275 	 0.03112495338609377 
0.88 	 0.3 	 0.032543625028505656 
0.88 	 0.325 	 0.033392250002465346 
0.88 	 0.35 	 0.03376910664025944 
0.88 	 0.375 	 0.034789825955296415 
0.88 	 0.4 	 0.035845284282811696 
0.88 	 0.425 	 0.036405894814940616 
0.88 	 0.45 	 0.03680150969163107 
0.88 	 0.475 	 0.03704715490554382 
0.88 	 0.5 	 0.03751398463851705 
0.88 	 0.525 	 0.03788263912786294 
0.88 	 0.55 	 0.03885075104203959 
0.88 	 0.575 	 0.03900375617725571 
0.88 	 0.6 	 0.039320967427600884 
0.88 	 0.625 	 0.03961967916691753 
0.88 	 0.65 	 0.039798640983625164 
0.88 	 0.675 	 0.04036249019404515 
0.88 	 0.7 	 0.040983738893099794 
0.88 	 0.725 	 0.041154383555371 
0.88 	 0.75 	 0.04159265071756698 
0.88 	 0.775 	 0.042463315100839116 
0.88 	 0.8 	 0.04253225243444192 
0.88 	 0.825 	 0.04288372738905119 
0.88 	 0.85 	 0.04273157296136462 
0.88 	 0.875 	 0.04246115519355416 
0.88 	 0.9 	 0.04319142911555924 
0.88 	 0.925 	 0.043545959516766077 
0.88 	 0.95 	 0.043949223133957986 
0.88 	 0.975 	 0.04486548600501236 
0.88 	 1.0 	 0.04657094242613541 
0.9 	 0.0 	 0.006899399429817778 
0.9 	 0.025 	 0.008177305469047174 
0.9 	 0.05 	 0.012379764634749988 
0.9 	 0.075 	 0.016945020784284063 
0.9 	 0.1 	 0.021063265564212365 
0.9 	 0.125 	 0.024259084307745742 
0.9 	 0.15 	 0.027205128164854746 
0.9 	 0.175 	 0.029560430558901358 
0.9 	 0.2 	 0.03159558059116585 
0.9 	 0.225 	 0.0329960640969178 
0.9 	 0.25 	 0.03436705340527926 
0.9 	 0.275 	 0.03578280141419664 
0.9 	 0.3 	 0.03688839310165004 
0.9 	 0.325 	 0.0375462118956187 
0.9 	 0.35 	 0.03804384727675888 
0.9 	 0.375 	 0.03893820267801403 
0.9 	 0.4 	 0.039717045949474804 
0.9 	 0.425 	 0.04040836761690108 
0.9 	 0.45 	 0.040814082257134086 
0.9 	 0.475 	 0.04113127002885094 
0.9 	 0.5 	 0.04110443232016246 
0.9 	 0.525 	 0.04169372038978383 
0.9 	 0.55 	 0.04266270317611451 
0.9 	 0.575 	 0.04270039963194309 
0.9 	 0.6 	 0.04281794829070908 
0.9 	 0.625 	 0.04335809555821684 
0.9 	 0.65 	 0.04332199376718735 
0.9 	 0.675 	 0.04392607745410331 
0.9 	 0.7 	 0.04440121767914759 
0.9 	 0.725 	 0.04441920357158077 
0.9 	 0.75 	 0.0447836262185733 
0.9 	 0.775 	 0.04564328975749919 
0.9 	 0.8 	 0.04556268731864187 
0.9 	 0.825 	 0.04596607620577603 
0.9 	 0.85 	 0.04558126917477646 
0.9 	 0.875 	 0.045301943324077575 
0.9 	 0.9 	 0.046024257558599534 
0.9 	 0.925 	 0.04643120591323187 
0.9 	 0.95 	 0.04687558462694742 
0.9 	 0.975 	 0.04731722989176007 
0.9 	 1.0 	 0.04903336299771241 


==> plots/phasedig/level_mean.dat <==
0.1 	 0.0 	 0.526281151347096 	 0.5314959805568736 	 0.5306825321255411 
0.1 	 0.025 	 0.5266987406379191 	 0.5321691641986267 	 0.5279039196465846 
0.1 	 0.05 	 0.5262355297291831 	 0.5348179928969958 	 0.527013750032743 
0.1 	 0.075 	 0.527750494657978 	 0.539102013214989 	 0.5302121527964748 
0.1 	 0.1 	 0.5320551998173512 	 0.539071975902468 	 0.5327592671746691 
0.1 	 0.125 	 0.5337557091114776 	 0.5360800070996216 	 0.5320170262804103 
0.1 	 0.15 	 0.5357319948888178 	 0.5355030276744899 	 0.5330325452476076 
0.1 	 0.175 	 0.5371818486243118 	 0.5353383971240373 	 0.5333944207876712 
0.1 	 0.2 	 0.5347643643860094 	 0.5349950769167707 	 0.5315563633500396 
0.1 	 0.225 	 0.5316192047850558 	 0.5337519195811538 	 0.5317443797332894 
0.1 	 0.25 	 0.5310601457508132 	 0.5345289416151174 	 0.5323736391380973 
0.1 	 0.275 	 0.5279847617352593 	 0.5340666765572876 	 0.5309116480652283 
0.1 	 0.3 	 0.5314175069654087 	 0.5322093980824737 	 0.5319624235775968 
0.1 	 0.325 	 0.5316892239210977 	 0.5294065881430519 	 0.5303849905908071 
0.1 	 0.35 	 0.5305732505171631 	 0.5303420492773367 	 0.5311223891349022 
0.1 	 0.375 	 0.5287551027805064 	 0.5303866116999251 	 0.5312586632803273 
0.1 	 0.4 	 0.5249060123385713 	 0.5295801011273761 	 0.531397290350255 
0.1 	 0.425 	 0.5278311705928016 	 0.533452889535827 	 0.5306670104290617 
0.1 	 0.45 	 0.5303676462720595 	 0.5343288656494111 	 0.5287853438753501 
0.1 	 0.475 	 0.5330159916871288 	 0.5319668351599154 	 0.5298404796401576 
0.1 	 0.5 	 0.5349095461270936 	 0.530235921872209 	 0.5293651343480862 
0.1 	 0.525 	 0.5368432565648401 	 0.5282590570231721 	 0.5307971185853972 
0.1 	 0.55 	 0.5368707737648413 	 0.5285707858802289 	 0.5303308933794478 
0.1 	 0.575 	 0.5320647269353412 	 0.5284857025867072 	 0.5283765299286067 
0.1 	 0.6 	 0.5339015502806916 	 0.5254030071800023 	 0.5266111292127941 
0.1 	 0.625 	 0.5358657055031468 	 0.5244871937413907 	 0.5277191636192397 
0.1 	 0.65 	 0.5331005776667788 	 0.5291393581030265 	 0.5324940450350816 
0.1 	 0.675 	 0.5313445201371277 	 0.531069367404733 	 0.5319673233947362 
0.1 	 0.7 	 0.5311866342826365 	 0.5283979323442439 	 0.5284192707650819 
0.1 	 0.725 	 0.5370075550913151 	 0.5257448312452703 	 0.5286546787007267 
0.1 	 0.75 	 0.5345252937389384 	 0.5262562738284948 	 0.5295843966836439 
0.1 	 0.775 	 0.5302858344212221 	 0.5273635579191923 	 0.5309627470080863 
0.1 	 0.8 	 0.5288089184990488 	 0.5278441730042183 	 0.533741915019117 
0.1 	 0.825 	 0.5261606823420024 	 0.5285619666489931 	 0.5357607509093898 
0.1 	 0.85 	 0.5264656023595705 	 0.5278621302347329 	 0.5340835587173125 
0.1 	 0.875 	 0.526479663965507 	 0.527571565017456 	 0.5330138516186409 
0.1 	 0.9 	 0.5267952699615468 	 0.5277677254885698 	 0.5312136804115959 
0.1 	 0.925 	 0.5261278539597646 	 0.5296173835037048 	 0.5330931593341158 
0.1 	 0.95 	 0.5257205880857608 	 0.5342639941079641 	 0.5304816965830911 
0.1 	 0.975 	 0.5227438192628759 	 0.5316251870944785 	 0.5312940802319399 
0.1 	 1.0 	 0.5248411959120131 	 0.5319797161539915 	 0.5326664300530564 
0.12000000000000001 	 0.0 	 0.5240866081299439 	 0.5287590305925001 	 0.5342575343331524 
0.12000000000000001 	 0.025 	 0.5249961253714421 	 0.5315240857409391 	 0.5340751514177311 
0.12000000000000001 	 0.05 	 0.5266755873271785 	 0.5323017679421115 	 0.5297813666071035 
0.12000000000000001 	 0.075 	 0.5283017925195904 	 0.5321635826784679 	 0.5312867496179449 
0.12000000000000001 	 0.1 	 0.528678963656123 	 0.5317934804231302 	 0.5326400966790914 
0.12000000000000001 	 0.125 	 0.5313061599345229 	 0.5313815242801059 	 0.5300567299820917 
0.12000000000000001 	 0.15 	 0.5346073470036732 	 0.5341918589652743 	 0.5284715111717527 
0.12000000000000001 	 0.175 	 0.5367103105264757 	 0.5338516793716677 	 0.530183381503797 
0.12000000000000001 	 0.2 	 0.5329585526901198 	 0.5323985059012669 	 0.5321884071359133 
0.12000000000000001 	 0.225 	 0.5310893387576093 	 0.5308976362623405 	 0.5333127977272777 
0.12000000000000001 	 0.25 	 0.5344817268147425 	 0.5292454327720513 	 0.5327347783601029 
0.12000000000000001 	 0.275 	 0.5376354063949215 	 0.5276447008174466 	 0.5336911937566932 
0.12000000000000001 	 0.3 	 0.5325950848938614 	 0.5280901466145748 	 0.5313479443658676 
0.12000000000000001 	 0.325 	 0.5315566289628355 	 0.5268265999903256 	 0.5307866251199609 
0.12000000000000001 	 0.35 	 0.5268463217490282 	 0.5265507550094957 	 0.5312507986062447 
0.12000000000000001 	 0.375 	 0.5253171203623767 	 0.522723442207534 	 0.5292189696825206 
0.12000000000000001 	 0.4 	 0.5285705064985091 	 0.5241910276356028 	 0.529340436836832 
0.12000000000000001 	 0.425 	 0.5277889999237614 	 0.5294306696165794 	 0.5302014777121166 
0.12000000000000001 	 0.45 	 0.5302229813183966 	 0.5313254291524314 	 0.5277914539951444 
0.12000000000000001 	 0.475 	 0.5289716015093472 	 0.5302721844134974 	 0.52887065798763 
0.12000000000000001 	 0.5 	 0.5252096279060111 	 0.5299620793967361 	 0.5303647781484448 
0.12000000000000001 	 0.525 	 0.5265070615482477 	 0.5300784272990635 	 0.5274781234735116 
0.12000000000000001 	 0.55 	 0.5287076702367955 	 0.531769690446798 	 0.5279429740413203 
0.12000000000000001 	 0.575 	 0.530255333636233 	 0.5300728933505486 	 0.5311493108828617 
0.12000000000000001 	 0.6 	 0.5294337982949252 	 0.5253920233340975 	 0.5301204251882227 
0.12000000000000001 	 0.625 	 0.5287917807835993 	 0.5255252392206067 	 0.5274807342536181 
0.12000000000000001 	 0.65 	 0.5295848678236658 	 0.526626131514422 	 0.528401285827446 
0.12000000000000001 	 0.675 	 0.5358227657886281 	 0.5298224881103935 	 0.5316185901749855 
0.12000000000000001 	 0.7 	 0.5382397085477939 	 0.5301607153664605 	 0.5307414441222643 
0.12000000000000001 	 0.725 	 0.5301453061717261 	 0.52442249620757 	 0.5281341780359203 
0.12000000000000001 	 0.75 	 0.5276946630084465 	 0.525789331586166 	 0.5311153430624855 
0.12000000000000001 	 0.775 	 0.5295285336672088 	 0.5266238527802192 	 0.5302333412136289 
0.12000000000000001 	 0.8 	 0.5302809403989712 	 0.5296071659788144 	 0.5293350443186738 
0.12000000000000001 	 0.825 	 0.53290016352873 	 0.5293888369918364 	 0.5323864866183218 
0.12000000000000001 	 0.85 	 0.5320099671295738 	 0.5268447488854382 	 0.5342627027345284 
0.12000000000000001 	 0.875 	 0.5277132270094085 	 0.5286659870467401 	 0.5337140198265833 
0.12000000000000001 	 0.9 	 0.5309790778007617 	 0.5244518198138244 	 0.5318204530308832 
0.12000000000000001 	 0.925 	 0.5329704599681429 	 0.5248040271664428 	 0.53053866307867 
0.12000000000000001 	 0.95 	 0.5324994618466812 	 0.5296924563824675 	 0.5256740791279896 
0.12000000000000001 	 0.975 	 0.5322327519767275 	 0.532928798370173 	 0.5240685012176877 
0.12000000000000001 	 1.0 	 0.5315503286477197 	 0.5339328377839426 	 0.5285448013177516 
0.14 	 0.0 	 0.5320742169283136 	 0.531783431717358 	 0.5286259547918629 
0.14 	 0.025 	 0.5349429117589792 	 0.5327347118629306 	 0.5303209800144003 
0.14 	 0.05 	 0.5357263127570863 	 0.5245043062132996 	 0.5329058562590965 
0.14 	 0.075 	 0.5357743534786242 	 0.5229586128586295 	 0.5282479272427291 
0.14 	 0.1 	 0.5355795498059601 	 0.5268257612511528 	 0.5275923012191827 
0.14 	 0.125 	 0.5383125128722751 	 0.530430594948718 	 0.5291487866294795 
0.14 	 0.15 	 0.5333130046185739 	 0.5299405126429112 	 0.5305051062212907 
0.14 	 0.175 	 0.5236425039589206 	 0.5306521733750829 	 0.531831936770318 
0.14 	 0.2 	 0.5293690497014799 	 0.5332390035754524 	 0.5295132407907545 
0.14 	 0.225 	 0.5321926832745113 	 0.533641212125274 	 0.5295281093619902 
0.14 	 0.25 	 0.5352585051312311 	 0.5286159637977872 	 0.5299279270230035 
0.14 	 0.275 	 0.5337762497279214 	 0.5289646212044165 	 0.5288828451931519 
0.14 	 0.3 	 0.5340143464376331 	 0.5324811201006621 	 0.5314090217665564 
0.14 	 0.325 	 0.5355790790639062 	 0.5315704387945224 	 0.5325417631361213 
0.14 	 0.35 	 0.5321752966469289 	 0.5330125075572301 	 0.5288331752565808 
0.14 	 0.375 	 0.5303816751961746 	 0.5337498258943555 	 0.5270425523033662 
0.14 	 0.4 	 0.5264954627631979 	 0.5312251001639433 	 0.5297214576863309 
0.14 	 0.425 	 0.5233929917321655 	 0.5324234850784084 	 0.5277190722841367 
0.14 	 0.45 	 0.5265476333814387 	 0.5312977523051426 	 0.5260609987120061 
0.14 	 0.475 	 0.5300017057118289 	 0.5329144160770978 	 0.5281350780830809 
0.14 	 0.5 	 0.5315388029529516 	 0.5302167682519566 	 0.5331761791573556 
0.14 	 0.525 	 0.5316759876921708 	 0.5284926549066962 	 0.5336989729600111 
0.14 	 0.55 	 0.5299345613668759 	 0.5299726389206417 	 0.530702542794522 
0.14 	 0.575 	 0.5261375767420574 	 0.5244266565660245 	 0.5363626769602375 
0.14 	 0.6 	 0.5273237214349731 	 0.5252325642809562 	 0.5363223425037477 
0.14 	 0.625 	 0.5280208888876516 	 0.5313907262996974 	 0.5294888717431604 
0.14 	 0.65 	 0.5308235992685784 	 0.5363745254513794 	 0.5295568448879092 
0.14 	 0.675 	 0.5292364242630946 	 0.5339331511915196 	 0.53385922561813 
0.14 	 0.7 	 0.53341185963113 	 0.5329494465375161 	 0.5309736935955172 
0.14 	 0.725 	 0.5289369917143698 	 0.5270872319588699 	 0.5313447709268136 
0.14 	 0.75 	 0.5275420834197432 	 0.5293767240179954 	 0.5310805175115595 
0.14 	 0.775 	 0.5283827536030682 	 0.5306217906932722 	 0.5301264097776648 
0.14 	 0.8 	 0.530954303222127 	 0.5319551841536072 	 0.5255446024986952 
0.14 	 0.825 	 0.5321143010299899 	 0.5376262052134311 	 0.521358185034385 
0.14 	 0.85 	 0.5335989661259535 	 0.533856300922134 	 0.5250480850338428 
0.14 	 0.875 	 0.5338903466645687 	 0.5301655495100198 	 0.5246356458565906 
0.14 	 0.9 	 0.5339569067220625 	 0.5312082462580138 	 0.5250220955172634 
0.14 	 0.925 	 0.5327901982050299 	 0.5321148687233217 	 0.5280628464379479 
0.14 	 0.95 	 0.529164132045589 	 0.5313812134608145 	 0.5289985355351323 
0.14 	 0.975 	 0.5352538030653674 	 0.5314368628183938 	 0.5305575573325505 
0.14 	 1.0 	 0.5355891637949838 	 0.5331455393521127 	 0.5306959170046166 
0.16000000000000003 	 0.0 	 0.5324484999592499 	 0.5278352410056913 	 0.5319037229403009 
0.16000000000000003 	 0.025 	 0.5294878340452522 	 0.5287307518498812 	 0.5320372558804247 
0.16000000000000003 	 0.05 	 0.5294527755741495 	 0.5287812877692726 	 0.5311824361121847 
0.16000000000000003 	 0.075 	 0.5320042237482442 	 0.5330276151965976 	 0.5312734289057267 
0.16000000000000003 	 0.1 	 0.5283179789462676 	 0.5326114810771028 	 0.5322281353662013 
0.16000000000000003 	 0.125 	 0.5276481150550655 	 0.5338823787618439 	 0.5312879099278328 
0.16000000000000003 	 0.15 	 0.5321706781081473 	 0.5353371265575431 	 0.5306206395804253 
0.16000000000000003 	 0.175 	 0.5301184647123505 	 0.5335823031801028 	 0.5290002668472664 
0.16000000000000003 	 0.2 	 0.5318983210825863 	 0.5319790300657552 	 0.5362351779714611 
0.16000000000000003 	 0.225 	 0.5316806031783182 	 0.5278612893525058 	 0.5300662341855912 
0.16000000000000003 	 0.25 	 0.5268811034741708 	 0.5296253733058736 	 0.52960688015716 
0.16000000000000003 	 0.275 	 0.5280610993143164 	 0.5298162458175053 	 0.5304516030185704 
0.16000000000000003 	 0.3 	 0.5329132632034027 	 0.5263255477114911 	 0.5297999426276853 
0.16000000000000003 	 0.325 	 0.53424616407167 	 0.5345007755231723 	 0.5299882187300285 
0.16000000000000003 	 0.35 	 0.5287144909099436 	 0.5348997842623745 	 0.5298400867858724 
0.16000000000000003 	 0.375 	 0.5229996059035488 	 0.5346649607640541 	 0.5273211287954402 
0.16000000000000003 	 0.4 	 0.5222179083460088 	 0.5318165530495264 	 0.5287039248049972 
0.16000000000000003 	 0.425 	 0.5292564980590806 	 0.5304800412875997 	 0.528289159975798 
0.16000000000000003 	 0.45 	 0.5303344073500704 	 0.5285990965542128 	 0.5283512686077841 
0.16000000000000003 	 0.475 	 0.5297075528698716 	 0.5317520989156624 	 0.529869665591664 
0.16000000000000003 	 0.5 	 0.5274112781476117 	 0.5381031322634242 	 0.5293133015907602 
0.16000000000000003 	 0.525 	 0.5243209763128652 	 0.5398302726094368 	 0.5334036692128479 
0.16000000000000003 	 0.55 	 0.5244540876881452 	 0.5349726217065953 	 0.5311550451917892 
0.16000000000000003 	 0.575 	 0.5311154827556069 	 0.527786479126748 	 0.5335724999797239 
0.16000000000000003 	 0.6 	 0.530846561696103 	 0.5298565325628408 	 0.5356400136280464 
0.16000000000000003 	 0.625 	 0.5314307534729535 	 0.5248682879165959 	 0.5344406433844637 
0.16000000000000003 	 0.65 	 0.5296927542765283 	 0.5244522389271522 	 0.5326634812095749 
0.16000000000000003 	 0.675 	 0.5279117444624982 	 0.5236504863718597 	 0.53308544749797 
0.16000000000000003 	 0.7 	 0.530410317730093 	 0.5314775248820537 	 0.531538271437543 
0.16000000000000003 	 0.725 	 0.5295221223872697 	 0.5323997251000621 	 0.5270862172693208 
0.16000000000000003 	 0.75 	 0.5265489049523233 	 0.5298738694693974 	 0.5343072462562274 
0.16000000000000003 	 0.775 	 0.5326680261023277 	 0.5317672496029261 	 0.5305895497653753 
0.16000000000000003 	 0.8 	 0.5371103888170693 	 0.5339187628322212 	 0.5285564524487152 
0.16000000000000003 	 0.825 	 0.5354437514108793 	 0.5367946669606681 	 0.5324065510289204 
0.16000000000000003 	 0.85 	 0.5229861183948956 	 0.5323986890046648 	 0.5287735645891791 
0.16000000000000003 	 0.875 	 0.5274243876655551 	 0.528838118507016 	 0.5302455932372164 
0.16000000000000003 	 0.9 	 0.5288179772649233 	 0.5302397118453516 	 0.5264123574711164 
0.16000000000000003 	 0.925 	 0.5351011212418982 	 0.5323221786862387 	 0.5308335784899492 
0.16000000000000003 	 0.95 	 0.5329820679354059 	 0.534061205213696 	 0.5327351558971212 
0.16000000000000003 	 0.975 	 0.536087235554021 	 0.5281464921559306 	 0.5323845097756474 
0.16000000000000003 	 1.0 	 0.5346892013953765 	 0.5289622547124203 	 0.5318444665551348 
0.18 	 0.0 	 0.5273000751859677 	 0.536453314692237 	 0.5299104066356174 
0.18 	 0.025 	 0.5317633987957687 	 0.5356282728582533 	 0.534744461710714 
0.18 	 0.05 	 0.5304528558627627 	 0.5310770335648212 	 0.5330502714366744 
0.18 	 0.075 	 0.5309496774096921 	 0.5319122804447224 	 0.5334133602069643 
0.18 	 0.1 	 0.5325943063022427 	 0.5379940531597052 	 0.533777807920592 
0.18 	 0.125 	 0.5334376312676389 	 0.5358797899490009 	 0.5348712585263771 
0.18 	 0.15 	 0.5274194164518713 	 0.5312886404650411 	 0.5275021954629949 
0.18 	 0.175 	 0.530803781631535 	 0.5328032371413024 	 0.5263033911834085 
0.18 	 0.2 	 0.5330978938737474 	 0.5276421332293687 	 0.52754249542836 
0.18 	 0.225 	 0.5275189035687708 	 0.5289885624640112 	 0.5328264341475507 
0.18 	 0.25 	 0.5275150491933905 	 0.5259259968371002 	 0.5350455345186405 
0.18 	 0.275 	 0.5311080917122938 	 0.5261216754438066 	 0.5305571361906961 
0.18 	 0.3 	 0.5318341076916128 	 0.5277037759951813 	 0.534516662190512 
0.18 	 0.325 	 0.5362693859121276 	 0.5344888800195609 	 0.533363833358599 
0.18 	 0.35 	 0.5301215198169061 	 0.5402993076638514 	 0.532019822844937 
0.18 	 0.375 	 0.5241482560184758 	 0.5290194263447313 	 0.5305887855415472 
0.18 	 0.4 	 0.5238497017528219 	 0.5288667589526234 	 0.5253388019626941 
0.18 	 0.425 	 0.5291100227082672 	 0.5233905985318993 	 0.5302446305395269 
0.18 	 0.45 	 0.5334513963787416 	 0.5234994554606288 	 0.5346266786988082 
0.18 	 0.475 	 0.5301739893481104 	 0.5268789649707638 	 0.5302650479383039 
0.18 	 0.5 	 0.5214237378052401 	 0.5297570752796854 	 0.5342642979614761 
0.18 	 0.525 	 0.5285755917105481 	 0.5312025508085731 	 0.5326872734828149 
0.18 	 0.55 	 0.5310228416001184 	 0.536048651263996 	 0.5313454932528101 
0.18 	 0.575 	 0.526036829563967 	 0.5332170044430254 	 0.5271281444855185 
0.18 	 0.6 	 0.5334388478387733 	 0.5263688149823749 	 0.5306435548384126 
0.18 	 0.625 	 0.5323100090284676 	 0.5279234543940763 	 0.5292593946152936 
0.18 	 0.65 	 0.5319529435843026 	 0.5349192814110953 	 0.5290877240387406 
0.18 	 0.675 	 0.5293982217536817 	 0.5336360354015984 	 0.5360201502283457 
0.18 	 0.7 	 0.5296379314426993 	 0.52979400885825 	 0.530933708423466 
0.18 	 0.725 	 0.5306750735517635 	 0.5259179936532796 	 0.5294377258376327 
0.18 	 0.75 	 0.5312267932068433 	 0.5258210535628681 	 0.5305857367572201 
0.18 	 0.775 	 0.5313048305965434 	 0.5264721886421436 	 0.5285535075830214 
0.18 	 0.8 	 0.5272166802062324 	 0.5250356673554577 	 0.5278717231647919 
0.18 	 0.825 	 0.5281933840557558 	 0.5324577469661057 	 0.5285039374860987 
0.18 	 0.85 	 0.5285167639942009 	 0.5330546316980773 	 0.5267871368068286 
0.18 	 0.875 	 0.527336324060574 	 0.5270744633254218 	 0.529292920136854 
0.18 	 0.9 	 0.525075174850528 	 0.5302247115657506 	 0.5324108779579303 
0.18 	 0.925 	 0.5322257226485 	 0.5273630143480925 	 0.5320416900946892 
0.18 	 0.95 	 0.5332352950791671 	 0.5271053443272838 	 0.5342254497388079 
0.18 	 0.975 	 0.5275694288345301 	 0.5266766705739853 	 0.5315872531393951 
0.18 	 1.0 	 0.5259518393466541 	 0.5307144576296577 	 0.5307621644033348 
0.2 	 0.0 	 0.5310276773130148 	 0.5322226435540146 	 0.5288958384942488 
0.2 	 0.025 	 0.5300700367958948 	 0.5290840920622479 	 0.5323281516938004 
0.2 	 0.05 	 0.52924814619251 	 0.5269139578725401 	 0.5341193086576841 
0.2 	 0.075 	 0.5352259684325801 	 0.531683198500029 	 0.5288896778427601 
0.2 	 0.1 	 0.5327330560125602 	 0.5301687039329382 	 0.5317732649820817 
0.2 	 0.125 	 0.5308391948322198 	 0.5357776175419583 	 0.528506502852105 
0.2 	 0.15 	 0.534149094328791 	 0.5430819635224341 	 0.5324441240843139 
0.2 	 0.175 	 0.5333240089371607 	 0.5361115694579097 	 0.5303078968939153 
0.2 	 0.2 	 0.5332645309129278 	 0.5280345046665811 	 0.5300069535938581 
0.2 	 0.225 	 0.5250867423233239 	 0.5303176980435937 	 0.5240398882075331 
0.2 	 0.25 	 0.527587366447131 	 0.53152274305775 	 0.5281481037988902 
0.2 	 0.275 	 0.5264540738692216 	 0.5276127732180323 	 0.5296371518153203 
0.2 	 0.3 	 0.5277594142909092 	 0.5283692246492623 	 0.5309251108689605 
0.2 	 0.325 	 0.5238621689267747 	 0.532569642973664 	 0.531820450845739 
0.2 	 0.35 	 0.52878991805242 	 0.5332660353298158 	 0.5331626289400678 
0.2 	 0.375 	 0.5317671922815493 	 0.5316346308458708 	 0.5358543142922273 
0.2 	 0.4 	 0.5338092790770587 	 0.5348204610090069 	 0.5310905597384419 
0.2 	 0.425 	 0.529598988072657 	 0.5347164950726662 	 0.5309335662260425 
0.2 	 0.45 	 0.5323070316697558 	 0.5333876462045755 	 0.5314068141872179 
0.2 	 0.475 	 0.5305545558493597 	 0.5313550530653173 	 0.5283749093018909 
0.2 	 0.5 	 0.5304050544511938 	 0.5273737451078313 	 0.5270876767863075 
0.2 	 0.525 	 0.5271534589399001 	 0.5282624813702489 	 0.5318416826281422 
0.2 	 0.55 	 0.5296256423933272 	 0.5320054376744031 	 0.529991488746622 
0.2 	 0.575 	 0.5303420371649407 	 0.5322359661187767 	 0.528062817257581 
0.2 	 0.6 	 0.5290248655555548 	 0.5278286557722728 	 0.5329969993949683 
0.2 	 0.625 	 0.5278663385721976 	 0.5271628990631197 	 0.5283605014330062 
0.2 	 0.65 	 0.531270175961492 	 0.524184248554311 	 0.5336990685229946 
0.2 	 0.675 	 0.529586813119067 	 0.5256442263061083 	 0.5305667738062727 
0.2 	 0.7 	 0.5288403010187251 	 0.5310558682280158 	 0.5258459184324128 
0.2 	 0.725 	 0.529114847886671 	 0.5305343488394864 	 0.5300375852947259 
0.2 	 0.75 	 0.5255356207410427 	 0.5331779197150902 	 0.5282460298123773 
0.2 	 0.775 	 0.5299991380992285 	 0.5318415255672073 	 0.531532436081291 
0.2 	 0.8 	 0.5297764815652745 	 0.5337564449049238 	 0.5261072625544585 
0.2 	 0.825 	 0.5229391493739326 	 0.5238996978928381 	 0.525869329291222 
0.2 	 0.85 	 0.523901095980565 	 0.5266494201225792 	 0.5257310900963483 
0.2 	 0.875 	 0.5302404613179332 	 0.5300904192451469 	 0.5289605041992599 
0.2 	 0.9 	 0.5337646787541716 	 0.5335444116863793 	 0.5350290625787583 
0.2 	 0.925 	 0.5359445519181619 	 0.5326767722033612 	 0.532590630639753 
0.2 	 0.95 	 0.52904718644162 	 0.5285287260784169 	 0.5350675660076156 
0.2 	 0.975 	 0.528380727056101 	 0.5318085459408785 	 0.5302137647528029 
0.2 	 1.0 	 0.5347987436964996 	 0.5299649295649188 	 0.5301714218713868 
0.22000000000000003 	 0.0 	 0.5267797457354538 	 0.5285250647780311 	 0.5316318815253689 
0.22000000000000003 	 0.025 	 0.5296889179160802 	 0.5312247402850961 	 0.5311436683242132 
0.22000000000000003 	 0.05 	 0.5254524072557547 	 0.5324193947740269 	 0.5276597706865553 
0.22000000000000003 	 0.075 	 0.5297702495360155 	 0.5343563448723551 	 0.5325098095892061 
0.22000000000000003 	 0.1 	 0.5303043912574973 	 0.5321917742915507 	 0.52928837809197 
0.22000000000000003 	 0.125 	 0.5317411393700476 	 0.5344265308397037 	 0.5307186285489844 
0.22000000000000003 	 0.15 	 0.5256990770483143 	 0.5270352892665069 	 0.5291653140097762 
0.22000000000000003 	 0.175 	 0.5269463886891975 	 0.5235189112377227 	 0.5271066741168333 
0.22000000000000003 	 0.2 	 0.5367699665238962 	 0.5236320740664926 	 0.5291463691207944 
0.22000000000000003 	 0.225 	 0.5349169940499404 	 0.5281860858683989 	 0.5359463350027365 
0.22000000000000003 	 0.25 	 0.5298378335810131 	 0.5336651219254273 	 0.5289840931716943 
0.22000000000000003 	 0.275 	 0.5298399732990426 	 0.5324615400618804 	 0.5280456847310158 
0.22000000000000003 	 0.3 	 0.5290691637708398 	 0.5304835595387895 	 0.5282950672348046 
0.22000000000000003 	 0.325 	 0.529093341896888 	 0.5298934718691141 	 0.5298126707605457 
0.22000000000000003 	 0.35 	 0.5248899999612405 	 0.5295991682665286 	 0.5328480089872352 
0.22000000000000003 	 0.375 	 0.5242995399588075 	 0.5307448856540166 	 0.5344595087046214 
0.22000000000000003 	 0.4 	 0.5215374551455172 	 0.5331730757542351 	 0.5315117232667581 
0.22000000000000003 	 0.425 	 0.5263471703077688 	 0.5323279161417847 	 0.528100475763942 
0.22000000000000003 	 0.45 	 0.5288222025327964 	 0.5325221576701379 	 0.529446384642137 
0.22000000000000003 	 0.475 	 0.5351636501206137 	 0.5280991765330549 	 0.5338088426489415 
0.22000000000000003 	 0.5 	 0.5364622046937705 	 0.524826964587333 	 0.5321029919945565 
0.22000000000000003 	 0.525 	 0.5343661436109698 	 0.5291857386734676 	 0.530742832468035 
0.22000000000000003 	 0.55 	 0.5319228195610465 	 0.5274462935010045 	 0.5298284220310275 
0.22000000000000003 	 0.575 	 0.5291678868554154 	 0.5308714577790016 	 0.5312950439976049 
0.22000000000000003 	 0.6 	 0.5275189592910324 	 0.5332218909579357 	 0.5347288241907656 
0.22000000000000003 	 0.625 	 0.5339809257391838 	 0.5298919061881001 	 0.531251678845275 
0.22000000000000003 	 0.65 	 0.5315916753309471 	 0.5268917056622715 	 0.5313164239810894 
0.22000000000000003 	 0.675 	 0.5288744018988053 	 0.5306130878040871 	 0.5342759098333966 
0.22000000000000003 	 0.7 	 0.5276431291496584 	 0.5295217397551866 	 0.5318781663871056 
0.22000000000000003 	 0.725 	 0.5254962818990103 	 0.5276684611362908 	 0.5259741210510006 
0.22000000000000003 	 0.75 	 0.5239970240737286 	 0.5282825414751887 	 0.5300537389475685 
0.22000000000000003 	 0.775 	 0.5307407332384851 	 0.5295598250231367 	 0.5304406282331023 
0.22000000000000003 	 0.8 	 0.5310280259862415 	 0.5240487678266047 	 0.5329918188187504 
0.22000000000000003 	 0.825 	 0.5281317184567356 	 0.5264890380111585 	 0.533223133069407 
0.22000000000000003 	 0.85 	 0.5330163549205894 	 0.5233007476245571 	 0.5347815049793745 
0.22000000000000003 	 0.875 	 0.5326175918480497 	 0.5217527297256258 	 0.5328630703900545 
0.22000000000000003 	 0.9 	 0.5283746677361538 	 0.5269044206074787 	 0.529861788732521 
0.22000000000000003 	 0.925 	 0.5260795978363905 	 0.5330649411480723 	 0.5325190171313211 
0.22000000000000003 	 0.95 	 0.5318608481525183 	 0.5287033080273479 	 0.5374014766653127 
0.22000000000000003 	 0.975 	 0.5325342777554839 	 0.5267212588404467 	 0.5299926700379847 
0.22000000000000003 	 1.0 	 0.5370420737791137 	 0.5323953187776601 	 0.5277044978251462 
0.24000000000000002 	 0.0 	 0.5252996716466373 	 0.5284785161854049 	 0.5309071985895023 
0.24000000000000002 	 0.025 	 0.5282718076903731 	 0.523942142223058 	 0.5331126889346481 
0.24000000000000002 	 0.05 	 0.5260366786879449 	 0.5319582503719544 	 0.5327328372399945 
0.24000000000000002 	 0.075 	 0.5284714022446632 	 0.5326328747322573 	 0.5295414118692662 
0.24000000000000002 	 0.1 	 0.5284469889264208 	 0.529524634286844 	 0.5298991920539201 
0.24000000000000002 	 0.125 	 0.526266144514707 	 0.5284792563776606 	 0.5353815060864026 
0.24000000000000002 	 0.15 	 0.5211496608676452 	 0.5302424608292527 	 0.5302141320677569 
0.24000000000000002 	 0.175 	 0.5287552302237909 	 0.5295025414879838 	 0.5296707851232644 
0.24000000000000002 	 0.2 	 0.5210115280208156 	 0.5303208217644346 	 0.5313039769069758 
0.24000000000000002 	 0.225 	 0.5260803291602443 	 0.5328601184417938 	 0.5317174042526934 
0.24000000000000002 	 0.25 	 0.5242749340678696 	 0.5305826407012693 	 0.5279159004396115 
0.24000000000000002 	 0.275 	 0.5293094289862782 	 0.5343540599607237 	 0.529599595087948 
0.24000000000000002 	 0.3 	 0.5357089634237059 	 0.536058645888117 	 0.5313812100347954 
0.24000000000000002 	 0.325 	 0.5354272078835809 	 0.5396782946889289 	 0.5326399957854273 
0.24000000000000002 	 0.35 	 0.527853857016792 	 0.5312066231377615 	 0.5280199954411338 
0.24000000000000002 	 0.375 	 0.5289400248680997 	 0.5241424407782602 	 0.5330723453542379 
0.24000000000000002 	 0.4 	 0.5266684772425433 	 0.5267714755444439 	 0.5300260755544408 
0.24000000000000002 	 0.425 	 0.5255537244356199 	 0.5305939254311862 	 0.5305993465172729 
0.24000000000000002 	 0.45 	 0.5304163550948687 	 0.5345884350349657 	 0.5321552154031006 
0.24000000000000002 	 0.475 	 0.534042501641314 	 0.5303545522370795 	 0.5294588154282587 
0.24000000000000002 	 0.5 	 0.5347158763034591 	 0.5320271514990111 	 0.5317580382278306 
0.24000000000000002 	 0.525 	 0.5325660426237976 	 0.5283812749039483 	 0.5327218644473394 
0.24000000000000002 	 0.55 	 0.5305725461424945 	 0.5326774143815671 	 0.5311123793498248 
0.24000000000000002 	 0.575 	 0.5246032644104768 	 0.528866208412259 	 0.5291307579449875 
0.24000000000000002 	 0.6 	 0.526272862624257 	 0.527855042532601 	 0.5284806068697581 
0.24000000000000002 	 0.625 	 0.529706719045099 	 0.5362594066338329 	 0.5365845853554615 
0.24000000000000002 	 0.65 	 0.5341170542020967 	 0.5322504081097911 	 0.530000033173225 
0.24000000000000002 	 0.675 	 0.527831906577703 	 0.5331738122447335 	 0.5302080526584412 
0.24000000000000002 	 0.7 	 0.5264831389529852 	 0.5303176817993215 	 0.5302139739407574 
0.24000000000000002 	 0.725 	 0.522313163702038 	 0.5323542963103017 	 0.5259574073030612 
0.24000000000000002 	 0.75 	 0.5243017734813561 	 0.5338303391972804 	 0.5312412596704734 
0.24000000000000002 	 0.775 	 0.52865814791587 	 0.5330932507504225 	 0.5309870891187211 
0.24000000000000002 	 0.8 	 0.5302698162593503 	 0.5321587423494422 	 0.5249078512562918 
0.24000000000000002 	 0.825 	 0.5231203112214468 	 0.5266039891135302 	 0.5315722730584332 
0.24000000000000002 	 0.85 	 0.52550408798252 	 0.5250995877001695 	 0.5328917784388267 
0.24000000000000002 	 0.875 	 0.5305117492105571 	 0.522505656720386 	 0.5347811701230692 
0.24000000000000002 	 0.9 	 0.5262975446780187 	 0.5246458174756261 	 0.5330399498252807 
0.24000000000000002 	 0.925 	 0.5241397365554635 	 0.531457372283829 	 0.5338696055547545 
0.24000000000000002 	 0.95 	 0.5265060646388097 	 0.5279950016930864 	 0.5318388700175806 
0.24000000000000002 	 0.975 	 0.5277387504260403 	 0.5322194106556972 	 0.5292038388622311 
0.24000000000000002 	 1.0 	 0.5327626077513261 	 0.5326805411214927 	 0.5303344969802734 
0.26 	 0.0 	 0.5229533838453798 	 0.5211434176551488 	 0.53001916812334 
0.26 	 0.025 	 0.5273982287282298 	 0.5242280701146832 	 0.5281462574026744 
0.26 	 0.05 	 0.5213831926414125 	 0.5268019428329643 	 0.5286130300491344 
0.26 	 0.075 	 0.5164705033481386 	 0.5261799435272942 	 0.527122404284626 
0.26 	 0.1 	 0.5295509546313387 	 0.5201747590639868 	 0.5310766609850553 
0.26 	 0.125 	 0.522393660446636 	 0.5293356332791743 	 0.5323602270727531 
0.26 	 0.15 	 0.5195919272471984 	 0.5281101166022667 	 0.5297390175011942 
0.26 	 0.175 	 0.528585059040751 	 0.5265005559283192 	 0.5250580977410758 
0.26 	 0.2 	 0.5256052637227607 	 0.5267591303122986 	 0.5260435488985701 
0.26 	 0.225 	 0.5312061088876773 	 0.532586872250217 	 0.5291580132524382 
0.26 	 0.25 	 0.5231231664923275 	 0.5288777581120857 	 0.5277326853832043 
0.26 	 0.275 	 0.5269989122490483 	 0.5353364819499167 	 0.5279574250334779 
0.26 	 0.3 	 0.5281287771665049 	 0.5269681614649228 	 0.5301080958002878 
0.26 	 0.325 	 0.5316428464900775 	 0.5330042566631629 	 0.5313396295679661 
0.26 	 0.35 	 0.5316721979766434 	 0.5382037161748143 	 0.5338079320162457 
0.26 	 0.375 	 0.5315028151146233 	 0.5306676809642905 	 0.5284444553839558 
0.26 	 0.4 	 0.5328878308980395 	 0.5265757461350526 	 0.5245508590287196 
0.26 	 0.425 	 0.5326996291399628 	 0.5272411684186421 	 0.5289167982369269 
0.26 	 0.45 	 0.5250929789933265 	 0.532284951892722 	 0.5288868723725313 
0.26 	 0.475 	 0.5319413911556603 	 0.5366930139890711 	 0.5296770137860348 
0.26 	 0.5 	 0.5292846556869515 	 0.534662401956399 	 0.5286155898207315 
0.26 	 0.525 	 0.5261614511898247 	 0.529451593706862 	 0.5292166875635236 
0.26 	 0.55 	 0.5340722203188409 	 0.5356863878434762 	 0.5326026612893457 
0.26 	 0.575 	 0.5334391627093892 	 0.5336315966174769 	 0.5300675095976023 
0.26 	 0.6 	 0.533199201277861 	 0.5255500588214661 	 0.5286012160033963 
0.26 	 0.625 	 0.5276161441764392 	 0.525637360521217 	 0.5299954493710395 
0.26 	 0.65 	 0.5347980623105606 	 0.5273595030522397 	 0.5305163193663082 
0.26 	 0.675 	 0.5249695958046074 	 0.5324072032256322 	 0.5283303842277415 
0.26 	 0.7 	 0.5342332373263811 	 0.530776737289462 	 0.5265811363576458 
0.26 	 0.725 	 0.5334566037811215 	 0.5416076377393784 	 0.5274638212079832 
0.26 	 0.75 	 0.5290897897151574 	 0.5281679377460508 	 0.5312420407552719 
0.26 	 0.775 	 0.5356977549262016 	 0.5307965818873824 	 0.5313429033835466 
0.26 	 0.8 	 0.5296720136087499 	 0.5285600870164311 	 0.5296925592763104 
0.26 	 0.825 	 0.5252405356759982 	 0.5251846901346674 	 0.530207008767812 
0.26 	 0.85 	 0.5317890529385795 	 0.5294187166262216 	 0.530601356515075 
0.26 	 0.875 	 0.5300238985547214 	 0.5321377000920933 	 0.5299857934489542 
0.26 	 0.9 	 0.5334788120845194 	 0.5271336297110045 	 0.5300498711242394 
0.26 	 0.925 	 0.5306288254004908 	 0.5279085634555079 	 0.5313839852727213 
0.26 	 0.95 	 0.5286358343309322 	 0.5293164803424286 	 0.5288445510262969 
0.26 	 0.975 	 0.5297532503527921 	 0.5319808598172802 	 0.5281233267384898 
0.26 	 1.0 	 0.5298025188142889 	 0.5211328763794504 	 0.5306340242372978 
0.28 	 0.0 	 0.5190118571765246 	 0.5201731334406521 	 0.5264486181016975 
0.28 	 0.025 	 0.5219907893645588 	 0.5189158140894428 	 0.526330365658074 
0.28 	 0.05 	 0.5209608005561991 	 0.5199496234924721 	 0.5264609713218069 
0.28 	 0.075 	 0.5205547498849555 	 0.5255312448571428 	 0.5320415451045555 
0.28 	 0.1 	 0.5238706229917326 	 0.519966273335516 	 0.5269612511239918 
0.28 	 0.125 	 0.525250616108427 	 0.5255060430239062 	 0.5273559727176436 
0.28 	 0.15 	 0.5224862534883973 	 0.5261331551510087 	 0.5269864929565764 
0.28 	 0.175 	 0.5265406277557524 	 0.526529649837816 	 0.526599856610282 
0.28 	 0.2 	 0.5227550651846925 	 0.5286451244386421 	 0.526637377932978 
0.28 	 0.225 	 0.5194544719682211 	 0.5257401596901297 	 0.5277241229189916 
0.28 	 0.25 	 0.523131227224511 	 0.5290223300873445 	 0.5274338686151667 
0.28 	 0.275 	 0.53579188713284 	 0.5297291757780586 	 0.5287395468224138 
0.28 	 0.3 	 0.527574865918275 	 0.5358010787872359 	 0.5321272343752912 
0.28 	 0.325 	 0.5306896609312545 	 0.534887696147759 	 0.5292985194062166 
0.28 	 0.35 	 0.5325323169287205 	 0.5348720164147528 	 0.5280033126744315 
0.28 	 0.375 	 0.5280668542699712 	 0.5363504146437332 	 0.5297337350631228 
0.28 	 0.4 	 0.5304855910872298 	 0.5343421610681561 	 0.5330908320569135 
0.28 	 0.425 	 0.5300238243049292 	 0.529177532639084 	 0.5286993310910114 
0.28 	 0.45 	 0.5309483854644447 	 0.5336727669916078 	 0.5291548772723312 
0.28 	 0.475 	 0.5286330511075467 	 0.530513139358988 	 0.5296173175231486 
0.28 	 0.5 	 0.5274276102277089 	 0.5356146249339596 	 0.5322557646437995 
0.28 	 0.525 	 0.526764081725379 	 0.5326201666078413 	 0.5288688304371935 
0.28 	 0.55 	 0.5280176476700158 	 0.5334056118986966 	 0.524740245178513 
0.28 	 0.575 	 0.5304703936732206 	 0.5311988711513466 	 0.5320862506902747 
0.28 	 0.6 	 0.522574752542455 	 0.5289832904384021 	 0.5331605909105771 
0.28 	 0.625 	 0.5257134151580123 	 0.5316466015722422 	 0.5286029993369676 
0.28 	 0.65 	 0.5249458344129301 	 0.5364926635910867 	 0.5257428368938348 
0.28 	 0.675 	 0.5288004817408234 	 0.5356724073258511 	 0.5260985726837218 
0.28 	 0.7 	 0.5284163226714779 	 0.5261477479260387 	 0.5344412978236666 
0.28 	 0.725 	 0.5327581130025517 	 0.5281075207895144 	 0.5316018889262427 
0.28 	 0.75 	 0.5297374453817512 	 0.5326995788181722 	 0.5325566860647101 
0.28 	 0.775 	 0.5254757826387971 	 0.5275504202317025 	 0.5335778524514719 
0.28 	 0.8 	 0.5304220484517796 	 0.5229674997273437 	 0.5277204409987385 
0.28 	 0.825 	 0.5304956231703778 	 0.5250580398323537 	 0.5344106462701134 
0.28 	 0.85 	 0.5311231430188288 	 0.5248921301179024 	 0.5341237186095856 
0.28 	 0.875 	 0.5306453272541587 	 0.5297596009544773 	 0.5282689643965169 
0.28 	 0.9 	 0.5309813801662154 	 0.5303527034061388 	 0.5253132757394321 
0.28 	 0.925 	 0.5249447249412994 	 0.5330403775122977 	 0.5281671254923739 
0.28 	 0.95 	 0.5307917013958872 	 0.5278540157657856 	 0.5335844444718434 
0.28 	 0.975 	 0.5242114900708714 	 0.529271197301376 	 0.5292302544727611 
0.28 	 1.0 	 0.5264537377741132 	 0.5263532067056609 	 0.5282859852821177 
0.30000000000000004 	 0.0 	 0.5133134735685013 	 0.520176654222957 	 0.5266298857179776 
0.30000000000000004 	 0.025 	 0.5162456386800154 	 0.5191120159857749 	 0.5257971922950706 
0.30000000000000004 	 0.05 	 0.5208738001761052 	 0.5112000716042133 	 0.5276416030174031 
0.30000000000000004 	 0.075 	 0.5201004320964095 	 0.5162447804132095 	 0.5325928317497162 
0.30000000000000004 	 0.1 	 0.5207219165609189 	 0.5220757700958188 	 0.5282914148714168 
0.30000000000000004 	 0.125 	 0.5229046035208035 	 0.5186348773658712 	 0.5270827137738338 
0.30000000000000004 	 0.15 	 0.5177172649294055 	 0.523359974120676 	 0.5281733782386824 
0.30000000000000004 	 0.175 	 0.5242538761820744 	 0.529809124370013 	 0.5297150025497106 
0.30000000000000004 	 0.2 	 0.5250275114991559 	 0.5236643514249907 	 0.5244538229898761 
0.30000000000000004 	 0.225 	 0.5266508140335315 	 0.5260843472506089 	 0.5277783423908958 
0.30000000000000004 	 0.25 	 0.5256564389705054 	 0.5349174447440936 	 0.5294129680142815 
0.30000000000000004 	 0.275 	 0.5228857122386651 	 0.5314447215386559 	 0.5310851847937302 
0.30000000000000004 	 0.3 	 0.5247427060839028 	 0.5286320324529704 	 0.5287716679855655 
0.30000000000000004 	 0.325 	 0.5254399889585526 	 0.5223760918759673 	 0.5304615795852916 
0.30000000000000004 	 0.35 	 0.5262103049747496 	 0.5317127576514098 	 0.5275626286486952 
0.30000000000000004 	 0.375 	 0.5338719085945403 	 0.5301376577827022 	 0.5266729190432807 
0.30000000000000004 	 0.4 	 0.5263787923347383 	 0.5286248578974125 	 0.5323365933682732 
0.30000000000000004 	 0.425 	 0.530444334034081 	 0.5290328312126205 	 0.5312019356757041 
0.30000000000000004 	 0.45 	 0.5297317255750255 	 0.5312586822854196 	 0.532454278723039 
0.30000000000000004 	 0.475 	 0.5276521477366128 	 0.5289350266801303 	 0.5301586822383815 
0.30000000000000004 	 0.5 	 0.5231023409377454 	 0.526611882153742 	 0.5285229498324698 
0.30000000000000004 	 0.525 	 0.5253672087020107 	 0.5301643533568982 	 0.5298951715670935 
0.30000000000000004 	 0.55 	 0.5298716556729408 	 0.5384898981543832 	 0.5316532625787411 
0.30000000000000004 	 0.575 	 0.5277561770486557 	 0.5303755439999285 	 0.5267360186682976 
0.30000000000000004 	 0.6 	 0.5355097772597167 	 0.522557144732083 	 0.5290331594925343 
0.30000000000000004 	 0.625 	 0.5287394249692055 	 0.52612547713857 	 0.5305020444085666 
0.30000000000000004 	 0.65 	 0.5267747370564313 	 0.5334057666017643 	 0.5306507090748278 
0.30000000000000004 	 0.675 	 0.5295609435601679 	 0.5226504423640569 	 0.5314879962981541 
0.30000000000000004 	 0.7 	 0.5354522312665463 	 0.5230976206372244 	 0.5327603129381552 
0.30000000000000004 	 0.725 	 0.5255976399560894 	 0.5265212843818382 	 0.532552707838173 
0.30000000000000004 	 0.75 	 0.525696691604274 	 0.5318221738726782 	 0.5309648154933856 
0.30000000000000004 	 0.775 	 0.5327907504352843 	 0.5240982503190297 	 0.5341130858962821 
0.30000000000000004 	 0.8 	 0.5310531122794088 	 0.5354184899457833 	 0.5285727146310211 
0.30000000000000004 	 0.825 	 0.5305341556988545 	 0.5271910575949108 	 0.5329819264975826 
0.30000000000000004 	 0.85 	 0.5315472498596028 	 0.5232069627719285 	 0.5311163436560404 
0.30000000000000004 	 0.875 	 0.529261997829312 	 0.5258172685510342 	 0.5337613140264198 
0.30000000000000004 	 0.9 	 0.5259161386549089 	 0.5317731730044873 	 0.5326993341267173 
0.30000000000000004 	 0.925 	 0.5245141676798684 	 0.5308882064798072 	 0.5311982220748928 
0.30000000000000004 	 0.95 	 0.5308769551747813 	 0.528746258860184 	 0.5329067436358362 
0.30000000000000004 	 0.975 	 0.5320781344310913 	 0.532127159086292 	 0.5299214407170918 
0.30000000000000004 	 1.0 	 0.5231659108616576 	 0.5303168895398032 	 0.5268837037400727 
0.32000000000000006 	 0.0 	 0.5192303917885436 	 0.5117893542546105 	 0.5218680948038444 
0.32000000000000006 	 0.025 	 0.5117020346915374 	 0.5149949753196901 	 0.5242530520509583 
0.32000000000000006 	 0.05 	 0.5117299242136378 	 0.521020791469967 	 0.5229267392645223 
0.32000000000000006 	 0.075 	 0.5166602817935118 	 0.5206239479462421 	 0.5262162385655832 
0.32000000000000006 	 0.1 	 0.5175652579644013 	 0.5162103438571993 	 0.5231032373005355 
0.32000000000000006 	 0.125 	 0.5174813044035919 	 0.5194319097956906 	 0.52640615044604 
0.32000000000000006 	 0.15 	 0.5217591700319456 	 0.5241883812272833 	 0.5311624880224445 
0.32000000000000006 	 0.175 	 0.5272249750532401 	 0.5295861312457066 	 0.5285071090104665 
0.32000000000000006 	 0.2 	 0.5235280100177142 	 0.5282768022660342 	 0.5252132007240932 
0.32000000000000006 	 0.225 	 0.5192021982681972 	 0.5210300545267366 	 0.5238162270840229 
0.32000000000000006 	 0.25 	 0.5241230969719562 	 0.5273351555161507 	 0.5272935027752639 
0.32000000000000006 	 0.275 	 0.5267303904613901 	 0.5260575219858807 	 0.5300739701567768 
0.32000000000000006 	 0.3 	 0.5271110416190921 	 0.5274450431943453 	 0.5303105335603496 
0.32000000000000006 	 0.325 	 0.5277296857212488 	 0.5225713255231001 	 0.5315773663633195 
0.32000000000000006 	 0.35 	 0.5262930595817137 	 0.5322725849811666 	 0.5288969418480174 
0.32000000000000006 	 0.375 	 0.5241186615729587 	 0.5310306522258602 	 0.531403223151805 
0.32000000000000006 	 0.4 	 0.5256899166868596 	 0.5337233902595596 	 0.5255747773548917 
0.32000000000000006 	 0.425 	 0.5324647344703475 	 0.5274914926088524 	 0.5298988942957054 
0.32000000000000006 	 0.45 	 0.5371487895295175 	 0.5253748315492043 	 0.5316011185955852 
0.32000000000000006 	 0.475 	 0.5299526272377938 	 0.5245908656552624 	 0.528154147759493 
0.32000000000000006 	 0.5 	 0.5243104674772411 	 0.5276454315184297 	 0.5317490823872996 
0.32000000000000006 	 0.525 	 0.5331602407793247 	 0.5254051898943056 	 0.5284402629692748 
0.32000000000000006 	 0.55 	 0.5337884030720047 	 0.5299764385316078 	 0.5283153376887719 
0.32000000000000006 	 0.575 	 0.5277231632267614 	 0.5311884964591751 	 0.5353370181383381 
0.32000000000000006 	 0.6 	 0.5281005057308589 	 0.5310402951766129 	 0.5296727437342115 
0.32000000000000006 	 0.625 	 0.5282719934775819 	 0.5242814884779781 	 0.5315479904922199 
0.32000000000000006 	 0.65 	 0.5292680040838836 	 0.5207661012795807 	 0.5259953635198854 
0.32000000000000006 	 0.675 	 0.5255071375146034 	 0.5232368922744547 	 0.5286578247507283 
0.32000000000000006 	 0.7 	 0.5242802463483907 	 0.52130032516853 	 0.5323062804714078 
0.32000000000000006 	 0.725 	 0.5252940988925329 	 0.5299370153647561 	 0.5266958897735424 
0.32000000000000006 	 0.75 	 0.5327545377696586 	 0.529136633979737 	 0.5290735944097984 
0.32000000000000006 	 0.775 	 0.5288089576402211 	 0.5266025006215311 	 0.5335482711885262 
0.32000000000000006 	 0.8 	 0.5315033773748032 	 0.5292638797944328 	 0.5305712461971162 
0.32000000000000006 	 0.825 	 0.5283721631690592 	 0.5332859948825424 	 0.5298824860040702 
0.32000000000000006 	 0.85 	 0.5222448866404227 	 0.5317756315347253 	 0.5288051816162057 
0.32000000000000006 	 0.875 	 0.5251188411506825 	 0.526347965486728 	 0.5301816470185721 
0.32000000000000006 	 0.9 	 0.5289330897274163 	 0.5289308812782417 	 0.5269985413940848 
0.32000000000000006 	 0.925 	 0.5256729447988808 	 0.5286015818369901 	 0.5333096184153209 
0.32000000000000006 	 0.95 	 0.5312366941442743 	 0.5303116112764502 	 0.5295399164578856 
0.32000000000000006 	 0.975 	 0.5310035621982027 	 0.5230321814898433 	 0.5294985920434899 
0.32000000000000006 	 1.0 	 0.5206744068667994 	 0.5247605690800664 	 0.5333745944364 
0.3400000000000001 	 0.0 	 0.5042533268894257 	 0.5111199164559048 	 0.5185576192975593 
0.3400000000000001 	 0.025 	 0.5076472948957017 	 0.5116029851630769 	 0.517412294964817 
0.3400000000000001 	 0.05 	 0.5133858996761059 	 0.5140217838932196 	 0.5148271213513813 
0.3400000000000001 	 0.075 	 0.5129860889498992 	 0.5166055997930227 	 0.5210399603369241 
0.3400000000000001 	 0.1 	 0.5152730678339519 	 0.5149412696121863 	 0.5248099992392984 
0.3400000000000001 	 0.125 	 0.5228543408813094 	 0.5216415160593595 	 0.5248712209582379 
0.3400000000000001 	 0.15 	 0.520424566045214 	 0.5190427793980549 	 0.5255644551736489 
0.3400000000000001 	 0.175 	 0.5243293357708491 	 0.5168775200042767 	 0.5262609293211601 
0.3400000000000001 	 0.2 	 0.5240462447088563 	 0.5174065280793599 	 0.5265234348343426 
0.3400000000000001 	 0.225 	 0.5194763602657014 	 0.5268213362227943 	 0.5286282306303127 
0.3400000000000001 	 0.25 	 0.515352941544885 	 0.5244887489941467 	 0.5294454587774462 
0.3400000000000001 	 0.275 	 0.5241165423367223 	 0.5247749906505247 	 0.5277376647824756 
0.3400000000000001 	 0.3 	 0.5179237026634396 	 0.5266829518119392 	 0.5284889522775119 
0.3400000000000001 	 0.325 	 0.528011914087282 	 0.5263688151089361 	 0.5239397608918334 
0.3400000000000001 	 0.35 	 0.5308318484394893 	 0.5287968148164189 	 0.5281002578569639 
0.3400000000000001 	 0.375 	 0.5246467308523809 	 0.5283057768375756 	 0.5271895666943492 
0.3400000000000001 	 0.4 	 0.5308876719203401 	 0.5234119852242918 	 0.5285917012075311 
0.3400000000000001 	 0.425 	 0.5258697212323863 	 0.5221481017947357 	 0.5289300170726368 
0.3400000000000001 	 0.45 	 0.5299356399668315 	 0.5268230427359095 	 0.5313384890662569 
0.3400000000000001 	 0.475 	 0.5294770044771421 	 0.536467119483823 	 0.5305141698168677 
0.3400000000000001 	 0.5 	 0.5320603188331148 	 0.5269294885119268 	 0.5291792674940154 
0.3400000000000001 	 0.525 	 0.5348470508626197 	 0.5245528133507532 	 0.5231267570961808 
0.3400000000000001 	 0.55 	 0.5291524640637688 	 0.5260713054259636 	 0.5305257148296841 
0.3400000000000001 	 0.575 	 0.5303138274026787 	 0.5238256884494629 	 0.5343770986979819 
0.3400000000000001 	 0.6 	 0.5277400511159435 	 0.528087904496707 	 0.5317846454163345 
0.3400000000000001 	 0.625 	 0.5241003677261571 	 0.5282624936796325 	 0.5288185230018332 
0.3400000000000001 	 0.65 	 0.5246113934340522 	 0.5255741021215847 	 0.5300031748502625 
0.3400000000000001 	 0.675 	 0.5321672854287016 	 0.5291671480893646 	 0.5277311544789652 
0.3400000000000001 	 0.7 	 0.527392902078915 	 0.5264912427685422 	 0.5327572453364372 
0.3400000000000001 	 0.725 	 0.5228350425673146 	 0.5326592240332978 	 0.5326065047471004 
0.3400000000000001 	 0.75 	 0.5316298842472873 	 0.5376917490981674 	 0.53174066729552 
0.3400000000000001 	 0.775 	 0.5300068907165364 	 0.5299007642438115 	 0.5268463325335588 
0.3400000000000001 	 0.8 	 0.5297178262222427 	 0.5302260064907255 	 0.530540325497865 
0.3400000000000001 	 0.825 	 0.5260636110531554 	 0.5301634824291215 	 0.527751308359502 
0.3400000000000001 	 0.85 	 0.526452205600135 	 0.5266654160533789 	 0.5260887487696524 
0.3400000000000001 	 0.875 	 0.5295757650707936 	 0.5301163566633669 	 0.525848120898537 
0.3400000000000001 	 0.9 	 0.5267678321971918 	 0.5282865634255086 	 0.5314227125384461 
0.3400000000000001 	 0.925 	 0.5268364891528524 	 0.5288013941458005 	 0.5332751399346783 
0.3400000000000001 	 0.95 	 0.5243726377110063 	 0.5280468505095323 	 0.5270909399152278 
0.3400000000000001 	 0.975 	 0.5217591796403221 	 0.5270849414755336 	 0.5257902146188038 
0.3400000000000001 	 1.0 	 0.5223440450090678 	 0.5258906038725812 	 0.5285394053051412 
0.36 	 0.0 	 0.5062159928903445 	 0.505879936628385 	 0.5108766187863628 
0.36 	 0.025 	 0.5140144906842417 	 0.5023991502494303 	 0.5154338104994381 
0.36 	 0.05 	 0.5075318752034113 	 0.5025586085327147 	 0.5169466772542064 
0.36 	 0.075 	 0.5100276866307756 	 0.5092199737993074 	 0.5174715596754816 
0.36 	 0.1 	 0.509882303833421 	 0.5098412947874174 	 0.5211476645656812 
0.36 	 0.125 	 0.5093250496831224 	 0.5153446867104119 	 0.521564091812406 
0.36 	 0.15 	 0.5143740696680628 	 0.5117707472150411 	 0.5206584683084738 
0.36 	 0.175 	 0.5218241412505805 	 0.5159214112818665 	 0.5246969104953825 
0.36 	 0.2 	 0.511658629842502 	 0.5126863945541222 	 0.5200366442502316 
0.36 	 0.225 	 0.5243956791855934 	 0.5141246800650654 	 0.5212788586521195 
0.36 	 0.25 	 0.5227896819892653 	 0.5247660569770335 	 0.5258043349229844 
0.36 	 0.275 	 0.5163548781750549 	 0.5211490042839632 	 0.5268376892981183 
0.36 	 0.3 	 0.5210135869183883 	 0.517268326547356 	 0.5272662538869413 
0.36 	 0.325 	 0.5208848403508849 	 0.525044681892955 	 0.5298480164287841 
0.36 	 0.35 	 0.5258015726956695 	 0.528357416625936 	 0.5306106087888236 
0.36 	 0.375 	 0.5282109718427433 	 0.5227241279531593 	 0.5277118935961587 
0.36 	 0.4 	 0.5210746547853551 	 0.5219057348632595 	 0.5262649151857538 
0.36 	 0.425 	 0.5292784663836173 	 0.5248709351861082 	 0.5309288515317115 
0.36 	 0.45 	 0.5262430197381077 	 0.5165744165788234 	 0.5232831760606986 
0.36 	 0.475 	 0.5292304818941536 	 0.5316970520864805 	 0.5293950957954778 
0.36 	 0.5 	 0.5232108235241532 	 0.522824335527467 	 0.5289420071519041 
0.36 	 0.525 	 0.5303719852315273 	 0.5274516713779824 	 0.5293776138837947 
0.36 	 0.55 	 0.5308435204551104 	 0.5279703650806176 	 0.5325344995699586 
0.36 	 0.575 	 0.5285170930580689 	 0.5359510895395965 	 0.5300456798715255 
0.36 	 0.6 	 0.5269881846277564 	 0.5214622178207605 	 0.5306615451940634 
0.36 	 0.625 	 0.5326018272111477 	 0.5234162648605458 	 0.5297797937306437 
0.36 	 0.65 	 0.5295366674499117 	 0.5235443554290676 	 0.5271752009149597 
0.36 	 0.675 	 0.5297497060554465 	 0.5303402651051322 	 0.5275639069492618 
0.36 	 0.7 	 0.5341550268772505 	 0.5333468298211826 	 0.5289090276648274 
0.36 	 0.725 	 0.5259784781543932 	 0.5279132964651037 	 0.5322302242820149 
0.36 	 0.75 	 0.5281870555358804 	 0.5343170740105784 	 0.528425637577194 
0.36 	 0.775 	 0.5268752809683298 	 0.5231888268458645 	 0.5306099240765408 
0.36 	 0.8 	 0.5288571810280588 	 0.5280237035421331 	 0.5290107226604137 
0.36 	 0.825 	 0.5247098816395183 	 0.5256820525560031 	 0.5316949884483858 
0.36 	 0.85 	 0.526580126669673 	 0.5282606856781576 	 0.5278613918749212 
0.36 	 0.875 	 0.5242963468165882 	 0.5240903763070008 	 0.5308473364473647 
0.36 	 0.9 	 0.5294740459757343 	 0.5339750507499655 	 0.5286384934409336 
0.36 	 0.925 	 0.524969875662675 	 0.5237979289181485 	 0.5264150738351198 
0.36 	 0.95 	 0.526579938822965 	 0.5307711008536783 	 0.5296286282276387 
0.36 	 0.975 	 0.5307393395702718 	 0.5233066228600645 	 0.5253768577529183 
0.36 	 1.0 	 0.5205360667806459 	 0.5304386835551126 	 0.5305383750604017 
0.38 	 0.0 	 0.5025269477430111 	 0.4913371217324911 	 0.5060093203543355 
0.38 	 0.025 	 0.5030614019932578 	 0.5028127721320576 	 0.511877491987914 
0.38 	 0.05 	 0.4971999997454671 	 0.49521904445207077 	 0.5077532005246727 
0.38 	 0.075 	 0.502666921919481 	 0.4991087811106745 	 0.5173367358006878 
0.38 	 0.1 	 0.5086908682938043 	 0.5017323021132849 	 0.5146301626633075 
0.38 	 0.125 	 0.5051929070320291 	 0.5071166224680432 	 0.5178884904817153 
0.38 	 0.15 	 0.5118936126300427 	 0.5034302864649397 	 0.5142885319249285 
0.38 	 0.175 	 0.5097036569630127 	 0.5145234551355884 	 0.5219337934897943 
0.38 	 0.2 	 0.5128739392948215 	 0.5171061984690486 	 0.5221951093811448 
0.38 	 0.225 	 0.5205236035615557 	 0.507856269080653 	 0.5191774400275269 
0.38 	 0.25 	 0.5179692554109142 	 0.5127126336183617 	 0.5212647186458541 
0.38 	 0.275 	 0.5210971825128451 	 0.5138625876348145 	 0.5248579937005429 
0.38 	 0.3 	 0.5185676712018595 	 0.5218701637181691 	 0.5247839701978952 
0.38 	 0.325 	 0.5226906583522177 	 0.5215111304935358 	 0.525807209276903 
0.38 	 0.35 	 0.5248009291485602 	 0.5275574978420318 	 0.531432228903954 
0.38 	 0.375 	 0.5227261880581919 	 0.5250565832413934 	 0.5267783482476454 
0.38 	 0.4 	 0.5233460333404559 	 0.524719363622803 	 0.5298479651185045 
0.38 	 0.425 	 0.5241986589920359 	 0.5221759755797404 	 0.52751134577945 
0.38 	 0.45 	 0.5298360682400154 	 0.525038729439811 	 0.5276699877253782 
0.38 	 0.475 	 0.5289804641035275 	 0.5269528615685929 	 0.5280114745559819 
0.38 	 0.5 	 0.5272293664025067 	 0.5254594265054618 	 0.5257148723962076 
0.38 	 0.525 	 0.5326194827537828 	 0.5316200758853393 	 0.5288205268863194 
0.38 	 0.55 	 0.5279552099165347 	 0.5283463686328373 	 0.5320533157789927 
0.38 	 0.575 	 0.5275318818032846 	 0.530344506916438 	 0.5236645087515812 
0.38 	 0.6 	 0.5281694975868727 	 0.5283468738666928 	 0.5304839783863036 
0.38 	 0.625 	 0.5291642716268949 	 0.5278737406210524 	 0.5300227573136063 
0.38 	 0.65 	 0.5276613199491024 	 0.5293926899214169 	 0.532240464559379 
0.38 	 0.675 	 0.5282531568292304 	 0.5315112878849357 	 0.527170345571907 
0.38 	 0.7 	 0.5300180341719286 	 0.5327313212413093 	 0.5244020130200965 
0.38 	 0.725 	 0.5259729966245306 	 0.5244691618409915 	 0.5276109075704912 
0.38 	 0.75 	 0.5269064510760557 	 0.5259007139831129 	 0.5254488711885786 
0.38 	 0.775 	 0.5286449977535989 	 0.526827332973135 	 0.5278218918414108 
0.38 	 0.8 	 0.523466530933326 	 0.5213074184179886 	 0.5272705090135856 
0.38 	 0.825 	 0.528241538844266 	 0.5211459573057429 	 0.5241242189130222 
0.38 	 0.85 	 0.5307810707403458 	 0.5180193704729636 	 0.5308269675421509 
0.38 	 0.875 	 0.5224479286073132 	 0.529256770765158 	 0.520953274348909 
0.38 	 0.9 	 0.5278892012881587 	 0.5252262675235274 	 0.5278852629250689 
0.38 	 0.925 	 0.5273506651787085 	 0.5207631173263814 	 0.5263618429879323 
0.38 	 0.95 	 0.5283256452074713 	 0.5231886016602458 	 0.5216352680317473 
0.38 	 0.975 	 0.5268940478218768 	 0.5222082292008331 	 0.5294813489926001 
0.38 	 1.0 	 0.5254594717625917 	 0.52886012132944 	 0.5254056266172109 
0.4 	 0.0 	 0.4944633122246047 	 0.4912653250389305 	 0.5000822308007903 
0.4 	 0.025 	 0.49867829815462694 	 0.49324055884308443 	 0.5010396998462296 
0.4 	 0.05 	 0.49543169354872413 	 0.4973056261796168 	 0.5032179481936153 
0.4 	 0.075 	 0.4989282190936172 	 0.4959096197074551 	 0.5117252194369225 
0.4 	 0.1 	 0.4965624545757368 	 0.4925445102983024 	 0.511981601614286 
0.4 	 0.125 	 0.5044547611643926 	 0.49791798051229086 	 0.5123966328544625 
0.4 	 0.15 	 0.5071404188850749 	 0.5066324886561444 	 0.5158848843165963 
0.4 	 0.175 	 0.5098211234235324 	 0.5041476295003926 	 0.5134558393608397 
0.4 	 0.2 	 0.5088284128305615 	 0.5026041859964507 	 0.5183166319573147 
0.4 	 0.225 	 0.5106660960305281 	 0.507991928955094 	 0.5206717557245374 
0.4 	 0.25 	 0.5175510070405345 	 0.5207433923409578 	 0.524205216869748 
0.4 	 0.275 	 0.5178794933278082 	 0.5081458364058801 	 0.5215368509330762 
0.4 	 0.3 	 0.5158909105055245 	 0.5160940426944127 	 0.5258225369040127 
0.4 	 0.325 	 0.5150757528366168 	 0.52335696971923 	 0.5221095281966409 
0.4 	 0.35 	 0.518877630619762 	 0.5168838710182273 	 0.5266000312792206 
0.4 	 0.375 	 0.5221762618454429 	 0.5256000090333495 	 0.5212161745944062 
0.4 	 0.4 	 0.5243096689950706 	 0.5226609988436963 	 0.532521535632624 
0.4 	 0.425 	 0.5211346933771767 	 0.527416319107746 	 0.5283551864569289 
0.4 	 0.45 	 0.5261651236359709 	 0.5208819331925587 	 0.5299146972861587 
0.4 	 0.475 	 0.5298767424788439 	 0.5302153341842833 	 0.5278470038541844 
0.4 	 0.5 	 0.5176888856056877 	 0.5236753105910751 	 0.5284661057106991 
0.4 	 0.525 	 0.5242141711623711 	 0.5260984019416146 	 0.527875176201635 
0.4 	 0.55 	 0.5247097993746057 	 0.5249842472248022 	 0.5264218750455641 
0.4 	 0.575 	 0.5307724000395633 	 0.5243634330237044 	 0.5284841594750878 
0.4 	 0.6 	 0.5257480471495769 	 0.5242037940030869 	 0.526819791806937 
0.4 	 0.625 	 0.522130490826036 	 0.5257465574221553 	 0.5260831485129307 
0.4 	 0.65 	 0.5275371810917291 	 0.5338293071029686 	 0.5268255375677776 
0.4 	 0.675 	 0.534008978310733 	 0.5260523279458318 	 0.5277367518322889 
0.4 	 0.7 	 0.52611582049271 	 0.5310885652338795 	 0.5260871704094249 
0.4 	 0.725 	 0.521910830789154 	 0.5286951270864407 	 0.5293473037646818 
0.4 	 0.75 	 0.5257462134599431 	 0.527927877371473 	 0.5287238238778893 
0.4 	 0.775 	 0.5261068179881127 	 0.5307751243581519 	 0.5270076646800643 
0.4 	 0.8 	 0.5266420528951079 	 0.5239161319586417 	 0.522392438727661 
0.4 	 0.825 	 0.5267322460990308 	 0.5229737218039804 	 0.5271673926562493 
0.4 	 0.85 	 0.5232131161984885 	 0.5317593804648217 	 0.5253101947817449 
0.4 	 0.875 	 0.5206823898532313 	 0.5234702514584239 	 0.5237694461350303 
0.4 	 0.9 	 0.5187067782230176 	 0.5167238476001289 	 0.5261601184812541 
0.4 	 0.925 	 0.5180442056020372 	 0.5196802763977537 	 0.524323912741314 
0.4 	 0.95 	 0.5183117948804861 	 0.521137023910056 	 0.5234952031655884 
0.4 	 0.975 	 0.5199664279782632 	 0.5269690008094817 	 0.5261305627289478 
0.4 	 1.0 	 0.5162250792153239 	 0.5179393661897232 	 0.5246205744769092 
0.42000000000000004 	 0.0 	 0.4838443005450207 	 0.48062267517336144 	 0.4970258766627452 
0.42000000000000004 	 0.025 	 0.4830923229955995 	 0.489320871737373 	 0.5004088590955944 
0.42000000000000004 	 0.05 	 0.48117917656666587 	 0.48772864712279107 	 0.49641136043979756 
0.42000000000000004 	 0.075 	 0.4980439374554799 	 0.4947419113357359 	 0.5046041424903951 
0.42000000000000004 	 0.1 	 0.49757434877192913 	 0.4912012435112997 	 0.5028071644446346 
0.42000000000000004 	 0.125 	 0.5029627956998539 	 0.4964680722802354 	 0.5097846032620997 
0.42000000000000004 	 0.15 	 0.5032488262759517 	 0.4935946321933669 	 0.51108273607162 
0.42000000000000004 	 0.175 	 0.5028276099448639 	 0.5015154353226565 	 0.5081606431830503 
0.42000000000000004 	 0.2 	 0.5100044431357309 	 0.5071974394909431 	 0.5166826505292947 
0.42000000000000004 	 0.225 	 0.5060873608380329 	 0.50553850190931 	 0.5152597949712084 
0.42000000000000004 	 0.25 	 0.5061012461168742 	 0.5090704304329464 	 0.5214070630119504 
0.42000000000000004 	 0.275 	 0.5188916857521157 	 0.5148061357292524 	 0.5229621918830144 
0.42000000000000004 	 0.3 	 0.5161872157966076 	 0.5198566045440322 	 0.5222430454961313 
0.42000000000000004 	 0.325 	 0.5162163804693682 	 0.5194167971114582 	 0.5211043258236853 
0.42000000000000004 	 0.35 	 0.5130995712914508 	 0.515937166722201 	 0.5282485181402246 
0.42000000000000004 	 0.375 	 0.5187813876402156 	 0.5203441517557477 	 0.5215700741542382 
0.42000000000000004 	 0.4 	 0.5228043066631816 	 0.5278299698395091 	 0.5286058735052865 
0.42000000000000004 	 0.425 	 0.518647285367858 	 0.5269808434586807 	 0.5274335900726863 
0.42000000000000004 	 0.45 	 0.5244873716527849 	 0.5255916540650201 	 0.5279985067438168 
0.42000000000000004 	 0.475 	 0.5189582356659396 	 0.5214478908484818 	 0.5319242110894594 
0.42000000000000004 	 0.5 	 0.5289658726519428 	 0.5295912087501712 	 0.5243979656095443 
0.42000000000000004 	 0.525 	 0.5254293287625035 	 0.5215781089611173 	 0.5279287577220964 
0.42000000000000004 	 0.55 	 0.5312537322071073 	 0.5259231504333951 	 0.52355698361817 
0.42000000000000004 	 0.575 	 0.5255507111437452 	 0.5316732058907563 	 0.5290019831849252 
0.42000000000000004 	 0.6 	 0.5343668258395384 	 0.528610060966413 	 0.5306003251355439 
0.42000000000000004 	 0.625 	 0.5334506703175549 	 0.5230993105712411 	 0.5314808306018662 
0.42000000000000004 	 0.65 	 0.5262203829221946 	 0.5305282606642423 	 0.5250918042240216 
0.42000000000000004 	 0.675 	 0.5294818348358621 	 0.5246481818606418 	 0.531671643854809 
0.42000000000000004 	 0.7 	 0.527565372484625 	 0.5274632114064236 	 0.5259271212126707 
0.42000000000000004 	 0.725 	 0.5257074526608522 	 0.5246337942793149 	 0.5270174690982776 
0.42000000000000004 	 0.75 	 0.5238855460106372 	 0.5255918607945305 	 0.5244788466429032 
0.42000000000000004 	 0.775 	 0.5259455794004118 	 0.5218113123860537 	 0.5244866580382422 
0.42000000000000004 	 0.8 	 0.5225005579513268 	 0.5265715289892254 	 0.5240332653693248 
0.42000000000000004 	 0.825 	 0.5164555110110577 	 0.5164329682966095 	 0.5258252307033328 
0.42000000000000004 	 0.85 	 0.5253270179005327 	 0.5174651472862772 	 0.5271074515892942 
0.42000000000000004 	 0.875 	 0.5228341873622157 	 0.5188494431060936 	 0.5280635866036428 
0.42000000000000004 	 0.9 	 0.5192662563973437 	 0.5193942460620778 	 0.5259016586788715 
0.42000000000000004 	 0.925 	 0.5136678710008974 	 0.5182775951827956 	 0.5209378315544282 
0.42000000000000004 	 0.95 	 0.5147987699382555 	 0.5147558593133931 	 0.5203543110517805 
0.42000000000000004 	 0.975 	 0.5183966505101412 	 0.5143849926417482 	 0.5257024287655941 
0.42000000000000004 	 1.0 	 0.5160249772163247 	 0.5185976877094769 	 0.5205592007037646 
0.44000000000000006 	 0.0 	 0.4756982944405612 	 0.4793462887762655 	 0.49448510887481706 
0.44000000000000006 	 0.025 	 0.4866646012756237 	 0.4748246794360492 	 0.49161847458290914 
0.44000000000000006 	 0.05 	 0.48713485265779305 	 0.4791648092116446 	 0.49597633797728224 
0.44000000000000006 	 0.075 	 0.4792594965305712 	 0.48278265126182135 	 0.4983986724211096 
0.44000000000000006 	 0.1 	 0.47909623050449673 	 0.48899769747491834 	 0.4950383714711511 
0.44000000000000006 	 0.125 	 0.4864064074834243 	 0.491482279207374 	 0.5022301240808329 
0.44000000000000006 	 0.15 	 0.4889999651549761 	 0.48831260964775636 	 0.5057231351757171 
0.44000000000000006 	 0.175 	 0.5043815175868214 	 0.4933963034076353 	 0.5049341973320763 
0.44000000000000006 	 0.2 	 0.5040551526981776 	 0.4999829058571476 	 0.5084241910585319 
0.44000000000000006 	 0.225 	 0.5043224060607866 	 0.4997772152413229 	 0.509242340155394 
0.44000000000000006 	 0.25 	 0.504766473711885 	 0.5066913072704 	 0.5085610176309723 
0.44000000000000006 	 0.275 	 0.511169135954514 	 0.5110751974835521 	 0.5182444352988885 
0.44000000000000006 	 0.3 	 0.5044742061713877 	 0.515114782804958 	 0.5211921250892638 
0.44000000000000006 	 0.325 	 0.5144808111481176 	 0.5120899561854251 	 0.5260096489825652 
0.44000000000000006 	 0.35 	 0.5165213436350894 	 0.5146835377388496 	 0.5221176148616649 
0.44000000000000006 	 0.375 	 0.5129639471816885 	 0.5195979428019767 	 0.5245648161950729 
0.44000000000000006 	 0.4 	 0.5145519466374516 	 0.5183113141827803 	 0.5238053538547294 
0.44000000000000006 	 0.425 	 0.519341171029576 	 0.516367796417112 	 0.526852972680594 
0.44000000000000006 	 0.45 	 0.5284432776905619 	 0.5229208503974564 	 0.5247953761392395 
0.44000000000000006 	 0.475 	 0.5253721446579452 	 0.5149082908811627 	 0.5253449693283544 
0.44000000000000006 	 0.5 	 0.5249845598244111 	 0.5213350978099797 	 0.5266110565860553 
0.44000000000000006 	 0.525 	 0.5253389816016226 	 0.5267497086035287 	 0.525327954626845 
0.44000000000000006 	 0.55 	 0.5209323863907813 	 0.5200066094476024 	 0.5266107757521072 
0.44000000000000006 	 0.575 	 0.5269661596258836 	 0.5242014336677014 	 0.5289962242163031 
0.44000000000000006 	 0.6 	 0.5218214662124527 	 0.5281251815914869 	 0.5234190512675103 
0.44000000000000006 	 0.625 	 0.5268972916712141 	 0.5215612495009676 	 0.5299590338421162 
0.44000000000000006 	 0.65 	 0.5264815638569835 	 0.5262857517994717 	 0.5246110882949337 
0.44000000000000006 	 0.675 	 0.5190213405131758 	 0.5253029409026516 	 0.5259735100666632 
0.44000000000000006 	 0.7 	 0.5207996544256878 	 0.5218000227681227 	 0.5338747534846585 
0.44000000000000006 	 0.725 	 0.5264155772035851 	 0.5210090266257587 	 0.5249985495320507 
0.44000000000000006 	 0.75 	 0.5195193838367662 	 0.5211065147224183 	 0.5269428841560488 
0.44000000000000006 	 0.775 	 0.5209997708151121 	 0.5210790318473174 	 0.5232023702055869 
0.44000000000000006 	 0.8 	 0.5217720023102245 	 0.523353365397427 	 0.5204432380996157 
0.44000000000000006 	 0.825 	 0.5146199599276051 	 0.517986732136915 	 0.5241435486952737 
0.44000000000000006 	 0.85 	 0.5191047141483837 	 0.5193418258262501 	 0.5269106980245494 
0.44000000000000006 	 0.875 	 0.5186246649467747 	 0.5220207821383663 	 0.5229636493413898 
0.44000000000000006 	 0.9 	 0.5184633241064108 	 0.5132512958873665 	 0.5184487044142466 
0.44000000000000006 	 0.925 	 0.5110977893962996 	 0.511269492063927 	 0.5192329184033746 
0.44000000000000006 	 0.95 	 0.513899783199184 	 0.5138977190129079 	 0.5181058495028342 
0.44000000000000006 	 0.975 	 0.5073893459245241 	 0.5086421037211106 	 0.5211889570293458 
0.44000000000000006 	 1.0 	 0.5086514476331712 	 0.5104591772542229 	 0.5192838979465031 
0.45999999999999996 	 0.0 	 0.4817706490565823 	 0.47013093712933485 	 0.485859820265212 
0.45999999999999996 	 0.025 	 0.4782111822174336 	 0.4752051332583405 	 0.4809050147503408 
0.45999999999999996 	 0.05 	 0.4771953133492744 	 0.48349940248763695 	 0.4897920635137631 
0.45999999999999996 	 0.075 	 0.48160373012593755 	 0.4810093455762407 	 0.4887368976920051 
0.45999999999999996 	 0.1 	 0.4848724609397582 	 0.48339896986827957 	 0.4930671461981132 
0.45999999999999996 	 0.125 	 0.4916884456865768 	 0.4858116742515797 	 0.49606160918911657 
0.45999999999999996 	 0.15 	 0.48521091926882054 	 0.49347831102269646 	 0.4954043751024234 
0.45999999999999996 	 0.175 	 0.4899141698484106 	 0.49420517803556363 	 0.5032571463426008 
0.45999999999999996 	 0.2 	 0.498124872576327 	 0.4925643716859691 	 0.5064471405621914 
0.45999999999999996 	 0.225 	 0.5004390950019059 	 0.49421445123628327 	 0.5037204253886699 
0.45999999999999996 	 0.25 	 0.5057474110275599 	 0.5034577030170071 	 0.5142708053884673 
0.45999999999999996 	 0.275 	 0.5048741907235698 	 0.502864918006805 	 0.5135829773047403 
0.45999999999999996 	 0.3 	 0.5092121875135831 	 0.49825822569437367 	 0.5164803695902924 
0.45999999999999996 	 0.325 	 0.5126713442289449 	 0.5087097210303825 	 0.5178706481129599 
0.45999999999999996 	 0.35 	 0.5144692073325047 	 0.5072554255232186 	 0.5176363917803929 
0.45999999999999996 	 0.375 	 0.5149923830947405 	 0.5178181937791095 	 0.5178372256581494 
0.45999999999999996 	 0.4 	 0.5146786274376097 	 0.516080703128748 	 0.5210781933354419 
0.45999999999999996 	 0.425 	 0.5126103594607424 	 0.5127732639580479 	 0.518235683109846 
0.45999999999999996 	 0.45 	 0.5203412650378502 	 0.5190072887099618 	 0.5232662292912932 
0.45999999999999996 	 0.475 	 0.5184540404737203 	 0.512723870982507 	 0.5264425153673503 
0.45999999999999996 	 0.5 	 0.5146846687140805 	 0.5206666653317008 	 0.5209765360933082 
0.45999999999999996 	 0.525 	 0.5180350143108858 	 0.517547155829482 	 0.5197434820805718 
0.45999999999999996 	 0.55 	 0.5171710905789594 	 0.5210569989748396 	 0.5263402790109485 
0.45999999999999996 	 0.575 	 0.5216975586592864 	 0.5197928346213245 	 0.5286865213551206 
0.45999999999999996 	 0.6 	 0.52403515247267 	 0.5183637880904673 	 0.529279345575462 
0.45999999999999996 	 0.625 	 0.5155472800173732 	 0.5226795566533257 	 0.5280744912724922 
0.45999999999999996 	 0.65 	 0.525516478949905 	 0.5203200351419693 	 0.5270943177635099 
0.45999999999999996 	 0.675 	 0.5153663178142468 	 0.5224866494685667 	 0.5252449758848947 
0.45999999999999996 	 0.7 	 0.5228684279292616 	 0.5269047260170816 	 0.5250994580818069 
0.45999999999999996 	 0.725 	 0.5274075420378792 	 0.5177872679117738 	 0.5252431401154025 
0.45999999999999996 	 0.75 	 0.5185717002073079 	 0.5174313940273056 	 0.5240894352669461 
0.45999999999999996 	 0.775 	 0.5130987026757049 	 0.5172123538213967 	 0.5264511728001176 
0.45999999999999996 	 0.8 	 0.5172162379158248 	 0.5167921500482703 	 0.5222003940467966 
0.45999999999999996 	 0.825 	 0.515896323245048 	 0.5160526669140059 	 0.5181522401486957 
0.45999999999999996 	 0.85 	 0.5195344205947079 	 0.5121692287994982 	 0.5163156571799571 
0.45999999999999996 	 0.875 	 0.5106201881858642 	 0.5124265872512714 	 0.5179569921782865 
0.45999999999999996 	 0.9 	 0.5064024413304906 	 0.5126873507939299 	 0.5155010232281406 
0.45999999999999996 	 0.925 	 0.5103435139993261 	 0.5120650471168522 	 0.5161166928626272 
0.45999999999999996 	 0.95 	 0.5122603814686993 	 0.5068746654460222 	 0.5140642664728515 
0.45999999999999996 	 0.975 	 0.5034609633964957 	 0.5061525957166315 	 0.5143490411772664 
0.45999999999999996 	 1.0 	 0.5028994567260568 	 0.5036376803324454 	 0.5087682873618808 
0.48 	 0.0 	 0.4717314734715026 	 0.46244157393933777 	 0.4771438360662225 
0.48 	 0.025 	 0.47504923203224564 	 0.46895113765223556 	 0.4733766924130099 
0.48 	 0.05 	 0.46801209081297 	 0.4712885137412972 	 0.47981901854143155 
0.48 	 0.075 	 0.46846135803308414 	 0.4679491803504363 	 0.4827781239151201 
0.48 	 0.1 	 0.4825123285531985 	 0.4766626165978903 	 0.48226604045729105 
0.48 	 0.125 	 0.4800077259236692 	 0.486737777729377 	 0.4894414315865743 
0.48 	 0.15 	 0.4802991296601968 	 0.48156240853165794 	 0.49523603566224644 
0.48 	 0.175 	 0.4850538561133267 	 0.48644454911846446 	 0.49689957562842346 
0.48 	 0.2 	 0.48841749377302296 	 0.4857821513302135 	 0.4984999244590845 
0.48 	 0.225 	 0.4959329838577807 	 0.4914249055500035 	 0.5054081718673195 
0.48 	 0.25 	 0.49721069155014164 	 0.4926932296439947 	 0.5043227738265265 
0.48 	 0.275 	 0.4946910963972422 	 0.4938157041442218 	 0.511018437234914 
0.48 	 0.3 	 0.5022743774711216 	 0.49840650322432073 	 0.5105066448202538 
0.48 	 0.325 	 0.5038893076847655 	 0.5049797980503729 	 0.5153131546014117 
0.48 	 0.35 	 0.5106758915883891 	 0.5038646236833269 	 0.5135761814239869 
0.48 	 0.375 	 0.5071198665848161 	 0.5068700688123464 	 0.5203107484848337 
0.48 	 0.4 	 0.5121896163463864 	 0.5098262715402482 	 0.5160157369512628 
0.48 	 0.425 	 0.511534215258689 	 0.5165281223316074 	 0.5169951251411815 
0.48 	 0.45 	 0.5172274257135749 	 0.5167268240733826 	 0.517215013792018 
0.48 	 0.475 	 0.518649062963555 	 0.5104205402767993 	 0.5196431278020489 
0.48 	 0.5 	 0.5174035054075975 	 0.5098646394525636 	 0.518090082769382 
0.48 	 0.525 	 0.51603133229431 	 0.507939674285654 	 0.5253866859901511 
0.48 	 0.55 	 0.5174875328337275 	 0.5220532621356975 	 0.5223545760932474 
0.48 	 0.575 	 0.5145327993318691 	 0.5142071130344198 	 0.5270212859587793 
0.48 	 0.6 	 0.5174397316081021 	 0.5106732874124442 	 0.5185856466523672 
0.48 	 0.625 	 0.5232378969529999 	 0.5202309160298859 	 0.5241738075925494 
0.48 	 0.65 	 0.5151550082269055 	 0.5259163040320751 	 0.5253101669115167 
0.48 	 0.675 	 0.5197644635889345 	 0.5198077193011134 	 0.5227232460970347 
0.48 	 0.7 	 0.5173949209761848 	 0.5162849148405737 	 0.5239115323802132 
0.48 	 0.725 	 0.5214326878937717 	 0.5192086231779762 	 0.5248650615352916 
0.48 	 0.75 	 0.5118064399868008 	 0.5098392635637893 	 0.5185491361840538 
0.48 	 0.775 	 0.5145534772599516 	 0.5132794940557598 	 0.5204453396895933 
0.48 	 0.8 	 0.5075361739247461 	 0.5183645318184762 	 0.5226187300074284 
0.48 	 0.825 	 0.5153812554709196 	 0.5125364374222938 	 0.5188850025813551 
0.48 	 0.85 	 0.5114091912239318 	 0.5083823411427143 	 0.512459946673872 
0.48 	 0.875 	 0.5026456622558815 	 0.5061414605106103 	 0.5159641511163653 
0.48 	 0.9 	 0.5063268975802377 	 0.5035944557180038 	 0.5121037158626356 
0.48 	 0.925 	 0.5048707533213908 	 0.4971657827276573 	 0.5090937907463067 
0.48 	 0.95 	 0.49771355968675074 	 0.4999997375631477 	 0.5150609807758092 
0.48 	 0.975 	 0.5027604193429526 	 0.49905378130119965 	 0.512003073726563 
0.48 	 1.0 	 0.5037217586051971 	 0.4966149747054805 	 0.5101820929612825 
0.5 	 0.0 	 0.4609020951224109 	 0.459085470548416 	 0.4661014275873675 
0.5 	 0.025 	 0.4689730555254471 	 0.46206715932945064 	 0.47296630703428183 
0.5 	 0.05 	 0.4620544694016367 	 0.47170996842916846 	 0.4726243929782361 
0.5 	 0.075 	 0.47148556816882076 	 0.46391126581699943 	 0.4774944529982847 
0.5 	 0.1 	 0.46685667225185473 	 0.4672740319175667 	 0.4784691470981172 
0.5 	 0.125 	 0.46923751755419546 	 0.4747188375597154 	 0.48179866068351934 
0.5 	 0.15 	 0.4786240581840955 	 0.47504757835824224 	 0.48640976699667143 
0.5 	 0.175 	 0.47686339726857857 	 0.48231205688084083 	 0.4907268279583969 
0.5 	 0.2 	 0.4821062694224288 	 0.4857003722964967 	 0.49147589065840563 
0.5 	 0.225 	 0.4892924107886496 	 0.4876618279166127 	 0.49541365913191715 
0.5 	 0.25 	 0.48710221612711446 	 0.48806283700177755 	 0.5010278075212689 
0.5 	 0.275 	 0.494598775088019 	 0.49114469747590367 	 0.5030644566491336 
0.5 	 0.3 	 0.4956591822032222 	 0.49692736847421837 	 0.5074807924712494 
0.5 	 0.325 	 0.49429889109537484 	 0.49662285926759936 	 0.5088648007970754 
0.5 	 0.35 	 0.49689717420851465 	 0.5004182944682665 	 0.5097309175242613 
0.5 	 0.375 	 0.4990098213764221 	 0.5057691267360533 	 0.5163512700939925 
0.5 	 0.4 	 0.5040258040114991 	 0.5052728345152039 	 0.5172741060199588 
0.5 	 0.425 	 0.5103896964099388 	 0.512339993640579 	 0.5184319361297612 
0.5 	 0.45 	 0.50268093358519 	 0.5160812894766265 	 0.5156341003341894 
0.5 	 0.475 	 0.5125397685679502 	 0.5125751821296708 	 0.5212038606306079 
0.5 	 0.5 	 0.5169099794117017 	 0.5102809083952083 	 0.5176380172464186 
0.5 	 0.525 	 0.5133323254887816 	 0.5135453310444054 	 0.5206752347365292 
0.5 	 0.55 	 0.5157008872906366 	 0.5140955736162107 	 0.5174261981629285 
0.5 	 0.575 	 0.5179782007803301 	 0.5080130827698291 	 0.5241739311931324 
0.5 	 0.6 	 0.5140978261131879 	 0.5173195839283561 	 0.5242402650508823 
0.5 	 0.625 	 0.5185526109848677 	 0.5214463116668124 	 0.5217848207471222 
0.5 	 0.65 	 0.5244905206758623 	 0.510396474129182 	 0.5223023907541195 
0.5 	 0.675 	 0.5143071137730326 	 0.5155426716300806 	 0.5195545401400838 
0.5 	 0.7 	 0.5115263258648921 	 0.5094691600948716 	 0.5179358727900515 
0.5 	 0.725 	 0.5114140057561964 	 0.5094586077972033 	 0.5158300987191498 
0.5 	 0.75 	 0.5117554414794259 	 0.5057592583276412 	 0.5216407863867327 
0.5 	 0.775 	 0.5076494313893049 	 0.5064090595756255 	 0.5158061997061416 
0.5 	 0.8 	 0.5076375535763168 	 0.5090161897049832 	 0.510521736292004 
0.5 	 0.825 	 0.5060743254364304 	 0.5117543727532825 	 0.5136940179548604 
0.5 	 0.85 	 0.5040795044736739 	 0.5087203930861083 	 0.5104318910883856 
0.5 	 0.875 	 0.5003803633270344 	 0.5046913118630109 	 0.5099437778957644 
0.5 	 0.9 	 0.49975809202890464 	 0.5044514124738381 	 0.5115571838783551 
0.5 	 0.925 	 0.502963725747115 	 0.501298633709877 	 0.5089285521274648 
0.5 	 0.95 	 0.4956649507271714 	 0.4935437141792633 	 0.5053123044840487 
0.5 	 0.975 	 0.49252438408667537 	 0.4954513184069087 	 0.5078823485832418 
0.5 	 1.0 	 0.49449850210664403 	 0.4921340628108885 	 0.5065511210825366 
0.52 	 0.0 	 0.45329299080159174 	 0.456618279054082 	 0.46256426122867655 
0.52 	 0.025 	 0.452088994441759 	 0.4585893941101388 	 0.47097824091660506 
0.52 	 0.05 	 0.45982935810173614 	 0.4545246926092339 	 0.465191518427019 
0.52 	 0.075 	 0.46268157413490335 	 0.4627855078089132 	 0.47568492729705514 
0.52 	 0.1 	 0.4663319907558879 	 0.4620029159815405 	 0.4742445281793732 
0.52 	 0.125 	 0.46376856690228757 	 0.46403231448643484 	 0.48113868176728697 
0.52 	 0.15 	 0.4706708888567484 	 0.4711320548023293 	 0.4831858487998484 
0.52 	 0.175 	 0.4716260002612498 	 0.47340348428425105 	 0.48522542168945404 
0.52 	 0.2 	 0.47786741972431046 	 0.4769523205878212 	 0.4845516897343844 
0.52 	 0.225 	 0.47469212629807156 	 0.48376342727665794 	 0.4937609081490931 
0.52 	 0.25 	 0.48476331212545853 	 0.4894503567508574 	 0.49691602946131164 
0.52 	 0.275 	 0.48656923503791905 	 0.4897619163138946 	 0.49633963712273976 
0.52 	 0.3 	 0.4936635590875449 	 0.4862455837407849 	 0.5050182172788059 
0.52 	 0.325 	 0.4897833088866313 	 0.49310630636145925 	 0.5027755328853409 
0.52 	 0.35 	 0.4924910269458113 	 0.49155606898984083 	 0.5082172338886499 
0.52 	 0.375 	 0.5010388014894224 	 0.5000383499838568 	 0.5101530180722551 
0.52 	 0.4 	 0.5105233881772117 	 0.5000757867558029 	 0.5058897134170242 
0.52 	 0.425 	 0.499885682610745 	 0.5014088109766636 	 0.5146026658735887 
0.52 	 0.45 	 0.5074619515691232 	 0.5017432155304068 	 0.5191102608746707 
0.52 	 0.475 	 0.5086032707406387 	 0.5102040454866407 	 0.5130026229593403 
0.52 	 0.5 	 0.5109575827969154 	 0.5100671666461494 	 0.5139483038846608 
0.52 	 0.525 	 0.504788915729142 	 0.5093770022985755 	 0.5141572450458949 
0.52 	 0.55 	 0.5036698715780032 	 0.5083435951708395 	 0.522396317685564 
0.52 	 0.575 	 0.5022977233604423 	 0.5015358370226621 	 0.5176722041710706 
0.52 	 0.6 	 0.506335841241585 	 0.512291625853315 	 0.51993391669437 
0.52 	 0.625 	 0.5026009372523701 	 0.5107818177368958 	 0.5216575113606486 
0.52 	 0.65 	 0.5058098845145677 	 0.5086951767714109 	 0.5177256331001975 
0.52 	 0.675 	 0.5075375988238471 	 0.5087469649859422 	 0.5146241574115681 
0.52 	 0.7 	 0.5073086162329641 	 0.5068802633539439 	 0.512786084397005 
0.52 	 0.725 	 0.504397182817971 	 0.5128056764774346 	 0.5129462745219692 
0.52 	 0.75 	 0.5052016570859328 	 0.5098398947782615 	 0.5114480643824243 
0.52 	 0.775 	 0.5008782123126126 	 0.5037006543061981 	 0.5101700039242469 
0.52 	 0.8 	 0.5023292128810295 	 0.5014643136017224 	 0.5091472715876944 
0.52 	 0.825 	 0.4973054434292485 	 0.5043243795659346 	 0.5065628890902453 
0.52 	 0.85 	 0.496108217915519 	 0.49975902439891623 	 0.5017868327086537 
0.52 	 0.875 	 0.49766308122304115 	 0.4996233282111834 	 0.5052902270637007 
0.52 	 0.9 	 0.4922167151790109 	 0.49196844991739935 	 0.5032050916357982 
0.52 	 0.925 	 0.4897236003652674 	 0.49337557553004113 	 0.5033942366594816 
0.52 	 0.95 	 0.4935706296464502 	 0.4910599378912506 	 0.5006940879468692 
0.52 	 0.975 	 0.48895840429234133 	 0.4877063718385471 	 0.4954393648089958 
0.52 	 1.0 	 0.48943110280474594 	 0.495388470185732 	 0.4959422076883451 
0.54 	 0.0 	 0.44472498228387913 	 0.44571516941682754 	 0.45819208708973125 
0.54 	 0.025 	 0.4479633189609348 	 0.44891705196836124 	 0.4596495513631327 
0.54 	 0.05 	 0.4542129247269909 	 0.45138210249304317 	 0.46013100720918754 
0.54 	 0.075 	 0.45548889859660896 	 0.4536001985046705 	 0.4668039489349384 
0.54 	 0.1 	 0.4532825999827138 	 0.4589903115057592 	 0.4662561700242127 
0.54 	 0.125 	 0.45891396760868974 	 0.4578018646000836 	 0.4721815383816211 
0.54 	 0.15 	 0.46505539718792005 	 0.46961489760593655 	 0.4685924674804998 
0.54 	 0.175 	 0.4714030413761832 	 0.465120297256637 	 0.47588991855149504 
0.54 	 0.2 	 0.4751083795236755 	 0.4734749688899179 	 0.48577639591271066 
0.54 	 0.225 	 0.4734568576221433 	 0.47110606241105357 	 0.48776120063554773 
0.54 	 0.25 	 0.47330357454913546 	 0.47762566025980485 	 0.49096494913840427 
0.54 	 0.275 	 0.4811260564803553 	 0.4818219697165638 	 0.49072966906233734 
0.54 	 0.3 	 0.4823369815045658 	 0.4869967092516294 	 0.4955475448640083 
0.54 	 0.325 	 0.4872124629795807 	 0.48553033178869404 	 0.49796259670694304 
0.54 	 0.35 	 0.4881479013423577 	 0.4849659953692768 	 0.4994132163437927 
0.54 	 0.375 	 0.4934432008480762 	 0.48767790361488805 	 0.5032847226277496 
0.54 	 0.4 	 0.5036605076910193 	 0.4934726517479061 	 0.5061941367565194 
0.54 	 0.425 	 0.49637374597474904 	 0.4975375335899232 	 0.5074077346723898 
0.54 	 0.45 	 0.4960628721324057 	 0.492862686530157 	 0.5103173008508634 
0.54 	 0.475 	 0.5018795836809301 	 0.4986428320442966 	 0.5128185595826672 
0.54 	 0.5 	 0.5049233538760168 	 0.4973378999695096 	 0.5128377327307544 
0.54 	 0.525 	 0.5003033077218613 	 0.5102161126235313 	 0.5086752066851535 
0.54 	 0.55 	 0.5095754147335839 	 0.5053509634983451 	 0.5094002875485605 
0.54 	 0.575 	 0.503422113860711 	 0.501410540056243 	 0.5149384313835291 
0.54 	 0.6 	 0.49875823029731686 	 0.5061545742636221 	 0.518175467693688 
0.54 	 0.625 	 0.4984914340449598 	 0.5025256281604337 	 0.5085824711196949 
0.54 	 0.65 	 0.510105530048211 	 0.5066058168585886 	 0.5167713799969239 
0.54 	 0.675 	 0.5041105404877018 	 0.4984397029945127 	 0.5096310783612532 
0.54 	 0.7 	 0.4971905294753413 	 0.4997391105812992 	 0.5108421159254559 
0.54 	 0.725 	 0.5065993094717852 	 0.4976962150096843 	 0.5095987924858826 
0.54 	 0.75 	 0.4949474516912365 	 0.49428472071576607 	 0.5072546137360717 
0.54 	 0.775 	 0.49517607445712614 	 0.4987414490454996 	 0.5029036157259087 
0.54 	 0.8 	 0.5029653098148987 	 0.49409385480211426 	 0.5031205511760006 
0.54 	 0.825 	 0.49149045631432675 	 0.4918072412801502 	 0.5004966837707607 
0.54 	 0.85 	 0.49281664177327034 	 0.48457891639424794 	 0.5044056927408073 
0.54 	 0.875 	 0.4982632634927645 	 0.4919448641851879 	 0.5011722764055406 
0.54 	 0.9 	 0.4892081620326262 	 0.4841196296618137 	 0.49212304447367594 
0.54 	 0.925 	 0.48219843593160255 	 0.4878070711399252 	 0.4947303306579495 
0.54 	 0.95 	 0.49019225050876325 	 0.48031641882701037 	 0.4946399851336955 
0.54 	 0.975 	 0.4852983403342557 	 0.48729635039919544 	 0.4900246822984288 
0.54 	 1.0 	 0.4846911631539639 	 0.4830272641113726 	 0.48952723453251784 
0.56 	 0.0 	 0.4406522843847358 	 0.4418426442559779 	 0.45103404925460217 
0.56 	 0.025 	 0.44756846341642176 	 0.44169820406784666 	 0.4539947777652129 
0.56 	 0.05 	 0.4456892727065774 	 0.444849375400913 	 0.45379090021227625 
0.56 	 0.075 	 0.4478917804215285 	 0.4507149519300582 	 0.4584674222110069 
0.56 	 0.1 	 0.45420357391535787 	 0.4557932582975376 	 0.4612488859008301 
0.56 	 0.125 	 0.45271952867156445 	 0.4566317306683013 	 0.46223237772766634 
0.56 	 0.15 	 0.46042807026669774 	 0.4566416811526963 	 0.46794682597625764 
0.56 	 0.175 	 0.4657867758715323 	 0.45823700780212934 	 0.4718405484471206 
0.56 	 0.2 	 0.47087612828251035 	 0.4621644004243008 	 0.48008038819413623 
0.56 	 0.225 	 0.4772421355284831 	 0.47507016266816254 	 0.4764715047767862 
0.56 	 0.25 	 0.47243589959633997 	 0.4773663419750499 	 0.4840564500122914 
0.56 	 0.275 	 0.4776090919272707 	 0.47533732589059285 	 0.48631613564654136 
0.56 	 0.3 	 0.47932947047785307 	 0.4841812586771214 	 0.48962260487499604 
0.56 	 0.325 	 0.4840647133704539 	 0.481621639815218 	 0.49217089975798956 
0.56 	 0.35 	 0.4829835141977851 	 0.4870184002646987 	 0.4962570324368674 
0.56 	 0.375 	 0.49098699157313164 	 0.4893045019139839 	 0.5011281163081378 
0.56 	 0.4 	 0.4924230894886023 	 0.4849043929962714 	 0.5021876323049183 
0.56 	 0.425 	 0.4873411235364036 	 0.49001795941225296 	 0.4971609902754481 
0.56 	 0.45 	 0.49627844387997255 	 0.4940166192647481 	 0.5063319017784569 
0.56 	 0.475 	 0.4983345629060988 	 0.49390758977328053 	 0.5049748925729344 
0.56 	 0.5 	 0.49761531535029985 	 0.4931238332065159 	 0.5052996235164816 
0.56 	 0.525 	 0.4984073944382592 	 0.502196254378413 	 0.5050327236522683 
0.56 	 0.55 	 0.49906612341308854 	 0.5049452290657392 	 0.5073203172048257 
0.56 	 0.575 	 0.49597313443146673 	 0.4970291650550235 	 0.5047927083132273 
0.56 	 0.6 	 0.4972524338424315 	 0.5014802519005673 	 0.5075401540981717 
0.56 	 0.625 	 0.4961579974232171 	 0.49847640847356817 	 0.5080205100226516 
0.56 	 0.65 	 0.500579788935523 	 0.4929499945831319 	 0.5096098728247199 
0.56 	 0.675 	 0.5023995176128487 	 0.49675434364359655 	 0.5048447150534935 
0.56 	 0.7 	 0.49782352055908513 	 0.49934340248546843 	 0.506528024136358 
0.56 	 0.725 	 0.4987301044492938 	 0.49527903709788496 	 0.5050093929363264 
0.56 	 0.75 	 0.48971941048493656 	 0.49416801204743216 	 0.5041206595168248 
0.56 	 0.775 	 0.4957442833926479 	 0.4867099762329136 	 0.4984817602882425 
0.56 	 0.8 	 0.4925388151656718 	 0.4881988830700565 	 0.501216191802911 
0.56 	 0.825 	 0.486184676519131 	 0.4844785131088632 	 0.49528901291152705 
0.56 	 0.85 	 0.4873676842158424 	 0.4813997847126405 	 0.49109439466380644 
0.56 	 0.875 	 0.48104414759610614 	 0.4856126102333275 	 0.4913696761805967 
0.56 	 0.9 	 0.48542736654527663 	 0.48010170767047566 	 0.4888099595596685 
0.56 	 0.925 	 0.47543611038162015 	 0.4770741951175013 	 0.48517994447231266 
0.56 	 0.95 	 0.47912050636055914 	 0.4833455245842987 	 0.4801685123121087 
0.56 	 0.975 	 0.4736473612084237 	 0.4783278178979479 	 0.4836221586111114 
0.56 	 1.0 	 0.4708038378338723 	 0.4753717479077993 	 0.47760825428558146 
0.5800000000000001 	 0.0 	 0.43852729431243154 	 0.43818047809204524 	 0.4467114075235261 
0.5800000000000001 	 0.025 	 0.4406037365612044 	 0.4405857622559946 	 0.4463178577542069 
0.5800000000000001 	 0.05 	 0.4393927025580653 	 0.43939099989635394 	 0.4510062973438706 
0.5800000000000001 	 0.075 	 0.44125309642447075 	 0.44242863038115526 	 0.45225585986816774 
0.5800000000000001 	 0.1 	 0.45370184513942036 	 0.44673701551564443 	 0.458660496575252 
0.5800000000000001 	 0.125 	 0.45073674565246746 	 0.44895232473091545 	 0.4558643909448539 
0.5800000000000001 	 0.15 	 0.44889404842572606 	 0.45589450125309905 	 0.462344513008013 
0.5800000000000001 	 0.175 	 0.46143775383051683 	 0.4537126107972373 	 0.4656321645921706 
0.5800000000000001 	 0.2 	 0.4580570477420238 	 0.4575202396489334 	 0.4756660385891803 
0.5800000000000001 	 0.225 	 0.4688968146585244 	 0.46526557587493633 	 0.47481947734040064 
0.5800000000000001 	 0.25 	 0.4656128915664331 	 0.4676602685617703 	 0.4770724024586746 
0.5800000000000001 	 0.275 	 0.47001793759156635 	 0.4730685859449898 	 0.4779872919943101 
0.5800000000000001 	 0.3 	 0.48203207750025157 	 0.47441529344303135 	 0.488075720576821 
0.5800000000000001 	 0.325 	 0.4654057820907623 	 0.48020143057210546 	 0.4856937868026483 
0.5800000000000001 	 0.35 	 0.4823125129202837 	 0.4828589694938943 	 0.4880577833259331 
0.5800000000000001 	 0.375 	 0.48342427420862705 	 0.480726040386242 	 0.4914553694913438 
0.5800000000000001 	 0.4 	 0.48400332157694254 	 0.4845107387029104 	 0.4940044432169062 
0.5800000000000001 	 0.425 	 0.48042488654710447 	 0.4849683405995915 	 0.49663939915151173 
0.5800000000000001 	 0.45 	 0.48490765831484123 	 0.48479556751683994 	 0.49801174107028684 
0.5800000000000001 	 0.475 	 0.48881851603700466 	 0.48245927062612076 	 0.4959004526212254 
0.5800000000000001 	 0.5 	 0.4853948263753543 	 0.4893282689583372 	 0.4989145848334033 
0.5800000000000001 	 0.525 	 0.4861034913457747 	 0.48628283986337395 	 0.5012451392724824 
0.5800000000000001 	 0.55 	 0.48815344453230364 	 0.4863660563307161 	 0.4993674121528836 
0.5800000000000001 	 0.575 	 0.4954085042064688 	 0.4889091464425457 	 0.5008591153629668 
0.5800000000000001 	 0.6 	 0.4912467440275942 	 0.48945779747578483 	 0.5018350503143053 
0.5800000000000001 	 0.625 	 0.4930357148891617 	 0.4918829537410238 	 0.4987154555939084 
0.5800000000000001 	 0.65 	 0.4915111342775431 	 0.4934896754285584 	 0.4996142201467921 
0.5800000000000001 	 0.675 	 0.49162154638526784 	 0.4842722044682263 	 0.4954969249305241 
0.5800000000000001 	 0.7 	 0.4796229804979709 	 0.48418430290823455 	 0.494830115187564 
0.5800000000000001 	 0.725 	 0.48878923403636376 	 0.48601223570696167 	 0.49323900280762656 
0.5800000000000001 	 0.75 	 0.4876621405203981 	 0.48512676519798864 	 0.4922874932085511 
0.5800000000000001 	 0.775 	 0.47796283112643667 	 0.4813002377301617 	 0.48983489375575656 
0.5800000000000001 	 0.8 	 0.4769260614537067 	 0.4816654590332068 	 0.48707893174022615 
0.5800000000000001 	 0.825 	 0.4772098954607087 	 0.486949512768513 	 0.4868438598679742 
0.5800000000000001 	 0.85 	 0.47494990907548845 	 0.4767065146700125 	 0.4878792338895151 
0.5800000000000001 	 0.875 	 0.47541155561521536 	 0.4759693913629492 	 0.4820634474574448 
0.5800000000000001 	 0.9 	 0.4784648609278524 	 0.4749734203060036 	 0.4756897132234646 
0.5800000000000001 	 0.925 	 0.46817209182750763 	 0.46929956680298923 	 0.4807143497142534 
0.5800000000000001 	 0.95 	 0.47085905551987445 	 0.46959694549816977 	 0.4798169749637092 
0.5800000000000001 	 0.975 	 0.4653450962078784 	 0.4698120043540257 	 0.47448165856834434 
0.5800000000000001 	 1.0 	 0.46751235205359576 	 0.4641906233549004 	 0.47119905127228173 
0.6 	 0.0 	 0.4338770335991386 	 0.4363059762296118 	 0.4413893660874216 
0.6 	 0.025 	 0.43400867383536945 	 0.43595592506447184 	 0.437497820062439 
0.6 	 0.05 	 0.4339547589037071 	 0.44011041915286314 	 0.4431890207433807 
0.6 	 0.075 	 0.44230992502308875 	 0.43605178995741456 	 0.4440050569834016 
0.6 	 0.1 	 0.4405635712527282 	 0.4421812988165623 	 0.44985476860713475 
0.6 	 0.125 	 0.44275980575130486 	 0.4418506222412001 	 0.45105972511512193 
0.6 	 0.15 	 0.4459930563966149 	 0.4512387424280804 	 0.4587906326328542 
0.6 	 0.175 	 0.4537401720384824 	 0.45430718829102423 	 0.45609412471128374 
0.6 	 0.2 	 0.45152488758642695 	 0.45242405425600357 	 0.45964196301017707 
0.6 	 0.225 	 0.4534530792862259 	 0.4604784379607373 	 0.4655674836751778 
0.6 	 0.25 	 0.4611072052551701 	 0.45962254316042833 	 0.4704298348663384 
0.6 	 0.275 	 0.4608724457551733 	 0.4575050515578857 	 0.47516198587523967 
0.6 	 0.3 	 0.4670852401050923 	 0.46551626029563015 	 0.47910932562203307 
0.6 	 0.325 	 0.46759331370683954 	 0.4700728265218424 	 0.4795307065182942 
0.6 	 0.35 	 0.4679522233862004 	 0.4737017472656663 	 0.48042977951538307 
0.6 	 0.375 	 0.47884780490131923 	 0.48183068953394514 	 0.49027659308968086 
0.6 	 0.4 	 0.47325667541815597 	 0.47376536357705656 	 0.4861767043231289 
0.6 	 0.425 	 0.47898469229422236 	 0.4804915937678731 	 0.4884293257095313 
0.6 	 0.45 	 0.47415532249493614 	 0.4784530112796606 	 0.48956728443350905 
0.6 	 0.475 	 0.4815809387730157 	 0.48034440718403926 	 0.4913191192108392 
0.6 	 0.5 	 0.4800996552351956 	 0.4808049255738581 	 0.49364595909209197 
0.6 	 0.525 	 0.4886479734828672 	 0.48067201826785727 	 0.48960753147051816 
0.6 	 0.55 	 0.47849234951199754 	 0.4781313189621343 	 0.49132511029879045 
0.6 	 0.575 	 0.4895620584771909 	 0.47741979579517013 	 0.48856300084034643 
0.6 	 0.6 	 0.4825868794283791 	 0.48537781976057254 	 0.49443912630567527 
0.6 	 0.625 	 0.4815147220386817 	 0.4909605141183772 	 0.4878087903565267 
0.6 	 0.65 	 0.4849183465508517 	 0.4903477389707868 	 0.4929033209646211 
0.6 	 0.675 	 0.477449008568864 	 0.47959484495748256 	 0.4910477525698403 
0.6 	 0.7 	 0.48040477916657975 	 0.4760023564831925 	 0.4891699821350996 
0.6 	 0.725 	 0.47826174738935034 	 0.47772070247774867 	 0.48353128715737864 
0.6 	 0.75 	 0.47339291714349363 	 0.4761627870771297 	 0.48190816747185855 
0.6 	 0.775 	 0.47404243341848024 	 0.4804147001285483 	 0.479654190299581 
0.6 	 0.8 	 0.47245055876544884 	 0.46581558694004727 	 0.47844243232216055 
0.6 	 0.825 	 0.46242284077826 	 0.4741062188085184 	 0.4786803981700038 
0.6 	 0.85 	 0.46652824563336787 	 0.4664584257894183 	 0.4784318164884246 
0.6 	 0.875 	 0.47430237312397366 	 0.47007244726656244 	 0.47204910367685354 
0.6 	 0.9 	 0.4676834861625004 	 0.4638714441962041 	 0.4709963335226904 
0.6 	 0.925 	 0.46611837120216804 	 0.4661951345787411 	 0.46935417693019366 
0.6 	 0.95 	 0.45762208714194397 	 0.45891676581009433 	 0.4726381029162981 
0.6 	 0.975 	 0.4601809079739238 	 0.4573644577869278 	 0.46730006184501155 
0.6 	 1.0 	 0.45369773694634546 	 0.45626614090734735 	 0.4591513684654183 
0.62 	 0.0 	 0.42644276942567516 	 0.42869485727671724 	 0.43275891000495814 
0.62 	 0.025 	 0.42906639990324713 	 0.4334888709203026 	 0.43660281989033994 
0.62 	 0.05 	 0.435016939748841 	 0.42509041285767163 	 0.4386458498527418 
0.62 	 0.075 	 0.4374253223736132 	 0.4348769870422528 	 0.44278204709385455 
0.62 	 0.1 	 0.4288601049101836 	 0.43190889419225986 	 0.4429424756789864 
0.62 	 0.125 	 0.435479706579056 	 0.4412223108403098 	 0.44400317454755833 
0.62 	 0.15 	 0.44769936406840116 	 0.4453897102021257 	 0.4552040680174507 
0.62 	 0.175 	 0.4477693698587845 	 0.44017521705956847 	 0.45606980084000914 
0.62 	 0.2 	 0.4426035778492569 	 0.45410202569741004 	 0.4599356235806929 
0.62 	 0.225 	 0.45048635707065265 	 0.45078559801374307 	 0.46089852676281456 
0.62 	 0.25 	 0.4613538215060561 	 0.455565878923517 	 0.46583719527579664 
0.62 	 0.275 	 0.4530049726453545 	 0.4560081019415892 	 0.4680582002888029 
0.62 	 0.3 	 0.4559699504997926 	 0.46024472909983244 	 0.46881458021839395 
0.62 	 0.325 	 0.45841465616091703 	 0.4619132068611992 	 0.47259933197494214 
0.62 	 0.35 	 0.4700386944214438 	 0.4696334289406473 	 0.47871647822490887 
0.62 	 0.375 	 0.4688442384836939 	 0.46123201167712374 	 0.47706314212346623 
0.62 	 0.4 	 0.4743330982775759 	 0.46937011524718547 	 0.4797429715213778 
0.62 	 0.425 	 0.4755121895021068 	 0.47526905647954154 	 0.4814345704996775 
0.62 	 0.45 	 0.46741541114855956 	 0.4703307786804818 	 0.4787919268801347 
0.62 	 0.475 	 0.4742714796627379 	 0.47769797529788616 	 0.4815773953923793 
0.62 	 0.5 	 0.46769912419157583 	 0.4740253982039174 	 0.48341127551175883 
0.62 	 0.525 	 0.4754829955221186 	 0.47772180900354305 	 0.4768630464729035 
0.62 	 0.55 	 0.4730600642598387 	 0.47081352641856045 	 0.4810407325659592 
0.62 	 0.575 	 0.48085480419085047 	 0.4758500277401905 	 0.48736311019637113 
0.62 	 0.6 	 0.47243152819994244 	 0.4732231528806674 	 0.4842519261457709 
0.62 	 0.625 	 0.4739954853817851 	 0.47152863827162594 	 0.48407688544668526 
0.62 	 0.65 	 0.4717578908409158 	 0.4756223278795688 	 0.47956624665127834 
0.62 	 0.675 	 0.47143639353775396 	 0.47488108963589254 	 0.47382312096405754 
0.62 	 0.7 	 0.4711970778761483 	 0.4643009733204227 	 0.4813712681088114 
0.62 	 0.725 	 0.4744343609252045 	 0.4696507170833832 	 0.4720197487549351 
0.62 	 0.75 	 0.47095314199795185 	 0.46872050739004534 	 0.4747243212824204 
0.62 	 0.775 	 0.4606541997918749 	 0.46853306281274504 	 0.47504340958584196 
0.62 	 0.8 	 0.46128696316751644 	 0.46063610627395285 	 0.4721535496938287 
0.62 	 0.825 	 0.4674175670190897 	 0.46085110570431154 	 0.47092194509003127 
0.62 	 0.85 	 0.45222139743908335 	 0.45456542763133473 	 0.46869332552359116 
0.62 	 0.875 	 0.458541292147471 	 0.46188598385702206 	 0.46284053057497077 
0.62 	 0.9 	 0.456879425482456 	 0.4543299665666196 	 0.46364402925543335 
0.62 	 0.925 	 0.4605760298356437 	 0.4553398513660029 	 0.46148939319884336 
0.62 	 0.95 	 0.45415634228496277 	 0.4540305475408247 	 0.4566628094350079 
0.62 	 0.975 	 0.45232094713719906 	 0.4556519417441395 	 0.45866427812752236 
0.62 	 1.0 	 0.4463954053903262 	 0.4461294010094475 	 0.4574170471804343 
0.64 	 0.0 	 0.4220656802926732 	 0.43033409777296383 	 0.4252408311083623 
0.64 	 0.025 	 0.4249890638983556 	 0.4280274867005692 	 0.4299858962544177 
0.64 	 0.05 	 0.42857220305369753 	 0.43458444102566623 	 0.4307299394179113 
0.64 	 0.075 	 0.43083611222847673 	 0.42794814254099 	 0.43511528245381403 
0.64 	 0.1 	 0.4281841925866568 	 0.4325326991962512 	 0.43762007925929947 
0.64 	 0.125 	 0.43037527485382804 	 0.4393374079903952 	 0.44436139682918474 
0.64 	 0.15 	 0.4368831294733768 	 0.4345717293199459 	 0.44761252890657405 
0.64 	 0.175 	 0.4430872300057441 	 0.44552094596826514 	 0.4504256274535552 
0.64 	 0.2 	 0.44738282909989074 	 0.44500123278940273 	 0.4509855711305795 
0.64 	 0.225 	 0.44463129047376404 	 0.4437465368568157 	 0.45224555707887376 
0.64 	 0.25 	 0.4420443187168445 	 0.4514898472038673 	 0.45881908577108865 
0.64 	 0.275 	 0.4530887123545192 	 0.44942294237469477 	 0.4561559714547133 
0.64 	 0.3 	 0.4591026623401245 	 0.4541127161407812 	 0.4603173286274074 
0.64 	 0.325 	 0.46242770631471536 	 0.45472455040022636 	 0.4665880614344726 
0.64 	 0.35 	 0.455985653718586 	 0.46132635210601786 	 0.465182069205678 
0.64 	 0.375 	 0.45979316732852976 	 0.4629015398898664 	 0.4704531070186631 
0.64 	 0.4 	 0.4633245851603014 	 0.4634530210421156 	 0.4721316664697139 
0.64 	 0.425 	 0.46620993168404634 	 0.45993297664053756 	 0.46968342054712886 
0.64 	 0.45 	 0.46530662292376 	 0.4604115044932758 	 0.47436289889038885 
0.64 	 0.475 	 0.46029097292558946 	 0.4638081222010992 	 0.4742617294062099 
0.64 	 0.5 	 0.46594058759311774 	 0.46236346148480556 	 0.47426222843017674 
0.64 	 0.525 	 0.47032058055881404 	 0.4627997281638265 	 0.47418957801094824 
0.64 	 0.55 	 0.46167293094516565 	 0.46709848103155727 	 0.47041202514575037 
0.64 	 0.575 	 0.4646693258663198 	 0.4691739291262366 	 0.478947244011461 
0.64 	 0.6 	 0.4628585688934551 	 0.46141786211025676 	 0.4726035662020581 
0.64 	 0.625 	 0.46988467459222155 	 0.45442196861728484 	 0.4726515474413044 
0.64 	 0.65 	 0.4673230131821327 	 0.46645933585009786 	 0.47738737431689504 
0.64 	 0.675 	 0.46463421504451297 	 0.4670804117731025 	 0.4712969229315622 
0.64 	 0.7 	 0.45696987847922715 	 0.46324180466755555 	 0.46447453230887975 
0.64 	 0.725 	 0.4586584563620691 	 0.46143593642867053 	 0.46776089279381533 
0.64 	 0.75 	 0.458241109345235 	 0.4613087820251912 	 0.46189364300536256 
0.64 	 0.775 	 0.45423002931899953 	 0.4604452417422429 	 0.4648969381337802 
0.64 	 0.8 	 0.46081021485860135 	 0.462415585594832 	 0.4637104282962522 
0.64 	 0.825 	 0.4570000021639531 	 0.45372891757386125 	 0.45850679222802687 
0.64 	 0.85 	 0.44953853635617713 	 0.44970399191428223 	 0.4599963661869547 
0.64 	 0.875 	 0.4528015694205608 	 0.45127021151818414 	 0.45683508942867146 
0.64 	 0.9 	 0.45099647706773627 	 0.45001387381685554 	 0.4595448200538946 
0.64 	 0.925 	 0.44175765074213363 	 0.446722434554691 	 0.45496065430156407 
0.64 	 0.95 	 0.4431603367622469 	 0.447172904069152 	 0.45198780149403417 
0.64 	 0.975 	 0.4455743655785215 	 0.4498062880795748 	 0.44918127909604577 
0.64 	 1.0 	 0.4411683725164543 	 0.43641946032186657 	 0.44921339642638614 
0.66 	 0.0 	 0.41978311056522766 	 0.42335752927174314 	 0.4275261935287995 
0.66 	 0.025 	 0.42489985232297006 	 0.4272413730112231 	 0.4251760640859531 
0.66 	 0.05 	 0.4309797755718897 	 0.42581538591839224 	 0.43030150219731317 
0.66 	 0.075 	 0.4247135487932607 	 0.4278004160032668 	 0.43333094979412495 
0.66 	 0.1 	 0.4256038127387957 	 0.42937513006327993 	 0.4319325540789061 
0.66 	 0.125 	 0.43398959309483254 	 0.42897207407562155 	 0.4363708156597815 
0.66 	 0.15 	 0.43318801140320035 	 0.4336529156118642 	 0.43900902573584677 
0.66 	 0.175 	 0.4308701092107177 	 0.4369123293648211 	 0.4446994637804766 
0.66 	 0.2 	 0.4337213352603963 	 0.43751693474914183 	 0.4506478291828267 
0.66 	 0.225 	 0.44015660549505603 	 0.44562223574820703 	 0.4525865008980836 
0.66 	 0.25 	 0.44218482990672164 	 0.4419058039924387 	 0.4530792345377769 
0.66 	 0.275 	 0.450043775973971 	 0.44121257426505844 	 0.4496611605072508 
0.66 	 0.3 	 0.44982035390016517 	 0.4478631034048728 	 0.457373142797405 
0.66 	 0.325 	 0.45087600546761025 	 0.4527399711362469 	 0.45866129399292094 
0.66 	 0.35 	 0.44670721183671175 	 0.4474774898273892 	 0.4624401390273928 
0.66 	 0.375 	 0.4608503269316158 	 0.4552915293347895 	 0.4586482721123681 
0.66 	 0.4 	 0.4540337102915325 	 0.4496105570739123 	 0.4643689119098594 
0.66 	 0.425 	 0.4543905350818188 	 0.4584638868763869 	 0.4669415214693087 
0.66 	 0.45 	 0.4628598293063132 	 0.456572284543319 	 0.4652966140153426 
0.66 	 0.475 	 0.45623709823864517 	 0.4562649720545731 	 0.46337051374774585 
0.66 	 0.5 	 0.4587798699659564 	 0.4576603777417146 	 0.4675312543515585 
0.66 	 0.525 	 0.4555487913337889 	 0.4566981426808918 	 0.4678160860426493 
0.66 	 0.55 	 0.4565157200535757 	 0.46415259349612825 	 0.4597476425170101 
0.66 	 0.575 	 0.46114325663537425 	 0.46110289387775133 	 0.4652390573625261 
0.66 	 0.6 	 0.4570603651905132 	 0.45435288034193666 	 0.46602139771615064 
0.66 	 0.625 	 0.4547974481047045 	 0.45937457107691027 	 0.4624210884796023 
0.66 	 0.65 	 0.45713580459121206 	 0.4517479261477278 	 0.46720100593572117 
0.66 	 0.675 	 0.4556904551277297 	 0.4532528923197421 	 0.4631846678161467 
0.66 	 0.7 	 0.4581270867604945 	 0.45451214320302735 	 0.46143324694421495 
0.66 	 0.725 	 0.45948794926783687 	 0.4559683974086394 	 0.4610770238643629 
0.66 	 0.75 	 0.45436661814730894 	 0.4528704758023018 	 0.45521896969526565 
0.66 	 0.775 	 0.4475096484192006 	 0.45105520382385234 	 0.4564768197330366 
0.66 	 0.8 	 0.44751579723412604 	 0.45081005894424014 	 0.4560762243160709 
0.66 	 0.825 	 0.4449865302656019 	 0.44872860411943516 	 0.4541638435159903 
0.66 	 0.85 	 0.44756695983110145 	 0.44762067179169895 	 0.45089956276927484 
0.66 	 0.875 	 0.44433937603009793 	 0.43785745799668485 	 0.44757946298431056 
0.66 	 0.9 	 0.4486007278957405 	 0.4427895434030165 	 0.44372041620922825 
0.66 	 0.925 	 0.4400093816527507 	 0.43687304559936024 	 0.4449101557970277 
0.66 	 0.95 	 0.43041685711392214 	 0.4416701315212482 	 0.4462074403000514 
0.66 	 0.975 	 0.4388843819880476 	 0.44138908875855387 	 0.440666295440536 
0.66 	 1.0 	 0.430900283335554 	 0.4318076649509259 	 0.4386013985164423 
0.68 	 0.0 	 0.4208145961341316 	 0.4190055601462741 	 0.4183889696739878 
0.68 	 0.025 	 0.42064743473291233 	 0.4203642774743827 	 0.4226901206518702 
0.68 	 0.05 	 0.4161992076402047 	 0.42000909648840046 	 0.4232907414179605 
0.68 	 0.075 	 0.4189113101996921 	 0.42583926372443726 	 0.4277949439152256 
0.68 	 0.1 	 0.42794065918990054 	 0.4261380329068693 	 0.42415231783617396 
0.68 	 0.125 	 0.4341856677338697 	 0.43269622673614 	 0.4346756616876325 
0.68 	 0.15 	 0.42581866100395416 	 0.42412994955036304 	 0.4323163702970225 
0.68 	 0.175 	 0.43309872982284214 	 0.4366798203426748 	 0.4399794241252981 
0.68 	 0.2 	 0.43871662727555755 	 0.4273240517447543 	 0.4368671900205565 
0.68 	 0.225 	 0.4374421052551138 	 0.43405955283117026 	 0.4425822161498443 
0.68 	 0.25 	 0.4405755597407118 	 0.4401632704830739 	 0.4427806451911729 
0.68 	 0.275 	 0.44188425112816 	 0.4412978441497728 	 0.45058857531668445 
0.68 	 0.3 	 0.4462295225163689 	 0.4419839512525181 	 0.4487166120573623 
0.68 	 0.325 	 0.44500776352491034 	 0.4468460855542796 	 0.44733502450395585 
0.68 	 0.35 	 0.44961100425208383 	 0.4459379866426984 	 0.45198934745596364 
0.68 	 0.375 	 0.44388877637375346 	 0.44415122630407733 	 0.44682991524228316 
0.68 	 0.4 	 0.4425487647876073 	 0.44319321485274255 	 0.4563856327452145 
0.68 	 0.425 	 0.44779281315668557 	 0.4501271583780241 	 0.45563262750823375 
0.68 	 0.45 	 0.4511878177215362 	 0.45046362719451727 	 0.45283949930279266 
0.68 	 0.475 	 0.4483184275758821 	 0.4510372519556288 	 0.4538877613279708 
0.68 	 0.5 	 0.4440531455836173 	 0.44589103350148934 	 0.4550294799819002 
0.68 	 0.525 	 0.44825370867814907 	 0.45255881793932284 	 0.4547185510976177 
0.68 	 0.55 	 0.4521550420071745 	 0.4517341015203158 	 0.45337871680628333 
0.68 	 0.575 	 0.44665533074081154 	 0.44547108553317744 	 0.4520448007975141 
0.68 	 0.6 	 0.4511082051242799 	 0.44932002644841457 	 0.44995944718466013 
0.68 	 0.625 	 0.45041573510087163 	 0.45246673210540417 	 0.45357995670164075 
0.68 	 0.65 	 0.44691403343328173 	 0.4496775621243825 	 0.4568317007980914 
0.68 	 0.675 	 0.4478663575634018 	 0.449359665669619 	 0.44619414561204535 
0.68 	 0.7 	 0.44739317020255737 	 0.44904824600771837 	 0.4490834012909363 
0.68 	 0.725 	 0.4483821408416282 	 0.44615820644169946 	 0.45137265798117365 
0.68 	 0.75 	 0.44407673768972494 	 0.44460389103059644 	 0.44512862223649835 
0.68 	 0.775 	 0.43855986962608384 	 0.44585990589335517 	 0.4478289746682557 
0.68 	 0.8 	 0.4404656421626225 	 0.43943870305451094 	 0.4467930610105812 
0.68 	 0.825 	 0.4396643022589557 	 0.4412980590872747 	 0.4462477763896428 
0.68 	 0.85 	 0.4404347267534618 	 0.4437136858363596 	 0.44495989415986187 
0.68 	 0.875 	 0.42681970664070557 	 0.4321699561497155 	 0.44218138412190194 
0.68 	 0.9 	 0.43779909395774924 	 0.44283261642061 	 0.43713315833820343 
0.68 	 0.925 	 0.43591753129774835 	 0.4367562711687155 	 0.43648473503851876 
0.68 	 0.95 	 0.43143081573842695 	 0.4337218665957144 	 0.44113455028548254 
0.68 	 0.975 	 0.4310269526388224 	 0.4358506954001701 	 0.43831814831264027 
0.68 	 1.0 	 0.42894168256201165 	 0.43135860069429555 	 0.4353944595926005 
0.7 	 0.0 	 0.42472115117250114 	 0.41488731080767105 	 0.41525251822338244 
0.7 	 0.025 	 0.41603476545082774 	 0.4201276565305314 	 0.4147596972441997 
0.7 	 0.05 	 0.4180760775125844 	 0.420285761702172 	 0.42039842267772576 
0.7 	 0.075 	 0.4226127297742738 	 0.4163775523136159 	 0.4237614471046252 
0.7 	 0.1 	 0.4206072158695521 	 0.4304959523423091 	 0.4240166546976331 
0.7 	 0.125 	 0.4270778083863824 	 0.4255953210101542 	 0.42034590583131176 
0.7 	 0.15 	 0.4256796404076965 	 0.4262923853028708 	 0.4310878710871899 
0.7 	 0.175 	 0.4290422154124271 	 0.4295389619709653 	 0.4313137889315991 
0.7 	 0.2 	 0.426711063962131 	 0.4223207050936196 	 0.4339581080176147 
0.7 	 0.225 	 0.43025994078353047 	 0.4283454447689023 	 0.4359056032605755 
0.7 	 0.25 	 0.43403682977301117 	 0.43142008400360843 	 0.4392101466717866 
0.7 	 0.275 	 0.43983247707237316 	 0.43800478102395995 	 0.44103063259180175 
0.7 	 0.3 	 0.4333314197911062 	 0.4350574342016085 	 0.44214480050632615 
0.7 	 0.325 	 0.43404804808110936 	 0.44214877410674197 	 0.43670660151627877 
0.7 	 0.35 	 0.43855263188035987 	 0.4350416928042268 	 0.44289844122091326 
0.7 	 0.375 	 0.4353516710130089 	 0.4382081817571802 	 0.44144171545728617 
0.7 	 0.4 	 0.43744510551680704 	 0.4403651257118755 	 0.4436018751557564 
0.7 	 0.425 	 0.4407704406767729 	 0.44330091921057097 	 0.4453048870050668 
0.7 	 0.45 	 0.44291602256869594 	 0.44343430312262955 	 0.4449903884020434 
0.7 	 0.475 	 0.441785253634658 	 0.44169318485578285 	 0.4456597878003916 
0.7 	 0.5 	 0.4425622028278335 	 0.4382527507805232 	 0.44472390893323843 
0.7 	 0.525 	 0.4400585811504276 	 0.44100295335779716 	 0.44682553435679445 
0.7 	 0.55 	 0.4391147510429912 	 0.4449141598070677 	 0.4439768460646245 
0.7 	 0.575 	 0.43584789321368383 	 0.43772600652600996 	 0.446129048590631 
0.7 	 0.6 	 0.43975904392882464 	 0.4440993207323864 	 0.44430456228484805 
0.7 	 0.625 	 0.43961180365678415 	 0.4376539145570776 	 0.44486844353908817 
0.7 	 0.65 	 0.44489232690325836 	 0.43878464619808816 	 0.4454069101925073 
0.7 	 0.675 	 0.4362840887415244 	 0.4446727401822655 	 0.443574313451313 
0.7 	 0.7 	 0.43481780575698975 	 0.43554021709765217 	 0.4440162021000105 
0.7 	 0.725 	 0.43437576804633754 	 0.4315330743233536 	 0.44349357314221155 
0.7 	 0.75 	 0.4380213894657274 	 0.43639432529320177 	 0.4401588270524474 
0.7 	 0.775 	 0.43493247181550637 	 0.44158052873415765 	 0.43838584110341655 
0.7 	 0.8 	 0.4361693689791325 	 0.4342649934729301 	 0.44032043623500494 
0.7 	 0.825 	 0.42554261290526446 	 0.43596904219485777 	 0.4387254322028659 
0.7 	 0.85 	 0.4298079142660931 	 0.4279065912757006 	 0.4349541146713629 
0.7 	 0.875 	 0.4245207019902553 	 0.42647776753972555 	 0.4335434523423035 
0.7 	 0.9 	 0.4269182624102471 	 0.42871881583488153 	 0.4350954124211196 
0.7 	 0.925 	 0.4332399755994579 	 0.4263180602256146 	 0.4291262867977115 
0.7 	 0.95 	 0.4294022019444988 	 0.4304018524039563 	 0.4290313340786648 
0.7 	 0.975 	 0.42183353325944317 	 0.42396914448779244 	 0.4246914830461496 
0.7 	 1.0 	 0.4225303577243586 	 0.42787058342380435 	 0.4283503002661846 
0.72 	 0.0 	 0.41202294907849624 	 0.41447668990981595 	 0.4075067071942429 
0.72 	 0.025 	 0.4133266991022038 	 0.4162175635670938 	 0.41380329082350803 
0.72 	 0.05 	 0.41880598719064466 	 0.41388406071890166 	 0.4104369106307775 
0.72 	 0.075 	 0.4146283794108537 	 0.41719722042580965 	 0.417021328875524 
0.72 	 0.1 	 0.42099616030095055 	 0.4189644981695599 	 0.41327628653421516 
0.72 	 0.125 	 0.4150481692980581 	 0.4205983814812347 	 0.4232292959883365 
0.72 	 0.15 	 0.4189847319673867 	 0.4241775999138792 	 0.42659883911674173 
0.72 	 0.175 	 0.42574744528404584 	 0.4244920623284113 	 0.42740120960135625 
0.72 	 0.2 	 0.42454688481515374 	 0.42199682480405515 	 0.4256495003871068 
0.72 	 0.225 	 0.43325103738738047 	 0.42531216392391724 	 0.42848581496686566 
0.72 	 0.25 	 0.4241737060568967 	 0.42400411302604213 	 0.4302796331609489 
0.72 	 0.275 	 0.4285352641642076 	 0.4283129123217625 	 0.43215744010193896 
0.72 	 0.3 	 0.4273541437930159 	 0.42789618814454417 	 0.4365036866706911 
0.72 	 0.325 	 0.4318688568141567 	 0.4308787493180857 	 0.43302172561778024 
0.72 	 0.35 	 0.43479664535698703 	 0.4272901007196819 	 0.4323691933373209 
0.72 	 0.375 	 0.43142283524002656 	 0.4357729319864915 	 0.4338159832842719 
0.72 	 0.4 	 0.4299986575904694 	 0.43198598954047096 	 0.43443408507346565 
0.72 	 0.425 	 0.43643274841087426 	 0.43289252821098245 	 0.4341386876051901 
0.72 	 0.45 	 0.4317577055371464 	 0.43313426270321853 	 0.43622908867132393 
0.72 	 0.475 	 0.43287228184855175 	 0.4340350915478624 	 0.43774031634247024 
0.72 	 0.5 	 0.43091434766391057 	 0.43326130938149726 	 0.4358843967330467 
0.72 	 0.525 	 0.434041245964439 	 0.43410474880594546 	 0.4432687704561787 
0.72 	 0.55 	 0.4334978489182786 	 0.43669150121103867 	 0.4398154612815181 
0.72 	 0.575 	 0.42953115756057114 	 0.4317709501814301 	 0.4341177131112945 
0.72 	 0.6 	 0.4291748242575902 	 0.4325851317735405 	 0.43125414287313896 
0.72 	 0.625 	 0.436501153664473 	 0.4361445143724314 	 0.43267114022604203 
0.72 	 0.65 	 0.427764804620208 	 0.43111241512928117 	 0.4365038714201405 
0.72 	 0.675 	 0.43086580990172846 	 0.43468545274579495 	 0.4343213497435562 
0.72 	 0.7 	 0.42613016342106497 	 0.4272570146226265 	 0.42909660774740876 
0.72 	 0.725 	 0.4293409660955006 	 0.42757315857623834 	 0.4369750971877538 
0.72 	 0.75 	 0.42038663373319685 	 0.4268393594769183 	 0.42942958092196326 
0.72 	 0.775 	 0.42644754206776475 	 0.4322537462836438 	 0.42775112638856905 
0.72 	 0.8 	 0.4306857558148263 	 0.42812973229153317 	 0.43005678745385856 
0.72 	 0.825 	 0.4285944918799814 	 0.43238677981724827 	 0.42705909150933574 
0.72 	 0.85 	 0.42900986577493827 	 0.42979910860773224 	 0.42800895029096425 
0.72 	 0.875 	 0.4238505968785091 	 0.42329667608185645 	 0.4258743978369675 
0.72 	 0.9 	 0.42006905790264865 	 0.4228954860545215 	 0.42640104484107655 
0.72 	 0.925 	 0.41862318860582615 	 0.4163813924089326 	 0.42314591258825063 
0.72 	 0.95 	 0.41955582211712533 	 0.4225499079652242 	 0.4246843584754848 
0.72 	 0.975 	 0.42430875770675547 	 0.4178824799976478 	 0.41870286837732684 
0.72 	 1.0 	 0.41458407518193346 	 0.41740315220999497 	 0.4198548724895981 
0.74 	 0.0 	 0.4111059327418279 	 0.41689260453396176 	 0.40662671109659104 
0.74 	 0.025 	 0.4148595374453368 	 0.40757817747329605 	 0.40605845877720764 
0.74 	 0.05 	 0.41221139960121184 	 0.4137444374225623 	 0.4056401022665323 
0.74 	 0.075 	 0.4123534333468897 	 0.4163296930895248 	 0.41006246242436567 
0.74 	 0.1 	 0.41423080037885546 	 0.42245890592861146 	 0.4174121714532542 
0.74 	 0.125 	 0.4204856469202902 	 0.4214096477519285 	 0.41473980768664764 
0.74 	 0.15 	 0.4160075220089255 	 0.41818802622524454 	 0.41310156305936163 
0.74 	 0.175 	 0.4171251129548448 	 0.4132753155942561 	 0.4195091309383814 
0.74 	 0.2 	 0.42147079432754186 	 0.4210528298637879 	 0.41980996213413824 
0.74 	 0.225 	 0.416858275230885 	 0.4276431092647115 	 0.4217302531474131 
0.74 	 0.25 	 0.4288145402185321 	 0.42302140150142625 	 0.4229251817076989 
0.74 	 0.275 	 0.4278269897751983 	 0.41972757507125896 	 0.4256123007801014 
0.74 	 0.3 	 0.4243990437275513 	 0.42192621744500436 	 0.42781892580732656 
0.74 	 0.325 	 0.4299389245195726 	 0.4259071079037487 	 0.42815614902927684 
0.74 	 0.35 	 0.42554840827377644 	 0.42702011296664627 	 0.428485815868321 
0.74 	 0.375 	 0.42364399191844737 	 0.42378481538152185 	 0.4261766684897173 
0.74 	 0.4 	 0.4203563621003065 	 0.42471057037851506 	 0.43031200224477545 
0.74 	 0.425 	 0.43027925644360093 	 0.4271755778862444 	 0.4285592969847975 
0.74 	 0.45 	 0.4243620538186008 	 0.42955830689037744 	 0.43042323756266854 
0.74 	 0.475 	 0.42242700397309685 	 0.4173666953909713 	 0.4278720316547626 
0.74 	 0.5 	 0.4258503135355656 	 0.425779208092826 	 0.4291984678103073 
0.74 	 0.525 	 0.42980347118471324 	 0.42571114455288717 	 0.4313286620697145 
0.74 	 0.55 	 0.4312798586271225 	 0.4304472494480093 	 0.42512796650456963 
0.74 	 0.575 	 0.4227305912013831 	 0.43123479533823017 	 0.4354449393185202 
0.74 	 0.6 	 0.4278521353991915 	 0.42667709974928314 	 0.42648955972338415 
0.74 	 0.625 	 0.4226407277337823 	 0.42898123847535463 	 0.4266404742797364 
0.74 	 0.65 	 0.4217191529371337 	 0.42348494814499804 	 0.431006427626461 
0.74 	 0.675 	 0.4194057077108242 	 0.4264296838011091 	 0.4276811138593148 
0.74 	 0.7 	 0.41664731716772874 	 0.4265039446455209 	 0.42710496752524235 
0.74 	 0.725 	 0.4272738009858035 	 0.42436277833794217 	 0.4271666375725282 
0.74 	 0.75 	 0.4210302501060287 	 0.4201049436000122 	 0.42099146005206917 
0.74 	 0.775 	 0.4228323882549396 	 0.4232921279852414 	 0.4250405265823796 
0.74 	 0.8 	 0.42424552974277147 	 0.41729409046963745 	 0.4220234608658229 
0.74 	 0.825 	 0.42924559704073495 	 0.42598659933415234 	 0.4195258670625975 
0.74 	 0.85 	 0.42608889568835984 	 0.42693261848019076 	 0.41767622769310186 
0.74 	 0.875 	 0.42402221598963336 	 0.42437127186427404 	 0.41874686035054065 
0.74 	 0.9 	 0.4146841514137512 	 0.4213182824044659 	 0.4137235856812087 
0.74 	 0.925 	 0.41380209580225885 	 0.41662763431433286 	 0.4157677551288867 
0.74 	 0.95 	 0.41696992900509444 	 0.41731664781275946 	 0.41631472483486126 
0.74 	 0.975 	 0.40734550753160875 	 0.41096043692232787 	 0.41804393906270093 
0.74 	 1.0 	 0.411512650961587 	 0.40867592640422573 	 0.41557174975110955 
0.76 	 0.0 	 0.4151022998609994 	 0.4191344527181453 	 0.40091542808856656 
0.76 	 0.025 	 0.40970470871633213 	 0.4128097349667683 	 0.40654299194766563 
0.76 	 0.05 	 0.41447335536374047 	 0.41352638039224715 	 0.40911211192522345 
0.76 	 0.075 	 0.4105178914042185 	 0.414326146840805 	 0.40685835190982134 
0.76 	 0.1 	 0.41729718570660773 	 0.4139004447103445 	 0.4046195536558838 
0.76 	 0.125 	 0.4119850648596699 	 0.40640137113296854 	 0.4112448453036639 
0.76 	 0.15 	 0.41129071153190855 	 0.4204473100065269 	 0.41311926187324005 
0.76 	 0.175 	 0.4173359753989905 	 0.41102908508551966 	 0.4088275687364463 
0.76 	 0.2 	 0.419991615272691 	 0.41696904142349256 	 0.41164346973820515 
0.76 	 0.225 	 0.41918824256774895 	 0.41809022429075393 	 0.4146555337231037 
0.76 	 0.25 	 0.41617199013193734 	 0.417590168495188 	 0.4150551871761571 
0.76 	 0.275 	 0.4102237173116781 	 0.4148144074082572 	 0.42049079185102445 
0.76 	 0.3 	 0.42001219352892455 	 0.41062791088356065 	 0.4213987239159678 
0.76 	 0.325 	 0.42739421349712337 	 0.4264720954229398 	 0.4177843676534673 
0.76 	 0.35 	 0.4249491609272254 	 0.4223094465949754 	 0.4128396839357468 
0.76 	 0.375 	 0.422954829695113 	 0.4179975389766356 	 0.42034587706269827 
0.76 	 0.4 	 0.4213685993261799 	 0.41893132667464217 	 0.41792719618111157 
0.76 	 0.425 	 0.41934743469569097 	 0.4247306093131632 	 0.4199254546125939 
0.76 	 0.45 	 0.40903488216886297 	 0.4163285541049461 	 0.4204607172286791 
0.76 	 0.475 	 0.41803360777568593 	 0.42537810756406974 	 0.42185091957057885 
0.76 	 0.5 	 0.42173729739254623 	 0.4165431597476772 	 0.4181235905372133 
0.76 	 0.525 	 0.42393424344843933 	 0.421380515617661 	 0.4177785164020547 
0.76 	 0.55 	 0.4236931786942545 	 0.42247555215596727 	 0.41520002975463643 
0.76 	 0.575 	 0.4197018597068953 	 0.42659942771779147 	 0.42462320343778237 
0.76 	 0.6 	 0.4171773588150388 	 0.41600150544249065 	 0.42198832602022346 
0.76 	 0.625 	 0.41786004807187965 	 0.4133484338012751 	 0.4162752418747753 
0.76 	 0.65 	 0.4147726586621201 	 0.4167129275083801 	 0.4142516063018344 
0.76 	 0.675 	 0.41840465222111817 	 0.4229760411349338 	 0.41662649829771503 
0.76 	 0.7 	 0.42342934165047247 	 0.4226254642965391 	 0.4189882362828072 
0.76 	 0.725 	 0.42287183186968264 	 0.42355812907411733 	 0.4197171116562122 
0.76 	 0.75 	 0.4249317654214668 	 0.4201973400078289 	 0.41804542059287175 
0.76 	 0.775 	 0.41747322854195273 	 0.4168549026840759 	 0.4194332311634176 
0.76 	 0.8 	 0.41120712703936957 	 0.4147347386609204 	 0.41549581718986645 
0.76 	 0.825 	 0.41466167532971526 	 0.4193973339909195 	 0.41129682410307733 
0.76 	 0.85 	 0.41764311486732697 	 0.42061876958200595 	 0.41148326634342763 
0.76 	 0.875 	 0.4120251442839247 	 0.40976901679658806 	 0.41337360460570144 
0.76 	 0.9 	 0.41807473586966304 	 0.4157116310032677 	 0.4095150494996615 
0.76 	 0.925 	 0.41819648910368423 	 0.4193050275078259 	 0.4108122660121574 
0.76 	 0.95 	 0.41004120173169456 	 0.41457393628869965 	 0.40896512198517526 
0.76 	 0.975 	 0.4066853784797669 	 0.41039341209694 	 0.4094096831502557 
0.76 	 1.0 	 0.40268332866052897 	 0.4038985662835673 	 0.4088061769977658 
0.78 	 0.0 	 0.40919550534860216 	 0.4084992827472094 	 0.39626706879287665 
0.78 	 0.025 	 0.41288411548964526 	 0.40570824916003695 	 0.3991959648326633 
0.78 	 0.05 	 0.4082696806946567 	 0.4099712376325121 	 0.40539212941352576 
0.78 	 0.075 	 0.41871694739991083 	 0.4155467943290468 	 0.405309660800881 
0.78 	 0.1 	 0.4167122422658881 	 0.4153767943337412 	 0.4021595389446584 
0.78 	 0.125 	 0.4105708646705222 	 0.41160760106457445 	 0.4025714235324104 
0.78 	 0.15 	 0.4129151718176584 	 0.41753421014036607 	 0.4046985948430576 
0.78 	 0.175 	 0.4118306485707687 	 0.4026739218574468 	 0.4071111424587546 
0.78 	 0.2 	 0.412083433832357 	 0.4125187323601929 	 0.4086172661511349 
0.78 	 0.225 	 0.4106942751213497 	 0.41344717238888373 	 0.4071483987254197 
0.78 	 0.25 	 0.4157925171941686 	 0.40936119125630455 	 0.4140235600872585 
0.78 	 0.275 	 0.4168495663301642 	 0.41321500994312976 	 0.4089421945573184 
0.78 	 0.3 	 0.41260741895921577 	 0.4097164282319448 	 0.41096401645532515 
0.78 	 0.325 	 0.4176630186475935 	 0.41578876754774596 	 0.41386743177899904 
0.78 	 0.35 	 0.4143158162634028 	 0.4144725249012022 	 0.4129718277389863 
0.78 	 0.375 	 0.4196790603057916 	 0.41676498920131166 	 0.40782369132984536 
0.78 	 0.4 	 0.4148491150443378 	 0.40974415093887273 	 0.4105206907135778 
0.78 	 0.425 	 0.4102168406272145 	 0.4182262425218265 	 0.413953831269771 
0.78 	 0.45 	 0.41285167715144216 	 0.4101769299235246 	 0.4122394089487698 
0.78 	 0.475 	 0.4105656748318957 	 0.40484119584181444 	 0.4119216219377178 
0.78 	 0.5 	 0.4131319133162328 	 0.41178694370903585 	 0.40955830937688614 
0.78 	 0.525 	 0.4183521797184223 	 0.4220234610070445 	 0.4108002158200237 
0.78 	 0.55 	 0.4207448008571252 	 0.41884082253194926 	 0.4171525400623563 
0.78 	 0.575 	 0.4106389618047936 	 0.4125091476583756 	 0.4130081364138179 
0.78 	 0.6 	 0.4102688306325273 	 0.4062966749841481 	 0.4119254677131678 
0.78 	 0.625 	 0.41402553437255407 	 0.41038198547841864 	 0.407516480370439 
0.78 	 0.65 	 0.4059378281172114 	 0.4106741108583129 	 0.4125803572708652 
0.78 	 0.675 	 0.413228707868704 	 0.4125535269403149 	 0.41170575133592824 
0.78 	 0.7 	 0.41625916517117123 	 0.4114212622453767 	 0.4142119684002778 
0.78 	 0.725 	 0.412474721420057 	 0.41521932640797965 	 0.41205551823046566 
0.78 	 0.75 	 0.4190977987044954 	 0.41707445190549947 	 0.40964243224176494 
0.78 	 0.775 	 0.414309779345333 	 0.4126338412032999 	 0.4116880248147273 
0.78 	 0.8 	 0.41001288336186287 	 0.40680213800482146 	 0.40362729674459225 
0.78 	 0.825 	 0.41086593976162555 	 0.4138506758183191 	 0.40961120744864354 
0.78 	 0.85 	 0.4120903417656543 	 0.4102851063789648 	 0.4070704285428088 
0.78 	 0.875 	 0.4042392702310639 	 0.40620968416024644 	 0.4047700972756229 
0.78 	 0.9 	 0.41497122748851906 	 0.4144726654537103 	 0.4079846755162949 
0.78 	 0.925 	 0.4097807884546413 	 0.4088870845417531 	 0.4054001315518175 
0.78 	 0.95 	 0.4068418314885509 	 0.40537300784441765 	 0.40285179459999776 
0.78 	 0.975 	 0.4090588440537427 	 0.4087365552132757 	 0.4033381666316928 
0.78 	 1.0 	 0.39634929582620293 	 0.3996199630819324 	 0.4066908958871976 
0.7999999999999999 	 0.0 	 0.41143241914016193 	 0.4093319080192896 	 0.38956379475036995 
0.7999999999999999 	 0.025 	 0.4032769413483587 	 0.40612247470388524 	 0.39452575683409846 
0.7999999999999999 	 0.05 	 0.4120705468372916 	 0.41002884001772755 	 0.39431166524197336 
0.7999999999999999 	 0.075 	 0.4128423300143133 	 0.41322448704016496 	 0.4016143706622445 
0.7999999999999999 	 0.1 	 0.4086686632006119 	 0.41433285394195174 	 0.40060035117091763 
0.7999999999999999 	 0.125 	 0.40961535364201346 	 0.4089359273361001 	 0.39882512752726496 
0.7999999999999999 	 0.15 	 0.40813052472040484 	 0.4029385926089574 	 0.40167391775336997 
0.7999999999999999 	 0.175 	 0.411810430182169 	 0.40269551846316193 	 0.4023166218123083 
0.7999999999999999 	 0.2 	 0.40874468683458753 	 0.4058448234086988 	 0.4005633527860949 
0.7999999999999999 	 0.225 	 0.4052723004045904 	 0.4019063833650196 	 0.40011263095345423 
0.7999999999999999 	 0.25 	 0.4110018514806587 	 0.41340497232724654 	 0.40167178276414495 
0.7999999999999999 	 0.275 	 0.4058494688690745 	 0.40658341258455927 	 0.4010913230137735 
0.7999999999999999 	 0.3 	 0.41423656230394046 	 0.40652643219061085 	 0.4064838798352436 
0.7999999999999999 	 0.325 	 0.40395198357236795 	 0.41022187966973495 	 0.4048769348783741 
0.7999999999999999 	 0.35 	 0.4103833524403173 	 0.41250432817906285 	 0.40249119823783924 
0.7999999999999999 	 0.375 	 0.40977523417043377 	 0.4051071973567048 	 0.4014306211116474 
0.7999999999999999 	 0.4 	 0.4140100776630016 	 0.4150285555588622 	 0.4069723407547587 
0.7999999999999999 	 0.425 	 0.4089609459470705 	 0.40743084623497866 	 0.4038832438990138 
0.7999999999999999 	 0.45 	 0.41142581949256624 	 0.4138785908118436 	 0.40127321350833467 
0.7999999999999999 	 0.475 	 0.40890615905900596 	 0.4070620246159698 	 0.4097807952278272 
0.7999999999999999 	 0.5 	 0.40487845755061436 	 0.4139387599850898 	 0.4071956624901957 
0.7999999999999999 	 0.525 	 0.40742849328294994 	 0.4078753693543001 	 0.40455531542730194 
0.7999999999999999 	 0.55 	 0.4063567553756153 	 0.4072308563746563 	 0.40061927859521146 
0.7999999999999999 	 0.575 	 0.4078216920834255 	 0.40931905494727805 	 0.40113700971831884 
0.7999999999999999 	 0.6 	 0.4137277486505727 	 0.41086753753681454 	 0.4091346994587149 
0.7999999999999999 	 0.625 	 0.4093299996892427 	 0.40975764842108 	 0.40790418796720934 
0.7999999999999999 	 0.65 	 0.40844626932294337 	 0.41101810555770757 	 0.404322385598759 
0.7999999999999999 	 0.675 	 0.4149695251443945 	 0.4081992585437156 	 0.40411013987602407 
0.7999999999999999 	 0.7 	 0.4043595272905378 	 0.4050841746210973 	 0.4040468344909036 
0.7999999999999999 	 0.725 	 0.41330957821379627 	 0.40791542227127736 	 0.412931584427464 
0.7999999999999999 	 0.75 	 0.412200337260097 	 0.40931447641464774 	 0.400979458241956 
0.7999999999999999 	 0.775 	 0.4038134605332907 	 0.40302107727893566 	 0.4048630074757637 
0.7999999999999999 	 0.8 	 0.40214887510854347 	 0.40329757848049114 	 0.40273933768866976 
0.7999999999999999 	 0.825 	 0.4075237985662725 	 0.40807316214962286 	 0.40085385843404314 
0.7999999999999999 	 0.85 	 0.40419735450737293 	 0.39710328067960093 	 0.403017003047418 
0.7999999999999999 	 0.875 	 0.4007417888577861 	 0.39863385388157246 	 0.40236411606166356 
0.7999999999999999 	 0.9 	 0.4100001019766089 	 0.40968296606139215 	 0.4029374148147475 
0.7999999999999999 	 0.925 	 0.4035129935040801 	 0.40608815353786926 	 0.39921746203042524 
0.7999999999999999 	 0.95 	 0.4046396222120593 	 0.4053999848418774 	 0.4018168427250061 
0.7999999999999999 	 0.975 	 0.4001613303310915 	 0.40305038731257603 	 0.40145964615207075 
0.7999999999999999 	 1.0 	 0.3965595459669134 	 0.395475679922771 	 0.4003014782208647 
0.82 	 0.0 	 0.40547243390908255 	 0.40614002250822534 	 0.38747906725062176 
0.82 	 0.025 	 0.40767106377278667 	 0.4125475478126343 	 0.3918494465994595 
0.82 	 0.05 	 0.40827582457036554 	 0.405776194205358 	 0.3917700755767369 
0.82 	 0.075 	 0.4128394309410244 	 0.4059628160690317 	 0.39765427385828817 
0.82 	 0.1 	 0.4075080850474166 	 0.4086139453922571 	 0.39740262520997927 
0.82 	 0.125 	 0.40763574554133647 	 0.40791006567174676 	 0.3923120407729074 
0.82 	 0.15 	 0.4108112641431364 	 0.4058866887166447 	 0.3971127641223843 
0.82 	 0.175 	 0.4025626546596513 	 0.4026804768765324 	 0.3950762455664559 
0.82 	 0.2 	 0.4022791204762657 	 0.40845479895927467 	 0.3963577405403315 
0.82 	 0.225 	 0.4071000063520878 	 0.4063156936717921 	 0.39831759282957124 
0.82 	 0.25 	 0.4074455914380948 	 0.40765815844563835 	 0.3954556606191264 
0.82 	 0.275 	 0.4011576646677471 	 0.4034975527454037 	 0.3987242736240011 
0.82 	 0.3 	 0.3986581294605268 	 0.41004845074673896 	 0.4003163641675737 
0.82 	 0.325 	 0.3997038600417111 	 0.40148397218804527 	 0.39958126284848927 
0.82 	 0.35 	 0.4071253563687125 	 0.40378963703080917 	 0.3996039496316958 
0.82 	 0.375 	 0.4079044435231788 	 0.4051619991752368 	 0.3995248151545107 
0.82 	 0.4 	 0.40420414401377214 	 0.4032621418828411 	 0.40266916564140937 
0.82 	 0.425 	 0.4055068484124223 	 0.406626362074203 	 0.3996931898541293 
0.82 	 0.45 	 0.40551282388184035 	 0.40627621388673735 	 0.4004740381668182 
0.82 	 0.475 	 0.41022870837472863 	 0.40097819671959806 	 0.3975286262596299 
0.82 	 0.5 	 0.4008848528265837 	 0.3964991136981727 	 0.3988774538750783 
0.82 	 0.525 	 0.4034496322003546 	 0.40401355957482005 	 0.402024084871311 
0.82 	 0.55 	 0.40387585921110214 	 0.4080068114171243 	 0.4001871328674309 
0.82 	 0.575 	 0.40338722783916187 	 0.4007208755618741 	 0.4012287220927578 
0.82 	 0.6 	 0.41130463283842467 	 0.4122529581065235 	 0.401928815021419 
0.82 	 0.625 	 0.40502270806196994 	 0.40572152169032066 	 0.4027484915013687 
0.82 	 0.65 	 0.4004665614136707 	 0.4002287881358436 	 0.40146068771714577 
0.82 	 0.675 	 0.40908265838321506 	 0.4118952179275898 	 0.3985377100223609 
0.82 	 0.7 	 0.4025696387411833 	 0.4011643336394558 	 0.3983854595868114 
0.82 	 0.725 	 0.4062607905077272 	 0.4069556673491114 	 0.4002177434981141 
0.82 	 0.75 	 0.4058032094599728 	 0.40675224892448425 	 0.39875466353677275 
0.82 	 0.775 	 0.40103247861518854 	 0.40008444568301904 	 0.4032587076092447 
0.82 	 0.8 	 0.4025945993805953 	 0.40260459218306827 	 0.4012798636632318 
0.82 	 0.825 	 0.3996355071995663 	 0.40100660708816505 	 0.3987230556038391 
0.82 	 0.85 	 0.40439708843257033 	 0.4034927849429091 	 0.3977965074228519 
0.82 	 0.875 	 0.40048657164136603 	 0.3984682502902352 	 0.4027559776348661 
0.82 	 0.9 	 0.402599067988956 	 0.4025977111631777 	 0.39938106346211527 
0.82 	 0.925 	 0.3999942401440065 	 0.3972976121961237 	 0.3937159065891823 
0.82 	 0.95 	 0.40437008858748685 	 0.4038747487062877 	 0.3966565433930293 
0.82 	 0.975 	 0.3983365597653425 	 0.39841591446875846 	 0.3973556650182854 
0.82 	 1.0 	 0.39175018713799564 	 0.3886190347319265 	 0.3983651119864533 
0.84 	 0.0 	 0.4068366286497874 	 0.41154324969206485 	 0.3813539504445506 
0.84 	 0.025 	 0.40894876209635594 	 0.41035495058565247 	 0.387915303514062 
0.84 	 0.05 	 0.40212883774585084 	 0.40477818335907906 	 0.3888277030686749 
0.84 	 0.075 	 0.4025373962253661 	 0.4071391939009744 	 0.3925733732754335 
0.84 	 0.1 	 0.40771754320787373 	 0.4055532378154599 	 0.38833121558797723 
0.84 	 0.125 	 0.4107019799138844 	 0.41202239480817343 	 0.3866362542884055 
0.84 	 0.15 	 0.39801725374147595 	 0.4025831449697141 	 0.3899308295674172 
0.84 	 0.175 	 0.39791772020398203 	 0.40433474859849095 	 0.3900355833321379 
0.84 	 0.2 	 0.39764633257496895 	 0.39542275333697213 	 0.3908275921047578 
0.84 	 0.225 	 0.40079137986131835 	 0.3983975011309364 	 0.38987421434659975 
0.84 	 0.25 	 0.4037549872815855 	 0.40157108998502206 	 0.39509053768064234 
0.84 	 0.275 	 0.3972587831571371 	 0.39788742568557617 	 0.3945878010366714 
0.84 	 0.3 	 0.4034939874113222 	 0.39828189927883534 	 0.3951003816886411 
0.84 	 0.325 	 0.3960273051277647 	 0.40160556036333195 	 0.3907362715314661 
0.84 	 0.35 	 0.4077929066547855 	 0.40637932905898627 	 0.39112964720408866 
0.84 	 0.375 	 0.40118317966359657 	 0.4029569206552313 	 0.3956476805006593 
0.84 	 0.4 	 0.4005050071038364 	 0.40245193311850097 	 0.39651135699474566 
0.84 	 0.425 	 0.4001783998999745 	 0.4027882335665874 	 0.39370432467362637 
0.84 	 0.45 	 0.40480143025950327 	 0.4028865551622048 	 0.4005799229924326 
0.84 	 0.475 	 0.4047208739402871 	 0.39570619831717363 	 0.3944214216725027 
0.84 	 0.5 	 0.39826155306629357 	 0.3998100652658171 	 0.3976645017412608 
0.84 	 0.525 	 0.39294367527389795 	 0.39853108731982795 	 0.398602025719712 
0.84 	 0.55 	 0.39220782921616787 	 0.39862448761889163 	 0.3941532885907927 
0.84 	 0.575 	 0.39320119752165306 	 0.3936867830257145 	 0.39635653468390675 
0.84 	 0.6 	 0.4069712268441877 	 0.40741471017893877 	 0.3935720180754469 
0.84 	 0.625 	 0.3946487310957454 	 0.3944816822194787 	 0.3966687178235366 
0.84 	 0.65 	 0.4053231676392725 	 0.3974750656133429 	 0.4002193811083735 
0.84 	 0.675 	 0.4038481073362929 	 0.40381995090806155 	 0.3961486484079593 
0.84 	 0.7 	 0.3992470107964557 	 0.39954726871442203 	 0.39364627477384173 
0.84 	 0.725 	 0.39901906633885703 	 0.39845268229748304 	 0.3960610948357064 
0.84 	 0.75 	 0.39891619053499155 	 0.4047165039015594 	 0.39944796974811064 
0.84 	 0.775 	 0.392642224543485 	 0.39501917051647883 	 0.398550423991989 
0.84 	 0.8 	 0.3983039389150092 	 0.4024529548930279 	 0.3948336809049197 
0.84 	 0.825 	 0.40391550670076565 	 0.3989612252059163 	 0.3941167196417776 
0.84 	 0.85 	 0.4126121583696748 	 0.40268580576412083 	 0.3953236072408056 
0.84 	 0.875 	 0.4022470435348121 	 0.4008326008095608 	 0.3936032758393991 
0.84 	 0.9 	 0.39932611634117954 	 0.39896919836070516 	 0.3915378556351238 
0.84 	 0.925 	 0.3919530659542987 	 0.3942111244288681 	 0.39563867551513415 
0.84 	 0.95 	 0.40066826986516973 	 0.3960002257307617 	 0.39380141426419224 
0.84 	 0.975 	 0.39937152612677834 	 0.3999151914875082 	 0.393957661140447 
0.84 	 1.0 	 0.38849353911220214 	 0.38266147048003085 	 0.389909956260956 
0.86 	 0.0 	 0.40102030970244174 	 0.41049730097044784 	 0.3730749221356949 
0.86 	 0.025 	 0.3990101041646386 	 0.41191298368502793 	 0.3826041770455918 
0.86 	 0.05 	 0.39742839012234793 	 0.4078902104699106 	 0.3842419925424544 
0.86 	 0.075 	 0.40596056566295435 	 0.4082307314483706 	 0.38657811051602164 
0.86 	 0.1 	 0.40442897371447994 	 0.4104105763877649 	 0.3826207989389505 
0.86 	 0.125 	 0.4005441561504431 	 0.4043904294409483 	 0.383342416774859 
0.86 	 0.15 	 0.40239199381278196 	 0.40482188531965774 	 0.3814496854207933 
0.86 	 0.175 	 0.3971760458723748 	 0.4000788589697989 	 0.3848993741018034 
0.86 	 0.2 	 0.39774332406937085 	 0.3965738076241544 	 0.3809225939483354 
0.86 	 0.225 	 0.39953098941721005 	 0.402692244944253 	 0.38466560281712514 
0.86 	 0.25 	 0.39067033023691367 	 0.39373461289486533 	 0.38941609924091736 
0.86 	 0.275 	 0.4004167700751181 	 0.3992764648444386 	 0.3884239415892585 
0.86 	 0.3 	 0.3929026718268927 	 0.3986900178603059 	 0.38846258815652057 
0.86 	 0.325 	 0.3992437248835332 	 0.39374409801876736 	 0.38288530216035255 
0.86 	 0.35 	 0.39544381706756215 	 0.39958369116788606 	 0.38754415851424756 
0.86 	 0.375 	 0.39199001021434926 	 0.3961122319831177 	 0.39037458127661584 
0.86 	 0.4 	 0.40024660308493 	 0.3933638556432778 	 0.3919431817879701 
0.86 	 0.425 	 0.3966323556619735 	 0.4005937149961936 	 0.3883654595260338 
0.86 	 0.45 	 0.39844902289250195 	 0.39839035394547445 	 0.39222021153256525 
0.86 	 0.475 	 0.39543896266047807 	 0.3927517379010046 	 0.38667279008997707 
0.86 	 0.5 	 0.39029973398200335 	 0.39290929148865833 	 0.39212372790457184 
0.86 	 0.525 	 0.3916356040224232 	 0.39270025483949167 	 0.3943713732741078 
0.86 	 0.55 	 0.3953368098217939 	 0.39388649436336787 	 0.39245519968482734 
0.86 	 0.575 	 0.39575586563199744 	 0.3948147374374048 	 0.39041145307753566 
0.86 	 0.6 	 0.3932561880829098 	 0.3955993329611079 	 0.3897048016090599 
0.86 	 0.625 	 0.39786914071750396 	 0.40224123689558045 	 0.38914415493866505 
0.86 	 0.65 	 0.39695658652767607 	 0.40095678111805144 	 0.3915962703637275 
0.86 	 0.675 	 0.39338402598401623 	 0.39710276231465313 	 0.39447746082251195 
0.86 	 0.7 	 0.4001313748394141 	 0.39654560704244896 	 0.39127867461144294 
0.86 	 0.725 	 0.39659388988150823 	 0.397030703340427 	 0.39135757856116005 
0.86 	 0.75 	 0.3977819306294666 	 0.3979959133296239 	 0.39184438542871847 
0.86 	 0.775 	 0.3999682354686057 	 0.39848079026561334 	 0.3902692168808755 
0.86 	 0.8 	 0.3923436182203024 	 0.3903164616220621 	 0.3939963970820352 
0.86 	 0.825 	 0.395084821467852 	 0.4012949771004886 	 0.3924765778141094 
0.86 	 0.85 	 0.4001168387072391 	 0.3985962091000373 	 0.3879009453593911 
0.86 	 0.875 	 0.395931983237263 	 0.39122422900299175 	 0.3914036518395024 
0.86 	 0.9 	 0.397791690951476 	 0.3944568479876028 	 0.3914455867131586 
0.86 	 0.925 	 0.3957890298482853 	 0.3952218231371527 	 0.38371172071318105 
0.86 	 0.95 	 0.3986388118024909 	 0.39673017885311007 	 0.3872591772582306 
0.86 	 0.975 	 0.395074604889246 	 0.39428603008706575 	 0.38682955044440326 
0.86 	 1.0 	 0.37885555917187375 	 0.38072951586468856 	 0.3782012449455963 
0.88 	 0.0 	 0.4137662342464641 	 0.4169602286723024 	 0.36521844016458704 
0.88 	 0.025 	 0.3984391970089883 	 0.4055238352222781 	 0.37231471831443513 
0.88 	 0.05 	 0.3953139871212107 	 0.40493788993300206 	 0.3827119690354223 
0.88 	 0.075 	 0.4032010597521796 	 0.4097180728419567 	 0.377403362886883 
0.88 	 0.1 	 0.3997485186237887 	 0.4046157784259095 	 0.3763486458537583 
0.88 	 0.125 	 0.3972487064774709 	 0.397014611809087 	 0.3803016794615163 
0.88 	 0.15 	 0.396995378181596 	 0.40700991724371116 	 0.3791256027340964 
0.88 	 0.175 	 0.39989103918173136 	 0.4052786450258428 	 0.37565925665290045 
0.88 	 0.2 	 0.3900596517340219 	 0.39537367047176736 	 0.378190463331113 
0.88 	 0.225 	 0.3948535741044316 	 0.39962284517889846 	 0.38016328342922906 
0.88 	 0.25 	 0.3885245864526297 	 0.3962416557497148 	 0.38521321395951974 
0.88 	 0.275 	 0.3877884079707146 	 0.39300230884228216 	 0.3834975324048183 
0.88 	 0.3 	 0.38925062799929433 	 0.39133580364321596 	 0.3905608787228471 
0.88 	 0.325 	 0.39709027484211606 	 0.40047741949370436 	 0.3847167613495155 
0.88 	 0.35 	 0.3972333715752365 	 0.3978434270203756 	 0.3800977978793039 
0.88 	 0.375 	 0.3905486783166179 	 0.39512676510333405 	 0.3790596040471978 
0.88 	 0.4 	 0.3948447884295881 	 0.3956880100182961 	 0.3815199702339102 
0.88 	 0.425 	 0.3937814738444456 	 0.39744235772092074 	 0.3860797368816909 
0.88 	 0.45 	 0.39026789680581686 	 0.38849732343348126 	 0.3838915048820165 
0.88 	 0.475 	 0.39000954841628827 	 0.4007363750843744 	 0.39016623624263586 
0.88 	 0.5 	 0.39347069374007665 	 0.3939105799444163 	 0.3898444997313321 
0.88 	 0.525 	 0.3882508589009382 	 0.39125069861403894 	 0.386774454424834 
0.88 	 0.55 	 0.40058451681766244 	 0.3943564217998815 	 0.38768359856093243 
0.88 	 0.575 	 0.38695570189290707 	 0.38804279398546243 	 0.38712658447399706 
0.88 	 0.6 	 0.3952487318771957 	 0.39533199147147763 	 0.38505244739147154 
0.88 	 0.625 	 0.40029133576429865 	 0.3928961466238423 	 0.3888537753365736 
0.88 	 0.65 	 0.39406965614644274 	 0.39591366443938075 	 0.38640949351665654 
0.88 	 0.675 	 0.40016561275416795 	 0.3965775324326352 	 0.3886317998107425 
0.88 	 0.7 	 0.3955100277173978 	 0.39189107658873634 	 0.38723206963703016 
0.88 	 0.725 	 0.39422273378137596 	 0.3907089522175542 	 0.3924636790641432 
0.88 	 0.75 	 0.39220196768455867 	 0.3996197830523166 	 0.3912533019276452 
0.88 	 0.775 	 0.3949271408770555 	 0.3967924432756702 	 0.3879423354724719 
0.88 	 0.8 	 0.3933191382471607 	 0.38956867161483383 	 0.38273570867028506 
0.88 	 0.825 	 0.3958350453997842 	 0.3928971988100757 	 0.3847744882905194 
0.88 	 0.85 	 0.4003610125293137 	 0.40143509682813877 	 0.38599097720537207 
0.88 	 0.875 	 0.3893748415217358 	 0.39003987755108077 	 0.3875514301464254 
0.88 	 0.9 	 0.39574610225065837 	 0.3951505231840816 	 0.385765240271216 
0.88 	 0.925 	 0.3931304324563511 	 0.39618240413605754 	 0.3831804161090041 
0.88 	 0.95 	 0.39210273042181276 	 0.3953467516301831 	 0.38595187040115136 
0.88 	 0.975 	 0.39150445594580435 	 0.3902391878258991 	 0.3841747672671608 
0.88 	 1.0 	 0.3774255317919818 	 0.3787442704404005 	 0.3758554767082635 
0.9 	 0.0 	 0.40992132446269913 	 0.41597329885643447 	 0.35963893986073125 
0.9 	 0.025 	 0.3977687551813169 	 0.41109642918625894 	 0.3774651172524693 
0.9 	 0.05 	 0.3974514832886088 	 0.4023421484721022 	 0.37052125279273446 
0.9 	 0.075 	 0.4002198545545912 	 0.4066960468264092 	 0.37141619423369354 
0.9 	 0.1 	 0.39749329590515065 	 0.4061472047016766 	 0.3743078642380471 
0.9 	 0.125 	 0.3941939089952334 	 0.395475329274563 	 0.3770883954014388 
0.9 	 0.15 	 0.39546412862355823 	 0.39572245926573824 	 0.37434717732298994 
0.9 	 0.175 	 0.39225368956724904 	 0.40319955009959896 	 0.3681899491949004 
0.9 	 0.2 	 0.3954345445619945 	 0.39779332638763454 	 0.37633030058710526 
0.9 	 0.225 	 0.39729085967033123 	 0.4029969167278317 	 0.3740429436105459 
0.9 	 0.25 	 0.3862366055380726 	 0.39198588305585913 	 0.37679571052684885 
0.9 	 0.275 	 0.38139319714835246 	 0.3934811715808899 	 0.3790571707467586 
0.9 	 0.3 	 0.39083382947753176 	 0.39192131700735844 	 0.38131623292224515 
0.9 	 0.325 	 0.39487195891112853 	 0.40137478301623886 	 0.37862720597004645 
0.9 	 0.35 	 0.39244466134418005 	 0.3970727325938595 	 0.3796131345711253 
0.9 	 0.375 	 0.38785824402676183 	 0.38996114881245963 	 0.3780615436329008 
0.9 	 0.4 	 0.3877174590429431 	 0.39360522456810454 	 0.37833752091369494 
0.9 	 0.425 	 0.3932753861582479 	 0.3912482444987461 	 0.3750228325190865 
0.9 	 0.45 	 0.38576743430926735 	 0.391606513533603 	 0.3792418717450301 
0.9 	 0.475 	 0.3959190044841802 	 0.39348233341002353 	 0.3887162970498763 
0.9 	 0.5 	 0.3872677317876452 	 0.3899418349370779 	 0.3796815070391029 
0.9 	 0.525 	 0.3899639752441108 	 0.3825646693845946 	 0.38567809951985277 
0.9 	 0.55 	 0.39193867054871745 	 0.39519252389660714 	 0.38327090916711964 
0.9 	 0.575 	 0.3850235387615839 	 0.38677933465417874 	 0.3800473574367848 
0.9 	 0.6 	 0.39236170514542806 	 0.39386148451022585 	 0.3851076900866814 
0.9 	 0.625 	 0.39538308800566396 	 0.3953497528838895 	 0.3803711578578535 
0.9 	 0.65 	 0.3973396227225137 	 0.40238161306049824 	 0.38413303535647897 
0.9 	 0.675 	 0.3913268552696105 	 0.3896615963049948 	 0.38642040211444195 
0.9 	 0.7 	 0.39555900583223463 	 0.3908799922036009 	 0.38767399277903875 
0.9 	 0.725 	 0.3923888426987687 	 0.39278377852366503 	 0.382921873488684 
0.9 	 0.75 	 0.3965548615053712 	 0.4000032822987036 	 0.3839794238393844 
0.9 	 0.775 	 0.39150802112349614 	 0.3929362906787672 	 0.38580775177184473 
0.9 	 0.8 	 0.3884699894065378 	 0.3909841865506727 	 0.3822923613754769 
0.9 	 0.825 	 0.3914299414382832 	 0.39382139660258925 	 0.3810238329041888 
0.9 	 0.85 	 0.3909180411662257 	 0.3919021862601586 	 0.37944498870030036 
0.9 	 0.875 	 0.3819519507430347 	 0.3868300500738655 	 0.3803270353137051 
0.9 	 0.9 	 0.39339481504399376 	 0.3967585204147674 	 0.3832095856707268 
0.9 	 0.925 	 0.39098042860653626 	 0.3954713779072048 	 0.37910103757204994 
0.9 	 0.95 	 0.38498917411148453 	 0.3859863665079757 	 0.3746419394333161 
0.9 	 0.975 	 0.3856165701289598 	 0.38871038098512317 	 0.37529709652651627 
0.9 	 1.0 	 0.3679976088201194 	 0.36972485558974566 	 0.36804849583502836 


==> plots/phasedig/slope_mean.dat <==
0.1 	 0.0 	 0.9662891139860813 
0.1 	 0.025 	 0.9664545073612217 
0.1 	 0.05 	 0.9667251988792973 
0.1 	 0.075 	 0.9670713560813453 
0.1 	 0.1 	 0.9672073098400512 
0.1 	 0.125 	 0.9673006386295395 
0.1 	 0.15 	 0.9675258961156091 
0.1 	 0.175 	 0.9674962979269415 
0.1 	 0.2 	 0.9676201530236724 
0.1 	 0.225 	 0.9678343245653425 
0.1 	 0.25 	 0.9679400496511205 
0.1 	 0.275 	 0.9682691513153246 
0.1 	 0.3 	 0.9684213808511352 
0.1 	 0.325 	 0.9685151520216299 
0.1 	 0.35 	 0.9691093775060267 
0.1 	 0.375 	 0.9691958426610062 
0.1 	 0.4 	 0.9691637456461234 
0.1 	 0.425 	 0.9691031422656634 
0.1 	 0.45 	 0.9690140445903186 
0.1 	 0.475 	 0.9691415672616964 
0.1 	 0.5 	 0.9691155315476072 
0.1 	 0.525 	 0.9689239926546801 
0.1 	 0.55 	 0.9689312465288855 
0.1 	 0.575 	 0.9688318021003499 
0.1 	 0.6 	 0.9687837050129577 
0.1 	 0.625 	 0.9687470084648346 
0.1 	 0.65 	 0.9687581012768867 
0.1 	 0.675 	 0.968562364255297 
0.1 	 0.7 	 0.9684090152169457 
0.1 	 0.725 	 0.9683052193246682 
0.1 	 0.75 	 0.9680183214025938 
0.1 	 0.775 	 0.9678483807936784 
0.1 	 0.8 	 0.9677110892441363 
0.1 	 0.825 	 0.9675980954033504 
0.1 	 0.85 	 0.967533158695281 
0.1 	 0.875 	 0.9673402797507317 
0.1 	 0.9 	 0.96721625885837 
0.1 	 0.925 	 0.9669380241887575 
0.1 	 0.95 	 0.9668036319089118 
0.1 	 0.975 	 0.9666444427094789 
0.1 	 1.0 	 0.9663797177132876 
0.12000000000000001 	 0.0 	 0.9641396689500726 
0.12000000000000001 	 0.025 	 0.9643840609903452 
0.12000000000000001 	 0.05 	 0.9648727354604087 
0.12000000000000001 	 0.075 	 0.9652958513332625 
0.12000000000000001 	 0.1 	 0.9656145410561042 
0.12000000000000001 	 0.125 	 0.9659403956842049 
0.12000000000000001 	 0.15 	 0.9661451232161915 
0.12000000000000001 	 0.175 	 0.9664526784956318 
0.12000000000000001 	 0.2 	 0.9667022210392197 
0.12000000000000001 	 0.225 	 0.9667856988305559 
0.12000000000000001 	 0.25 	 0.9669613822484263 
0.12000000000000001 	 0.275 	 0.9672561260995333 
0.12000000000000001 	 0.3 	 0.9673843870032045 
0.12000000000000001 	 0.325 	 0.967387355331825 
0.12000000000000001 	 0.35 	 0.9677088643209 
0.12000000000000001 	 0.375 	 0.9681039973093493 
0.12000000000000001 	 0.4 	 0.9681481286426415 
0.12000000000000001 	 0.425 	 0.968178686657285 
0.12000000000000001 	 0.45 	 0.9681971685202548 
0.12000000000000001 	 0.475 	 0.968190291696035 
0.12000000000000001 	 0.5 	 0.9680523705643888 
0.12000000000000001 	 0.525 	 0.9679698305614519 
0.12000000000000001 	 0.55 	 0.9677071849441313 
0.12000000000000001 	 0.575 	 0.9674195379477488 
0.12000000000000001 	 0.6 	 0.9674348246752115 
0.12000000000000001 	 0.625 	 0.9672319698762146 
0.12000000000000001 	 0.65 	 0.9670430824248358 
0.12000000000000001 	 0.675 	 0.9670850019485931 
0.12000000000000001 	 0.7 	 0.9671169548709515 
0.12000000000000001 	 0.725 	 0.9670118981934982 
0.12000000000000001 	 0.75 	 0.9667847007637881 
0.12000000000000001 	 0.775 	 0.966656639658909 
0.12000000000000001 	 0.8 	 0.9664277098790083 
0.12000000000000001 	 0.825 	 0.9661914224392331 
0.12000000000000001 	 0.85 	 0.9660561537433127 
0.12000000000000001 	 0.875 	 0.9658747909920992 
0.12000000000000001 	 0.9 	 0.9655483324397727 
0.12000000000000001 	 0.925 	 0.9652600020680829 
0.12000000000000001 	 0.95 	 0.9650154866870615 
0.12000000000000001 	 0.975 	 0.9647694399963147 
0.12000000000000001 	 1.0 	 0.9645154388546181 
0.14 	 0.0 	 0.9607525914837028 
0.14 	 0.025 	 0.961350747081599 
0.14 	 0.05 	 0.961817934719666 
0.14 	 0.075 	 0.9622272166524444 
0.14 	 0.1 	 0.9628359204434154 
0.14 	 0.125 	 0.9632078070762333 
0.14 	 0.15 	 0.9635748261564 
0.14 	 0.175 	 0.963909109691784 
0.14 	 0.2 	 0.9644120791359393 
0.14 	 0.225 	 0.9649827594214092 
0.14 	 0.25 	 0.9651691391262177 
0.14 	 0.275 	 0.9654277412248672 
0.14 	 0.3 	 0.9657556508996435 
0.14 	 0.325 	 0.9658544022219449 
0.14 	 0.35 	 0.9658150921770776 
0.14 	 0.375 	 0.9659199759341994 
0.14 	 0.4 	 0.9660417887168342 
0.14 	 0.425 	 0.9664974005457665 
0.14 	 0.45 	 0.9667062784037913 
0.14 	 0.475 	 0.9665571807322296 
0.14 	 0.5 	 0.9662756492034862 
0.14 	 0.525 	 0.9662719857339516 
0.14 	 0.55 	 0.9662327569468019 
0.14 	 0.575 	 0.9663544376997416 
0.14 	 0.6 	 0.9663009008372339 
0.14 	 0.625 	 0.9660234003411057 
0.14 	 0.65 	 0.9658970711273931 
0.14 	 0.675 	 0.9655320484861978 
0.14 	 0.7 	 0.9652593430715802 
0.14 	 0.725 	 0.964964456389788 
0.14 	 0.75 	 0.9646530745668999 
0.14 	 0.775 	 0.9644062307777707 
0.14 	 0.8 	 0.9642731641686759 
0.14 	 0.825 	 0.9641845013468907 
0.14 	 0.85 	 0.9640568156070652 
0.14 	 0.875 	 0.9636234736348291 
0.14 	 0.9 	 0.9631838018869311 
0.14 	 0.925 	 0.9629315837197383 
0.14 	 0.95 	 0.9624233177726345 
0.14 	 0.975 	 0.9620583817680463 
0.14 	 1.0 	 0.9616352296420583 
0.16000000000000003 	 0.0 	 0.9554377773228621 
0.16000000000000003 	 0.025 	 0.9563612737210612 
0.16000000000000003 	 0.05 	 0.9575404186867463 
0.16000000000000003 	 0.075 	 0.9584146951816654 
0.16000000000000003 	 0.1 	 0.9593865940262973 
0.16000000000000003 	 0.125 	 0.9601836336091325 
0.16000000000000003 	 0.15 	 0.9605745619856154 
0.16000000000000003 	 0.175 	 0.9609712625833698 
0.16000000000000003 	 0.2 	 0.9614100492441574 
0.16000000000000003 	 0.225 	 0.9618378291618567 
0.16000000000000003 	 0.25 	 0.9622023047375658 
0.16000000000000003 	 0.275 	 0.9627234439126403 
0.16000000000000003 	 0.3 	 0.9632554759066092 
0.16000000000000003 	 0.325 	 0.9634441306203384 
0.16000000000000003 	 0.35 	 0.9638899376596917 
0.16000000000000003 	 0.375 	 0.9644252794496874 
0.16000000000000003 	 0.4 	 0.9645674882014552 
0.16000000000000003 	 0.425 	 0.9646339757678699 
0.16000000000000003 	 0.45 	 0.9645084076186548 
0.16000000000000003 	 0.475 	 0.9646152298059899 
0.16000000000000003 	 0.5 	 0.9649264624317215 
0.16000000000000003 	 0.525 	 0.9648300394920879 
0.16000000000000003 	 0.55 	 0.9646567361408136 
0.16000000000000003 	 0.575 	 0.9645904233388991 
0.16000000000000003 	 0.6 	 0.9644714523627341 
0.16000000000000003 	 0.625 	 0.9642548655132158 
0.16000000000000003 	 0.65 	 0.964028704232925 
0.16000000000000003 	 0.675 	 0.9638926287212302 
0.16000000000000003 	 0.7 	 0.9634984018402403 
0.16000000000000003 	 0.725 	 0.9632293567685773 
0.16000000000000003 	 0.75 	 0.9630173605633373 
0.16000000000000003 	 0.775 	 0.9626419948856823 
0.16000000000000003 	 0.8 	 0.9623605163201149 
0.16000000000000003 	 0.825 	 0.9620692702799598 
0.16000000000000003 	 0.85 	 0.9616738494040993 
0.16000000000000003 	 0.875 	 0.9612886144606401 
0.16000000000000003 	 0.9 	 0.9608924572721267 
0.16000000000000003 	 0.925 	 0.9604954369035287 
0.16000000000000003 	 0.95 	 0.9601415956540057 
0.16000000000000003 	 0.975 	 0.9596924335115795 
0.16000000000000003 	 1.0 	 0.9592951236440797 
0.18 	 0.0 	 0.9491575475263443 
0.18 	 0.025 	 0.9502998233802691 
0.18 	 0.05 	 0.9515953528222324 
0.18 	 0.075 	 0.952424292343379 
0.18 	 0.1 	 0.9533433974776803 
0.18 	 0.125 	 0.9546407997192272 
0.18 	 0.15 	 0.9556649797933792 
0.18 	 0.175 	 0.9568159073955966 
0.18 	 0.2 	 0.9579955905660198 
0.18 	 0.225 	 0.9588599145289072 
0.18 	 0.25 	 0.9590826251091609 
0.18 	 0.275 	 0.959730733128143 
0.18 	 0.3 	 0.9601941016752263 
0.18 	 0.325 	 0.9606369383583492 
0.18 	 0.35 	 0.9611602674268829 
0.18 	 0.375 	 0.9617242622758732 
0.18 	 0.4 	 0.9622048138460174 
0.18 	 0.425 	 0.9627288414941909 
0.18 	 0.45 	 0.9628435916831516 
0.18 	 0.475 	 0.962797567287081 
0.18 	 0.5 	 0.9629551226712264 
0.18 	 0.525 	 0.9629310014086215 
0.18 	 0.55 	 0.962840210739685 
0.18 	 0.575 	 0.9628914545472368 
0.18 	 0.6 	 0.9627605636778538 
0.18 	 0.625 	 0.9626765383447439 
0.18 	 0.65 	 0.9623823248250533 
0.18 	 0.675 	 0.9622582142131727 
0.18 	 0.7 	 0.9617998152554453 
0.18 	 0.725 	 0.9614774254688097 
0.18 	 0.75 	 0.9610181457033852 
0.18 	 0.775 	 0.9606736006106213 
0.18 	 0.8 	 0.9602367158435339 
0.18 	 0.825 	 0.959811709156758 
0.18 	 0.85 	 0.9592896994441331 
0.18 	 0.875 	 0.95883735070182 
0.18 	 0.9 	 0.9581081726078661 
0.18 	 0.925 	 0.957576066137395 
0.18 	 0.95 	 0.9568507886809263 
0.18 	 0.975 	 0.9563615806439761 
0.18 	 1.0 	 0.9556428472899161 
0.2 	 0.0 	 0.9397958464396102 
0.2 	 0.025 	 0.9420587760271468 
0.2 	 0.05 	 0.9440532799160813 
0.2 	 0.075 	 0.9457469704791461 
0.2 	 0.1 	 0.9472210228687666 
0.2 	 0.125 	 0.9486325198906042 
0.2 	 0.15 	 0.9501366610131944 
0.2 	 0.175 	 0.9517100036703903 
0.2 	 0.2 	 0.9528583495425407 
0.2 	 0.225 	 0.953626368832859 
0.2 	 0.25 	 0.9547084138931237 
0.2 	 0.275 	 0.9557667409508784 
0.2 	 0.3 	 0.9565595635552772 
0.2 	 0.325 	 0.9572148411198114 
0.2 	 0.35 	 0.9579974854228048 
0.2 	 0.375 	 0.9585741094884622 
0.2 	 0.4 	 0.9589373284755918 
0.2 	 0.425 	 0.9592932617928405 
0.2 	 0.45 	 0.9598392016762894 
0.2 	 0.475 	 0.9603971510990114 
0.2 	 0.5 	 0.9605224046995517 
0.2 	 0.525 	 0.9605846802720309 
0.2 	 0.55 	 0.9604898087299588 
0.2 	 0.575 	 0.9603644267528935 
0.2 	 0.6 	 0.9600506776964692 
0.2 	 0.625 	 0.9601517277962811 
0.2 	 0.65 	 0.9601571691835477 
0.2 	 0.675 	 0.9600592436605733 
0.2 	 0.7 	 0.9594651697674765 
0.2 	 0.725 	 0.9590878466922605 
0.2 	 0.75 	 0.9584388932007422 
0.2 	 0.775 	 0.9576472970647358 
0.2 	 0.8 	 0.9571621457446223 
0.2 	 0.825 	 0.9566868248609949 
0.2 	 0.85 	 0.9563508466940173 
0.2 	 0.875 	 0.9557973068760932 
0.2 	 0.9 	 0.9547947708209943 
0.2 	 0.925 	 0.9541488206647102 
0.2 	 0.95 	 0.9535817550095553 
0.2 	 0.975 	 0.952684865967094 
0.2 	 1.0 	 0.9514804918957058 
0.22000000000000003 	 0.0 	 0.9289610401677074 
0.22000000000000003 	 0.025 	 0.9312003714314779 
0.22000000000000003 	 0.05 	 0.9335334777737113 
0.22000000000000003 	 0.075 	 0.93634070779848 
0.22000000000000003 	 0.1 	 0.9380596628597492 
0.22000000000000003 	 0.125 	 0.940416589564053 
0.22000000000000003 	 0.15 	 0.9424062593238024 
0.22000000000000003 	 0.175 	 0.9447158130753162 
0.22000000000000003 	 0.2 	 0.9464033720540937 
0.22000000000000003 	 0.225 	 0.9474294984258576 
0.22000000000000003 	 0.25 	 0.9490733235382688 
0.22000000000000003 	 0.275 	 0.9505074826949922 
0.22000000000000003 	 0.3 	 0.9513809094606841 
0.22000000000000003 	 0.325 	 0.9522158940322457 
0.22000000000000003 	 0.35 	 0.9535754787979654 
0.22000000000000003 	 0.375 	 0.9545581964788548 
0.22000000000000003 	 0.4 	 0.9552331309070035 
0.22000000000000003 	 0.425 	 0.9558060860423981 
0.22000000000000003 	 0.45 	 0.9563391395674482 
0.22000000000000003 	 0.475 	 0.9569562613173928 
0.22000000000000003 	 0.5 	 0.957296965026832 
0.22000000000000003 	 0.525 	 0.957492443198048 
0.22000000000000003 	 0.55 	 0.9576242368103899 
0.22000000000000003 	 0.575 	 0.9573790337899286 
0.22000000000000003 	 0.6 	 0.957626656245169 
0.22000000000000003 	 0.625 	 0.9574917151015596 
0.22000000000000003 	 0.65 	 0.9574414180160967 
0.22000000000000003 	 0.675 	 0.9568581550985815 
0.22000000000000003 	 0.7 	 0.9564859407183546 
0.22000000000000003 	 0.725 	 0.956132643826136 
0.22000000000000003 	 0.75 	 0.9553002923822893 
0.22000000000000003 	 0.775 	 0.9545274085203113 
0.22000000000000003 	 0.8 	 0.9539260165001883 
0.22000000000000003 	 0.825 	 0.9530386813561411 
0.22000000000000003 	 0.85 	 0.9523861974355987 
0.22000000000000003 	 0.875 	 0.9515505566371552 
0.22000000000000003 	 0.9 	 0.9508534815044541 
0.22000000000000003 	 0.925 	 0.949870126823857 
0.22000000000000003 	 0.95 	 0.9487124349766599 
0.22000000000000003 	 0.975 	 0.9479029138295426 
0.22000000000000003 	 1.0 	 0.9467116739002882 
0.24000000000000002 	 0.0 	 0.9150837508738235 
0.24000000000000002 	 0.025 	 0.918527375922211 
0.24000000000000002 	 0.05 	 0.9212819553156004 
0.24000000000000002 	 0.075 	 0.9248315646955381 
0.24000000000000002 	 0.1 	 0.9280806324209342 
0.24000000000000002 	 0.125 	 0.930807764137168 
0.24000000000000002 	 0.15 	 0.9334609838975579 
0.24000000000000002 	 0.175 	 0.9350342104864152 
0.24000000000000002 	 0.2 	 0.9374209526171707 
0.24000000000000002 	 0.225 	 0.9397667980728869 
0.24000000000000002 	 0.25 	 0.9415981060344318 
0.24000000000000002 	 0.275 	 0.9428473795586645 
0.24000000000000002 	 0.3 	 0.9447285653589605 
0.24000000000000002 	 0.325 	 0.9463554614166534 
0.24000000000000002 	 0.35 	 0.9481140132309209 
0.24000000000000002 	 0.375 	 0.9494183285983001 
0.24000000000000002 	 0.4 	 0.9501997101906478 
0.24000000000000002 	 0.425 	 0.9510179636976881 
0.24000000000000002 	 0.45 	 0.9519156744218581 
0.24000000000000002 	 0.475 	 0.9524703085655516 
0.24000000000000002 	 0.5 	 0.9526264367440239 
0.24000000000000002 	 0.525 	 0.9532588026385485 
0.24000000000000002 	 0.55 	 0.9535343856357454 
0.24000000000000002 	 0.575 	 0.9534028747576536 
0.24000000000000002 	 0.6 	 0.9536991751088514 
0.24000000000000002 	 0.625 	 0.9534312359754635 
0.24000000000000002 	 0.65 	 0.9530648740705172 
0.24000000000000002 	 0.675 	 0.9527074167378726 
0.24000000000000002 	 0.7 	 0.9525198013243255 
0.24000000000000002 	 0.725 	 0.9514931875190867 
0.24000000000000002 	 0.75 	 0.9513400635994711 
0.24000000000000002 	 0.775 	 0.9507223687544452 
0.24000000000000002 	 0.8 	 0.9500435645288626 
0.24000000000000002 	 0.825 	 0.9492894411682171 
0.24000000000000002 	 0.85 	 0.9481134583527971 
0.24000000000000002 	 0.875 	 0.9467464386322848 
0.24000000000000002 	 0.9 	 0.9457235243934723 
0.24000000000000002 	 0.925 	 0.9446077419114631 
0.24000000000000002 	 0.95 	 0.9429145792156381 
0.24000000000000002 	 0.975 	 0.9414138452551698 
0.24000000000000002 	 1.0 	 0.9399508845446426 
0.26 	 0.0 	 0.8987479332329752 
0.26 	 0.025 	 0.9030212420024082 
0.26 	 0.05 	 0.9069469437802596 
0.26 	 0.075 	 0.9118658658178445 
0.26 	 0.1 	 0.9154604718739249 
0.26 	 0.125 	 0.9184518484289762 
0.26 	 0.15 	 0.9216990821216703 
0.26 	 0.175 	 0.925048739974213 
0.26 	 0.2 	 0.9279507015905574 
0.26 	 0.225 	 0.9302434251900382 
0.26 	 0.25 	 0.9332317126284914 
0.26 	 0.275 	 0.9359840655562829 
0.26 	 0.3 	 0.9378963824432232 
0.26 	 0.325 	 0.9396544977361836 
0.26 	 0.35 	 0.9414221207494049 
0.26 	 0.375 	 0.9433413153548094 
0.26 	 0.4 	 0.9451723021367551 
0.26 	 0.425 	 0.9462159173024387 
0.26 	 0.45 	 0.9470030397856191 
0.26 	 0.475 	 0.9480882600250787 
0.26 	 0.5 	 0.9490274350539236 
0.26 	 0.525 	 0.9495871212162089 
0.26 	 0.55 	 0.9501092166209011 
0.26 	 0.575 	 0.9503347524454365 
0.26 	 0.6 	 0.9496627220254288 
0.26 	 0.625 	 0.9492586205102972 
0.26 	 0.65 	 0.9492145086471293 
0.26 	 0.675 	 0.9487828918564534 
0.26 	 0.7 	 0.948493255497633 
0.26 	 0.725 	 0.9473929205163887 
0.26 	 0.75 	 0.9467241922739114 
0.26 	 0.775 	 0.9459966849637458 
0.26 	 0.8 	 0.9447671160896368 
0.26 	 0.825 	 0.9435068798182241 
0.26 	 0.85 	 0.9427211630413633 
0.26 	 0.875 	 0.9410421853013005 
0.26 	 0.9 	 0.9396382859618191 
0.26 	 0.925 	 0.9381270961026991 
0.26 	 0.95 	 0.9360543723787491 
0.26 	 0.975 	 0.9342655142508828 
0.26 	 1.0 	 0.9322843557754408 
0.28 	 0.0 	 0.880076306579284 
0.28 	 0.025 	 0.8849439390297764 
0.28 	 0.05 	 0.8902171094998281 
0.28 	 0.075 	 0.8947087352312918 
0.28 	 0.1 	 0.8999615997693586 
0.28 	 0.125 	 0.9038779751707682 
0.28 	 0.15 	 0.9083969766540754 
0.28 	 0.175 	 0.9125558937901129 
0.28 	 0.2 	 0.9164507876865547 
0.28 	 0.225 	 0.919852638711089 
0.28 	 0.25 	 0.922518340055896 
0.28 	 0.275 	 0.92577966092355 
0.28 	 0.3 	 0.9289289991337092 
0.28 	 0.325 	 0.9320520934517794 
0.28 	 0.35 	 0.934190021783862 
0.28 	 0.375 	 0.9364657899396691 
0.28 	 0.4 	 0.9382512686152912 
0.28 	 0.425 	 0.9401245701475041 
0.28 	 0.45 	 0.9414406614639106 
0.28 	 0.475 	 0.9428819723745584 
0.28 	 0.5 	 0.9433633723905226 
0.28 	 0.525 	 0.9441430203728024 
0.28 	 0.55 	 0.9449087673825 
0.28 	 0.575 	 0.9449343509667117 
0.28 	 0.6 	 0.9452370505428281 
0.28 	 0.625 	 0.9448189935350609 
0.28 	 0.65 	 0.9443777028956867 
0.28 	 0.675 	 0.943343544899309 
0.28 	 0.7 	 0.9428198427975941 
0.28 	 0.725 	 0.9420391583562151 
0.28 	 0.75 	 0.9410166661238812 
0.28 	 0.775 	 0.9395744971974853 
0.28 	 0.8 	 0.9390627325945539 
0.28 	 0.825 	 0.937547209323512 
0.28 	 0.85 	 0.9361515770383515 
0.28 	 0.875 	 0.9341941199031409 
0.28 	 0.9 	 0.9320521123650424 
0.28 	 0.925 	 0.9305245543982584 
0.28 	 0.95 	 0.9283292547074217 
0.28 	 0.975 	 0.9259615782132858 
0.28 	 1.0 	 0.9235711460680772 
0.30000000000000004 	 0.0 	 0.859657743617086 
0.30000000000000004 	 0.025 	 0.8658946618177574 
0.30000000000000004 	 0.05 	 0.8705420538058214 
0.30000000000000004 	 0.075 	 0.8755756308775727 
0.30000000000000004 	 0.1 	 0.881008356253273 
0.30000000000000004 	 0.125 	 0.8856215035236521 
0.30000000000000004 	 0.15 	 0.8918736679721937 
0.30000000000000004 	 0.175 	 0.8974649009651802 
0.30000000000000004 	 0.2 	 0.9017649873054474 
0.30000000000000004 	 0.225 	 0.9061976928469663 
0.30000000000000004 	 0.25 	 0.9101210906200924 
0.30000000000000004 	 0.275 	 0.9139884850573811 
0.30000000000000004 	 0.3 	 0.9179137746801401 
0.30000000000000004 	 0.325 	 0.9216680280054538 
0.30000000000000004 	 0.35 	 0.9256350766824741 
0.30000000000000004 	 0.375 	 0.9277093328278321 
0.30000000000000004 	 0.4 	 0.9308432600563954 
0.30000000000000004 	 0.425 	 0.9327354890469879 
0.30000000000000004 	 0.45 	 0.9346363711013845 
0.30000000000000004 	 0.475 	 0.9365350079962284 
0.30000000000000004 	 0.5 	 0.9376018645724932 
0.30000000000000004 	 0.525 	 0.9386138717321701 
0.30000000000000004 	 0.55 	 0.9388968614914717 
0.30000000000000004 	 0.575 	 0.9394518718666494 
0.30000000000000004 	 0.6 	 0.9393484533485951 
0.30000000000000004 	 0.625 	 0.9392879378285152 
0.30000000000000004 	 0.65 	 0.9387074423497255 
0.30000000000000004 	 0.675 	 0.9376664586186885 
0.30000000000000004 	 0.7 	 0.9369563445637347 
0.30000000000000004 	 0.725 	 0.9360778114369235 
0.30000000000000004 	 0.75 	 0.9345154279279655 
0.30000000000000004 	 0.775 	 0.9332219905999694 
0.30000000000000004 	 0.8 	 0.9316737845915951 
0.30000000000000004 	 0.825 	 0.9297177480268981 
0.30000000000000004 	 0.85 	 0.9278809112788605 
0.30000000000000004 	 0.875 	 0.925626856920389 
0.30000000000000004 	 0.9 	 0.9239627224262392 
0.30000000000000004 	 0.925 	 0.9215047885684128 
0.30000000000000004 	 0.95 	 0.9184657209518153 
0.30000000000000004 	 0.975 	 0.9151652813245598 
0.30000000000000004 	 1.0 	 0.9124025388357011 
0.32000000000000006 	 0.0 	 0.8363996510467336 
0.32000000000000006 	 0.025 	 0.8430517074963544 
0.32000000000000006 	 0.05 	 0.8484272028623152 
0.32000000000000006 	 0.075 	 0.8552088195721248 
0.32000000000000006 	 0.1 	 0.8617626797410635 
0.32000000000000006 	 0.125 	 0.8674700371866064 
0.32000000000000006 	 0.15 	 0.873783312764047 
0.32000000000000006 	 0.175 	 0.8785639906889496 
0.32000000000000006 	 0.2 	 0.8847575214161155 
0.32000000000000006 	 0.225 	 0.8902457339707494 
0.32000000000000006 	 0.25 	 0.895248542656379 
0.32000000000000006 	 0.275 	 0.9003040264540157 
0.32000000000000006 	 0.3 	 0.9055433596773181 
0.32000000000000006 	 0.325 	 0.910411842692111 
0.32000000000000006 	 0.35 	 0.9139858532833799 
0.32000000000000006 	 0.375 	 0.9182176365847555 
0.32000000000000006 	 0.4 	 0.9214874470443157 
0.32000000000000006 	 0.425 	 0.9242202343281973 
0.32000000000000006 	 0.45 	 0.9263371775208833 
0.32000000000000006 	 0.475 	 0.9294492270592506 
0.32000000000000006 	 0.5 	 0.9309393616034676 
0.32000000000000006 	 0.525 	 0.9317681540204774 
0.32000000000000006 	 0.55 	 0.9324088373847885 
0.32000000000000006 	 0.575 	 0.9323975938277871 
0.32000000000000006 	 0.6 	 0.9330389579301102 
0.32000000000000006 	 0.625 	 0.9326588784680624 
0.32000000000000006 	 0.65 	 0.9315016005876529 
0.32000000000000006 	 0.675 	 0.9307465815322449 
0.32000000000000006 	 0.7 	 0.9301253589406099 
0.32000000000000006 	 0.725 	 0.928541311094227 
0.32000000000000006 	 0.75 	 0.9270648835924865 
0.32000000000000006 	 0.775 	 0.9250985857841222 
0.32000000000000006 	 0.8 	 0.9231475414518121 
0.32000000000000006 	 0.825 	 0.9207155598566757 
0.32000000000000006 	 0.85 	 0.9186968020498063 
0.32000000000000006 	 0.875 	 0.9157051300333512 
0.32000000000000006 	 0.9 	 0.9133570522291398 
0.32000000000000006 	 0.925 	 0.9101748301150934 
0.32000000000000006 	 0.95 	 0.9070769881730055 
0.32000000000000006 	 0.975 	 0.903665525992939 
0.32000000000000006 	 1.0 	 0.899556024972468 
0.3400000000000001 	 0.0 	 0.8121324600935842 
0.3400000000000001 	 0.025 	 0.819804892800045 
0.3400000000000001 	 0.05 	 0.8271113052271865 
0.3400000000000001 	 0.075 	 0.8329796106061149 
0.3400000000000001 	 0.1 	 0.8395597178074501 
0.3400000000000001 	 0.125 	 0.8455419157919427 
0.3400000000000001 	 0.15 	 0.8528680562539361 
0.3400000000000001 	 0.175 	 0.8607688354881641 
0.3400000000000001 	 0.2 	 0.8666920925817824 
0.3400000000000001 	 0.225 	 0.8729548983021342 
0.3400000000000001 	 0.25 	 0.878651243626825 
0.3400000000000001 	 0.275 	 0.8862157471760964 
0.3400000000000001 	 0.3 	 0.8916312766259706 
0.3400000000000001 	 0.325 	 0.8971911703013672 
0.3400000000000001 	 0.35 	 0.9027504873243889 
0.3400000000000001 	 0.375 	 0.907212428972474 
0.3400000000000001 	 0.4 	 0.9101383467328945 
0.3400000000000001 	 0.425 	 0.9141059366414274 
0.3400000000000001 	 0.45 	 0.9175849640090664 
0.3400000000000001 	 0.475 	 0.9201094626312877 
0.3400000000000001 	 0.5 	 0.9225480827951131 
0.3400000000000001 	 0.525 	 0.9237228721359421 
0.3400000000000001 	 0.55 	 0.9241424720344034 
0.3400000000000001 	 0.575 	 0.9245031910762163 
0.3400000000000001 	 0.6 	 0.9242573245521236 
0.3400000000000001 	 0.625 	 0.924950160478635 
0.3400000000000001 	 0.65 	 0.9237999144044068 
0.3400000000000001 	 0.675 	 0.9224073282013039 
0.3400000000000001 	 0.7 	 0.9216728029078207 
0.3400000000000001 	 0.725 	 0.9208310384737881 
0.3400000000000001 	 0.75 	 0.9183506381063409 
0.3400000000000001 	 0.775 	 0.9160625683030909 
0.3400000000000001 	 0.8 	 0.9136764957788038 
0.3400000000000001 	 0.825 	 0.9107596368661478 
0.3400000000000001 	 0.85 	 0.9082703320491052 
0.3400000000000001 	 0.875 	 0.9038099173812573 
0.3400000000000001 	 0.9 	 0.9003230713302262 
0.3400000000000001 	 0.925 	 0.8975746672567891 
0.3400000000000001 	 0.95 	 0.8942871712661938 
0.3400000000000001 	 0.975 	 0.8894067200082504 
0.3400000000000001 	 1.0 	 0.8853548508831963 
0.36 	 0.0 	 0.7849342577350283 
0.36 	 0.025 	 0.7935373586180854 
0.36 	 0.05 	 0.8012721935580648 
0.36 	 0.075 	 0.8093757627132954 
0.36 	 0.1 	 0.8166086880081099 
0.36 	 0.125 	 0.8232341890630344 
0.36 	 0.15 	 0.8313687632018683 
0.36 	 0.175 	 0.8383844908693282 
0.36 	 0.2 	 0.8460484132254062 
0.36 	 0.225 	 0.854244970161317 
0.36 	 0.25 	 0.8613082882210624 
0.36 	 0.275 	 0.8704823506766041 
0.36 	 0.3 	 0.8754497961345583 
0.36 	 0.325 	 0.882253262559194 
0.36 	 0.35 	 0.8888631388241667 
0.36 	 0.375 	 0.8941446229999118 
0.36 	 0.4 	 0.9008508013091296 
0.36 	 0.425 	 0.9050162338105874 
0.36 	 0.45 	 0.9094390466896939 
0.36 	 0.475 	 0.9124791522405485 
0.36 	 0.5 	 0.9144193830753472 
0.36 	 0.525 	 0.9164176058305133 
0.36 	 0.55 	 0.9168664372783114 
0.36 	 0.575 	 0.9175061385087118 
0.36 	 0.6 	 0.9167075611658334 
0.36 	 0.625 	 0.9167770005533602 
0.36 	 0.65 	 0.9171342469244353 
0.36 	 0.675 	 0.9149331789364831 
0.36 	 0.7 	 0.9136455309816196 
0.36 	 0.725 	 0.9115408947023803 
0.36 	 0.75 	 0.9089218246808612 
0.36 	 0.775 	 0.9067694621806716 
0.36 	 0.8 	 0.9036712885273238 
0.36 	 0.825 	 0.9002252446790692 
0.36 	 0.85 	 0.8962668377253485 
0.36 	 0.875 	 0.8925232209449085 
0.36 	 0.9 	 0.8883202154010514 
0.36 	 0.925 	 0.8837923998022071 
0.36 	 0.95 	 0.8802342390929814 
0.36 	 0.975 	 0.8756231956903668 
0.36 	 1.0 	 0.8699968067294891 
0.38 	 0.0 	 0.7571055370393063 
0.38 	 0.025 	 0.765747750765679 
0.38 	 0.05 	 0.7749348194752738 
0.38 	 0.075 	 0.7833665257617752 
0.38 	 0.1 	 0.79214952095435 
0.38 	 0.125 	 0.8011828346442295 
0.38 	 0.15 	 0.810881546543074 
0.38 	 0.175 	 0.8192820559736333 
0.38 	 0.2 	 0.827161384092676 
0.38 	 0.225 	 0.8358779745424576 
0.38 	 0.25 	 0.8443975979651628 
0.38 	 0.275 	 0.8527367032916741 
0.38 	 0.3 	 0.8613830087358106 
0.38 	 0.325 	 0.8677367918068278 
0.38 	 0.35 	 0.8756067156882643 
0.38 	 0.375 	 0.8819694168020398 
0.38 	 0.4 	 0.886890484175097 
0.38 	 0.425 	 0.8913225998073888 
0.38 	 0.45 	 0.8966937227224512 
0.38 	 0.475 	 0.9001508872252634 
0.38 	 0.5 	 0.9030648410290412 
0.38 	 0.525 	 0.9049661168093994 
0.38 	 0.55 	 0.9061810788998551 
0.38 	 0.575 	 0.9064400670440372 
0.38 	 0.6 	 0.9063862880906123 
0.38 	 0.625 	 0.9060164080030537 
0.38 	 0.65 	 0.9052932057602016 
0.38 	 0.675 	 0.9038349626255142 
0.38 	 0.7 	 0.902596421090785 
0.38 	 0.725 	 0.8999860926940559 
0.38 	 0.75 	 0.8971521780561535 
0.38 	 0.775 	 0.8937567112443503 
0.38 	 0.8 	 0.8902001051726403 
0.38 	 0.825 	 0.8859956937402744 
0.38 	 0.85 	 0.8818207724339127 
0.38 	 0.875 	 0.878023924262279 
0.38 	 0.9 	 0.8731011423131865 
0.38 	 0.925 	 0.8682500828310125 
0.38 	 0.95 	 0.862303715951666 
0.38 	 0.975 	 0.8574167673663303 
0.38 	 1.0 	 0.8506487703771339 
0.4 	 0.0 	 0.7267816586734126 
0.4 	 0.025 	 0.7356366595744893 
0.4 	 0.05 	 0.7442655650472532 
0.4 	 0.075 	 0.7553642033511148 
0.4 	 0.1 	 0.7643822377921791 
0.4 	 0.125 	 0.7735942776515242 
0.4 	 0.15 	 0.7841278820683445 
0.4 	 0.175 	 0.794813956800134 
0.4 	 0.2 	 0.8043680268425952 
0.4 	 0.225 	 0.8142025571790295 
0.4 	 0.25 	 0.8242791675465905 
0.4 	 0.275 	 0.8338926663444334 
0.4 	 0.3 	 0.8432477742140558 
0.4 	 0.325 	 0.8515560325834689 
0.4 	 0.35 	 0.858824787079029 
0.4 	 0.375 	 0.8656804034709075 
0.4 	 0.4 	 0.8721846502133046 
0.4 	 0.425 	 0.8771364100771447 
0.4 	 0.45 	 0.8814605284345801 
0.4 	 0.475 	 0.8866395923433381 
0.4 	 0.5 	 0.8889850618910365 
0.4 	 0.525 	 0.8921424255244861 
0.4 	 0.55 	 0.8930658073541883 
0.4 	 0.575 	 0.8944245631180564 
0.4 	 0.6 	 0.893225478718377 
0.4 	 0.625 	 0.8928413401822279 
0.4 	 0.65 	 0.8928186777421805 
0.4 	 0.675 	 0.8914981088727666 
0.4 	 0.7 	 0.8889480386512414 
0.4 	 0.725 	 0.8862026565498102 
0.4 	 0.75 	 0.8835393360800147 
0.4 	 0.775 	 0.8786186342813728 
0.4 	 0.8 	 0.8754760299486541 
0.4 	 0.825 	 0.8704555054960205 
0.4 	 0.85 	 0.865640625316986 
0.4 	 0.875 	 0.8615127050907629 
0.4 	 0.9 	 0.8551221651417487 
0.4 	 0.925 	 0.8481727449324924 
0.4 	 0.95 	 0.8437859636512137 
0.4 	 0.975 	 0.8355594346663043 
0.4 	 1.0 	 0.8291859774778689 
0.42000000000000004 	 0.0 	 0.6986991223367973 
0.42000000000000004 	 0.025 	 0.707220444724581 
0.42000000000000004 	 0.05 	 0.717384681098028 
0.42000000000000004 	 0.075 	 0.7257318956545554 
0.42000000000000004 	 0.1 	 0.7356669026819872 
0.42000000000000004 	 0.125 	 0.7453715675163178 
0.42000000000000004 	 0.15 	 0.7565608662487721 
0.42000000000000004 	 0.175 	 0.7689905694959531 
0.42000000000000004 	 0.2 	 0.7789337718672187 
0.42000000000000004 	 0.225 	 0.790789244212181 
0.42000000000000004 	 0.25 	 0.8010991741084894 
0.42000000000000004 	 0.275 	 0.8122924261097539 
0.42000000000000004 	 0.3 	 0.8233842140702655 
0.42000000000000004 	 0.325 	 0.8322691029847652 
0.42000000000000004 	 0.35 	 0.8401247969333977 
0.42000000000000004 	 0.375 	 0.847645172919949 
0.42000000000000004 	 0.4 	 0.8545043840655476 
0.42000000000000004 	 0.425 	 0.8612418392542309 
0.42000000000000004 	 0.45 	 0.8658251491687737 
0.42000000000000004 	 0.475 	 0.8698319056182878 
0.42000000000000004 	 0.5 	 0.8737912343328212 
0.42000000000000004 	 0.525 	 0.877357408414788 
0.42000000000000004 	 0.55 	 0.8791003647391383 
0.42000000000000004 	 0.575 	 0.8797914996662983 
0.42000000000000004 	 0.6 	 0.8790830186456308 
0.42000000000000004 	 0.625 	 0.8779298418444625 
0.42000000000000004 	 0.65 	 0.8768842289384114 
0.42000000000000004 	 0.675 	 0.8758268153276211 
0.42000000000000004 	 0.7 	 0.872647793075298 
0.42000000000000004 	 0.725 	 0.870295500883719 
0.42000000000000004 	 0.75 	 0.8675304105623077 
0.42000000000000004 	 0.775 	 0.8615057242556079 
0.42000000000000004 	 0.8 	 0.8564110330571594 
0.42000000000000004 	 0.825 	 0.8533663240377577 
0.42000000000000004 	 0.85 	 0.8476401570552874 
0.42000000000000004 	 0.875 	 0.8410780382154479 
0.42000000000000004 	 0.9 	 0.8330574349836217 
0.42000000000000004 	 0.925 	 0.8267972286278376 
0.42000000000000004 	 0.95 	 0.819936496649249 
0.42000000000000004 	 0.975 	 0.8138006418455314 
0.42000000000000004 	 1.0 	 0.8053659339632728 
0.44000000000000006 	 0.0 	 0.6692711254073427 
0.44000000000000006 	 0.025 	 0.6782084738135672 
0.44000000000000006 	 0.05 	 0.6875995012981566 
0.44000000000000006 	 0.075 	 0.6973976990169481 
0.44000000000000006 	 0.1 	 0.7071996922779936 
0.44000000000000006 	 0.125 	 0.7182478302388517 
0.44000000000000006 	 0.15 	 0.7294562678040037 
0.44000000000000006 	 0.175 	 0.7400964885865494 
0.44000000000000006 	 0.2 	 0.7539493871201509 
0.44000000000000006 	 0.225 	 0.7666838259536171 
0.44000000000000006 	 0.25 	 0.7782029441203351 
0.44000000000000006 	 0.275 	 0.7898447714874491 
0.44000000000000006 	 0.3 	 0.8009726296740176 
0.44000000000000006 	 0.325 	 0.8122026723838942 
0.44000000000000006 	 0.35 	 0.8210219141981637 
0.44000000000000006 	 0.375 	 0.8294685631654333 
0.44000000000000006 	 0.4 	 0.8360039511186893 
0.44000000000000006 	 0.425 	 0.8428455012303291 
0.44000000000000006 	 0.45 	 0.8499916920751509 
0.44000000000000006 	 0.475 	 0.8538606178991002 
0.44000000000000006 	 0.5 	 0.8566524336084881 
0.44000000000000006 	 0.525 	 0.8593923984358118 
0.44000000000000006 	 0.55 	 0.8620143430659235 
0.44000000000000006 	 0.575 	 0.8634778682696926 
0.44000000000000006 	 0.6 	 0.8635834497299802 
0.44000000000000006 	 0.625 	 0.8620125836266049 
0.44000000000000006 	 0.65 	 0.8609961266817953 
0.44000000000000006 	 0.675 	 0.8579189411895735 
0.44000000000000006 	 0.7 	 0.8551471392777102 
0.44000000000000006 	 0.725 	 0.8518317211928571 
0.44000000000000006 	 0.75 	 0.8486201328918301 
0.44000000000000006 	 0.775 	 0.8419520919798362 
0.44000000000000006 	 0.8 	 0.8356790128261226 
0.44000000000000006 	 0.825 	 0.832322861121611 
0.44000000000000006 	 0.85 	 0.824393465207488 
0.44000000000000006 	 0.875 	 0.8174064483033436 
0.44000000000000006 	 0.9 	 0.8097915164374754 
0.44000000000000006 	 0.925 	 0.8030615748589565 
0.44000000000000006 	 0.95 	 0.7952698721701116 
0.44000000000000006 	 0.975 	 0.7873593547051325 
0.44000000000000006 	 1.0 	 0.7797209355418372 
0.45999999999999996 	 0.0 	 0.6392978316365754 
0.45999999999999996 	 0.025 	 0.6499240545599477 
0.45999999999999996 	 0.05 	 0.6596211077698787 
0.45999999999999996 	 0.075 	 0.6669675765975004 
0.45999999999999996 	 0.1 	 0.6779292859839777 
0.45999999999999996 	 0.125 	 0.6889434253737439 
0.45999999999999996 	 0.15 	 0.7008914330471813 
0.45999999999999996 	 0.175 	 0.7139304583537106 
0.45999999999999996 	 0.2 	 0.7262881244031658 
0.45999999999999996 	 0.225 	 0.739674206870046 
0.45999999999999996 	 0.25 	 0.7541359937637968 
0.45999999999999996 	 0.275 	 0.7657325666353128 
0.45999999999999996 	 0.3 	 0.7762093513085229 
0.45999999999999996 	 0.325 	 0.7884401754497662 
0.45999999999999996 	 0.35 	 0.7986372413507454 
0.45999999999999996 	 0.375 	 0.807714240821224 
0.45999999999999996 	 0.4 	 0.8148183182508506 
0.45999999999999996 	 0.425 	 0.8215059245042227 
0.45999999999999996 	 0.45 	 0.8288874853732521 
0.45999999999999996 	 0.475 	 0.8335271036338386 
0.45999999999999996 	 0.5 	 0.8385940589838231 
0.45999999999999996 	 0.525 	 0.8416668038913786 
0.45999999999999996 	 0.55 	 0.8426437754772114 
0.45999999999999996 	 0.575 	 0.8434978901489935 
0.45999999999999996 	 0.6 	 0.8445906318088161 
0.45999999999999996 	 0.625 	 0.8435965925163884 
0.45999999999999996 	 0.65 	 0.8408417928953468 
0.45999999999999996 	 0.675 	 0.8378984579478697 
0.45999999999999996 	 0.7 	 0.8344691917167643 
0.45999999999999996 	 0.725 	 0.831960207917396 
0.45999999999999996 	 0.75 	 0.8259513995136951 
0.45999999999999996 	 0.775 	 0.819475167330881 
0.45999999999999996 	 0.8 	 0.8137512343218688 
0.45999999999999996 	 0.825 	 0.8093493927255183 
0.45999999999999996 	 0.85 	 0.8000491249098667 
0.45999999999999996 	 0.875 	 0.7918525732737469 
0.45999999999999996 	 0.9 	 0.7846208171848543 
0.45999999999999996 	 0.925 	 0.7764067104422209 
0.45999999999999996 	 0.95 	 0.7682646264846934 
0.45999999999999996 	 0.975 	 0.7601566799976348 
0.45999999999999996 	 1.0 	 0.7496589157433977 
0.48 	 0.0 	 0.6102513130206884 
0.48 	 0.025 	 0.6189511758607723 
0.48 	 0.05 	 0.6292891605565685 
0.48 	 0.075 	 0.6381867877276285 
0.48 	 0.1 	 0.6488380271817319 
0.48 	 0.125 	 0.6600656094409991 
0.48 	 0.15 	 0.6728313739532032 
0.48 	 0.175 	 0.6874720913239589 
0.48 	 0.2 	 0.7006911811472548 
0.48 	 0.225 	 0.7139518673954435 
0.48 	 0.25 	 0.7271094702963802 
0.48 	 0.275 	 0.739234816963587 
0.48 	 0.3 	 0.7517045402745943 
0.48 	 0.325 	 0.7641546486475209 
0.48 	 0.35 	 0.775265506911674 
0.48 	 0.375 	 0.7854662513958999 
0.48 	 0.4 	 0.7932034291805828 
0.48 	 0.425 	 0.7996721244889452 
0.48 	 0.45 	 0.8064715244894144 
0.48 	 0.475 	 0.8109207314059633 
0.48 	 0.5 	 0.8169183167754783 
0.48 	 0.525 	 0.8200528284627636 
0.48 	 0.55 	 0.8203959917328246 
0.48 	 0.575 	 0.8216886264515753 
0.48 	 0.6 	 0.8221576632924527 
0.48 	 0.625 	 0.8216930956518387 
0.48 	 0.65 	 0.8180589153289245 
0.48 	 0.675 	 0.8150924359847467 
0.48 	 0.7 	 0.8115478292511986 
0.48 	 0.725 	 0.8076434649753005 
0.48 	 0.75 	 0.8019802799641171 
0.48 	 0.775 	 0.7935074920446462 
0.48 	 0.8 	 0.7904235683025888 
0.48 	 0.825 	 0.7844618173146991 
0.48 	 0.85 	 0.773007103203317 
0.48 	 0.875 	 0.7645333216793564 
0.48 	 0.9 	 0.7566753310992017 
0.48 	 0.925 	 0.7483296007778908 
0.48 	 0.95 	 0.7395459732953238 
0.48 	 0.975 	 0.7298352603656293 
0.48 	 1.0 	 0.718651006978267 
0.5 	 0.0 	 0.5790588602480877 
0.5 	 0.025 	 0.5894319863249804 
0.5 	 0.05 	 0.5977593171594814 
0.5 	 0.075 	 0.6077437501574837 
0.5 	 0.1 	 0.6188725100091751 
0.5 	 0.125 	 0.6291575821969954 
0.5 	 0.15 	 0.6445477020228927 
0.5 	 0.175 	 0.6569572087356734 
0.5 	 0.2 	 0.6725119764109945 
0.5 	 0.225 	 0.6866800635982442 
0.5 	 0.25 	 0.7002220145714017 
0.5 	 0.275 	 0.712714439765188 
0.5 	 0.3 	 0.7262140709270656 
0.5 	 0.325 	 0.7367072852589236 
0.5 	 0.35 	 0.7508387568432874 
0.5 	 0.375 	 0.7595848120672413 
0.5 	 0.4 	 0.7688107320518419 
0.5 	 0.425 	 0.7744030178564008 
0.5 	 0.45 	 0.7801961709686164 
0.5 	 0.475 	 0.7874751450355035 
0.5 	 0.5 	 0.7911359558556124 
0.5 	 0.525 	 0.7955566269715691 
0.5 	 0.55 	 0.79733247488342 
0.5 	 0.575 	 0.7971921902719574 
0.5 	 0.6 	 0.7974032462172898 
0.5 	 0.625 	 0.7968250975394193 
0.5 	 0.65 	 0.7925096679373006 
0.5 	 0.675 	 0.7887727063053985 
0.5 	 0.7 	 0.7859849000267045 
0.5 	 0.725 	 0.7797696842891508 
0.5 	 0.75 	 0.7748500021586807 
0.5 	 0.775 	 0.7683110279141072 
0.5 	 0.8 	 0.7624136958306998 
0.5 	 0.825 	 0.7531393900713175 
0.5 	 0.85 	 0.7434590147146213 
0.5 	 0.875 	 0.7357753137221861 
0.5 	 0.9 	 0.7262494498329183 
0.5 	 0.925 	 0.7153958026104361 
0.5 	 0.95 	 0.708193117978924 
0.5 	 0.975 	 0.6994015822549252 
0.5 	 1.0 	 0.6897052163437638 
0.52 	 0.0 	 0.5543789983594236 
0.52 	 0.025 	 0.5609511705349866 
0.52 	 0.05 	 0.5685987459944503 
0.52 	 0.075 	 0.5788002652148339 
0.52 	 0.1 	 0.5897138698098973 
0.52 	 0.125 	 0.6033668699301084 
0.52 	 0.15 	 0.6154508568818001 
0.52 	 0.175 	 0.629138828620825 
0.52 	 0.2 	 0.6440818819751093 
0.52 	 0.225 	 0.6592805510351991 
0.52 	 0.25 	 0.6713728197052318 
0.52 	 0.275 	 0.6845690814551958 
0.52 	 0.3 	 0.6995468124645308 
0.52 	 0.325 	 0.7112989031673708 
0.52 	 0.35 	 0.7218425172802335 
0.52 	 0.375 	 0.731678175706898 
0.52 	 0.4 	 0.7414159941719287 
0.52 	 0.425 	 0.7473763807169572 
0.52 	 0.45 	 0.7531446034569086 
0.52 	 0.475 	 0.7589565778367899 
0.52 	 0.5 	 0.7648381556902873 
0.52 	 0.525 	 0.7683796450949454 
0.52 	 0.55 	 0.7714625844192463 
0.52 	 0.575 	 0.7699366694442241 
0.52 	 0.6 	 0.7692221046467098 
0.52 	 0.625 	 0.7680483598005462 
0.52 	 0.65 	 0.7645695296513906 
0.52 	 0.675 	 0.7602898215937434 
0.52 	 0.7 	 0.7548640839643591 
0.52 	 0.725 	 0.7498612331242499 
0.52 	 0.75 	 0.7454456864656229 
0.52 	 0.775 	 0.7373212260988518 
0.52 	 0.8 	 0.7301733571762716 
0.52 	 0.825 	 0.7212231125630314 
0.52 	 0.85 	 0.7141152685331823 
0.52 	 0.875 	 0.7024617456980764 
0.52 	 0.9 	 0.6935448573486871 
0.52 	 0.925 	 0.6839974632556175 
0.52 	 0.95 	 0.6741101480708573 
0.52 	 0.975 	 0.6664825462499132 
0.52 	 1.0 	 0.6553789525574902 
0.54 	 0.0 	 0.5242630830157178 
0.54 	 0.025 	 0.5354366178586769 
0.54 	 0.05 	 0.5419488710727142 
0.54 	 0.075 	 0.5500206220376861 
0.54 	 0.1 	 0.5623624336113662 
0.54 	 0.125 	 0.573381908565089 
0.54 	 0.15 	 0.5864477973207111 
0.54 	 0.175 	 0.6026676058979651 
0.54 	 0.2 	 0.6192218419276782 
0.54 	 0.225 	 0.6319998117201571 
0.54 	 0.25 	 0.643817246497663 
0.54 	 0.275 	 0.6572869488029084 
0.54 	 0.3 	 0.6713301473892823 
0.54 	 0.325 	 0.6829499721320607 
0.54 	 0.35 	 0.693793678119241 
0.54 	 0.375 	 0.7035657863919813 
0.54 	 0.4 	 0.7115575056612155 
0.54 	 0.425 	 0.7183602164811296 
0.54 	 0.45 	 0.7232510395907611 
0.54 	 0.475 	 0.7302799854122907 
0.54 	 0.5 	 0.7344809316647924 
0.54 	 0.525 	 0.7392352755235816 
0.54 	 0.55 	 0.7424995289818764 
0.54 	 0.575 	 0.740164818701713 
0.54 	 0.6 	 0.7398090801855258 
0.54 	 0.625 	 0.738089794514605 
0.54 	 0.65 	 0.7331961768073972 
0.54 	 0.675 	 0.7301354325010686 
0.54 	 0.7 	 0.7247121073241672 
0.54 	 0.725 	 0.7196444270100989 
0.54 	 0.75 	 0.7129226143916968 
0.54 	 0.775 	 0.7049205741374716 
0.54 	 0.8 	 0.699357350214403 
0.54 	 0.825 	 0.6898284861966011 
0.54 	 0.85 	 0.6789117468633278 
0.54 	 0.875 	 0.6689661822121965 
0.54 	 0.9 	 0.6600158142404022 
0.54 	 0.925 	 0.6494588323262134 
0.54 	 0.95 	 0.6405828617157555 
0.54 	 0.975 	 0.632420974367936 
0.54 	 1.0 	 0.6209128239859995 
0.56 	 0.0 	 0.499310446104747 
0.56 	 0.025 	 0.5075740604985255 
0.56 	 0.05 	 0.5153812054660007 
0.56 	 0.075 	 0.5221777173051302 
0.56 	 0.1 	 0.5346600927468103 
0.56 	 0.125 	 0.5472452811687047 
0.56 	 0.15 	 0.562496847156911 
0.56 	 0.175 	 0.5735918295314483 
0.56 	 0.2 	 0.5886396525221308 
0.56 	 0.225 	 0.6031526572634701 
0.56 	 0.25 	 0.6160816176363183 
0.56 	 0.275 	 0.6287658070692923 
0.56 	 0.3 	 0.6419196707859753 
0.56 	 0.325 	 0.6541582900890002 
0.56 	 0.35 	 0.665771847280697 
0.56 	 0.375 	 0.6733629357713459 
0.56 	 0.4 	 0.6810368063262652 
0.56 	 0.425 	 0.6887029513235726 
0.56 	 0.45 	 0.6920891437952198 
0.56 	 0.475 	 0.69741410383885 
0.56 	 0.5 	 0.7022112157531456 
0.56 	 0.525 	 0.705701935375104 
0.56 	 0.55 	 0.7093395974171725 
0.56 	 0.575 	 0.7079840820771393 
0.56 	 0.6 	 0.706983063965612 
0.56 	 0.625 	 0.7048263388923386 
0.56 	 0.65 	 0.7003817646573693 
0.56 	 0.675 	 0.6961943679718258 
0.56 	 0.7 	 0.6922456802835671 
0.56 	 0.725 	 0.6880152632584534 
0.56 	 0.75 	 0.6779742781514958 
0.56 	 0.775 	 0.6719898269392854 
0.56 	 0.8 	 0.6651037477740365 
0.56 	 0.825 	 0.65490891876059 
0.56 	 0.85 	 0.6452294704345947 
0.56 	 0.875 	 0.635215183530219 
0.56 	 0.9 	 0.6234914306029207 
0.56 	 0.925 	 0.6157388526637271 
0.56 	 0.95 	 0.6072857141260072 
0.56 	 0.975 	 0.5973878689085237 
0.56 	 1.0 	 0.5847698702974718 
0.5800000000000001 	 0.0 	 0.4752507072498027 
0.5800000000000001 	 0.025 	 0.4807862124996236 
0.5800000000000001 	 0.05 	 0.48896541807142857 
0.5800000000000001 	 0.075 	 0.4963877334768863 
0.5800000000000001 	 0.1 	 0.5072205877479736 
0.5800000000000001 	 0.125 	 0.5194739465860875 
0.5800000000000001 	 0.15 	 0.5345254272152189 
0.5800000000000001 	 0.175 	 0.5473738804000787 
0.5800000000000001 	 0.2 	 0.5618483099176279 
0.5800000000000001 	 0.225 	 0.576568032951424 
0.5800000000000001 	 0.25 	 0.5899735698406002 
0.5800000000000001 	 0.275 	 0.6006410620527073 
0.5800000000000001 	 0.3 	 0.6107137202083166 
0.5800000000000001 	 0.325 	 0.6227805935757462 
0.5800000000000001 	 0.35 	 0.6336933643832466 
0.5800000000000001 	 0.375 	 0.6418444944113334 
0.5800000000000001 	 0.4 	 0.6492922733864886 
0.5800000000000001 	 0.425 	 0.6540951413792125 
0.5800000000000001 	 0.45 	 0.6611041723746538 
0.5800000000000001 	 0.475 	 0.6645197958696326 
0.5800000000000001 	 0.5 	 0.6676134842383993 
0.5800000000000001 	 0.525 	 0.6730217376071485 
0.5800000000000001 	 0.55 	 0.6748746735773119 
0.5800000000000001 	 0.575 	 0.6739643722066159 
0.5800000000000001 	 0.6 	 0.6708129104867481 
0.5800000000000001 	 0.625 	 0.6702047931739388 
0.5800000000000001 	 0.65 	 0.6650175619664055 
0.5800000000000001 	 0.675 	 0.6621155842931579 
0.5800000000000001 	 0.7 	 0.6575110179891226 
0.5800000000000001 	 0.725 	 0.6515988350242888 
0.5800000000000001 	 0.75 	 0.6433766986482731 
0.5800000000000001 	 0.775 	 0.6370914680395966 
0.5800000000000001 	 0.8 	 0.6304157387765276 
0.5800000000000001 	 0.825 	 0.6174999664329341 
0.5800000000000001 	 0.85 	 0.6101851666859287 
0.5800000000000001 	 0.875 	 0.6002005776618452 
0.5800000000000001 	 0.9 	 0.5855211596187053 
0.5800000000000001 	 0.925 	 0.5789810907470432 
0.5800000000000001 	 0.95 	 0.5698497174336506 
0.5800000000000001 	 0.975 	 0.5602132672245957 
0.5800000000000001 	 1.0 	 0.548604204744975 
0.6 	 0.0 	 0.4511555471204091 
0.6 	 0.025 	 0.4573135729060037 
0.6 	 0.05 	 0.4643885575791536 
0.6 	 0.075 	 0.47162728593111714 
0.6 	 0.1 	 0.48074224794914266 
0.6 	 0.125 	 0.4943808434186333 
0.6 	 0.15 	 0.5077219504252946 
0.6 	 0.175 	 0.5198538928678561 
0.6 	 0.2 	 0.5327245637254194 
0.6 	 0.225 	 0.5492747459685179 
0.6 	 0.25 	 0.5584821514098035 
0.6 	 0.275 	 0.5715184935020188 
0.6 	 0.3 	 0.5787627806956638 
0.6 	 0.325 	 0.5920013290272963 
0.6 	 0.35 	 0.6022396770876576 
0.6 	 0.375 	 0.6088086662419605 
0.6 	 0.4 	 0.6167242904332053 
0.6 	 0.425 	 0.6224418797253007 
0.6 	 0.45 	 0.6246958755006057 
0.6 	 0.475 	 0.6275626900661864 
0.6 	 0.5 	 0.6319281687705064 
0.6 	 0.525 	 0.6367856991625243 
0.6 	 0.55 	 0.6387249392708816 
0.6 	 0.575 	 0.6371745973140418 
0.6 	 0.6 	 0.6320273403320584 
0.6 	 0.625 	 0.6312561055510921 
0.6 	 0.65 	 0.6281475834619387 
0.6 	 0.675 	 0.6268618803204079 
0.6 	 0.7 	 0.6189874652105494 
0.6 	 0.725 	 0.6131392918005575 
0.6 	 0.75 	 0.6075557709236746 
0.6 	 0.775 	 0.6004764896944768 
0.6 	 0.8 	 0.5924743635713678 
0.6 	 0.825 	 0.5818695111243298 
0.6 	 0.85 	 0.5717401489621742 
0.6 	 0.875 	 0.5628218387100495 
0.6 	 0.9 	 0.5482786440349146 
0.6 	 0.925 	 0.5418838964285526 
0.6 	 0.95 	 0.532496541499058 
0.6 	 0.975 	 0.5222164284635523 
0.6 	 1.0 	 0.5127062837751377 
0.62 	 0.0 	 0.42970783091942993 
0.62 	 0.025 	 0.43590354191444625 
0.62 	 0.05 	 0.44227338125719506 
0.62 	 0.075 	 0.44804046921198487 
0.62 	 0.1 	 0.4571575285552108 
0.62 	 0.125 	 0.47113482811599017 
0.62 	 0.15 	 0.48104185526498705 
0.62 	 0.175 	 0.4925326380038937 
0.62 	 0.2 	 0.5065164303922074 
0.62 	 0.225 	 0.517900802997839 
0.62 	 0.25 	 0.5291930134540602 
0.62 	 0.275 	 0.5416536252488671 
0.62 	 0.3 	 0.548774829902941 
0.62 	 0.325 	 0.5582695885959024 
0.62 	 0.35 	 0.5668131536953768 
0.62 	 0.375 	 0.5770329855151991 
0.62 	 0.4 	 0.5819397051479287 
0.62 	 0.425 	 0.5866287266303178 
0.62 	 0.45 	 0.5902971239265002 
0.62 	 0.475 	 0.5912269217059894 
0.62 	 0.5 	 0.5932850569986076 
0.62 	 0.525 	 0.5993211914410017 
0.62 	 0.55 	 0.6010257079229488 
0.62 	 0.575 	 0.5988290656479369 
0.62 	 0.6 	 0.5952338358667798 
0.62 	 0.625 	 0.5921465665434466 
0.62 	 0.65 	 0.5894628224105045 
0.62 	 0.675 	 0.5860549943549521 
0.62 	 0.7 	 0.5784740430056402 
0.62 	 0.725 	 0.5737796860168167 
0.62 	 0.75 	 0.5696227612567306 
0.62 	 0.775 	 0.5595024474718755 
0.62 	 0.8 	 0.5527021509034076 
0.62 	 0.825 	 0.5432001119254619 
0.62 	 0.85 	 0.5340198559388808 
0.62 	 0.875 	 0.5242752487717097 
0.62 	 0.9 	 0.5115779456896898 
0.62 	 0.925 	 0.5057324509303798 
0.62 	 0.95 	 0.4945579030765754 
0.62 	 0.975 	 0.4849058154122433 
0.62 	 1.0 	 0.47442091194489616 
0.64 	 0.0 	 0.4084136754678474 
0.64 	 0.025 	 0.4157146481887775 
0.64 	 0.05 	 0.4165110834162479 
0.64 	 0.075 	 0.42693329999131113 
0.64 	 0.1 	 0.4341257668350771 
0.64 	 0.125 	 0.44692533695942893 
0.64 	 0.15 	 0.45913786409200813 
0.64 	 0.175 	 0.4659212551411169 
0.64 	 0.2 	 0.4797838543593228 
0.64 	 0.225 	 0.4878728990343484 
0.64 	 0.25 	 0.5005176725798445 
0.64 	 0.275 	 0.511035475305252 
0.64 	 0.3 	 0.5154930186834212 
0.64 	 0.325 	 0.524501564824858 
0.64 	 0.35 	 0.5340455484535911 
0.64 	 0.375 	 0.5387821875188057 
0.64 	 0.4 	 0.5461623958428362 
0.64 	 0.425 	 0.5515907750752298 
0.64 	 0.45 	 0.5522063125762382 
0.64 	 0.475 	 0.5523262005505216 
0.64 	 0.5 	 0.5550885312430143 
0.64 	 0.525 	 0.5614495863877615 
0.64 	 0.55 	 0.5597547745718433 
0.64 	 0.575 	 0.55944623228002 
0.64 	 0.6 	 0.5552449550130603 
0.64 	 0.625 	 0.5548364085024156 
0.64 	 0.65 	 0.5507020153696045 
0.64 	 0.675 	 0.5451323149572916 
0.64 	 0.7 	 0.5387235894705553 
0.64 	 0.725 	 0.5339905815654492 
0.64 	 0.75 	 0.5275056361505557 
0.64 	 0.775 	 0.5214705077955082 
0.64 	 0.8 	 0.5143196230477178 
0.64 	 0.825 	 0.5035617735052427 
0.64 	 0.85 	 0.49536800896771216 
0.64 	 0.875 	 0.4861497060534016 
0.64 	 0.9 	 0.47578333153885316 
0.64 	 0.925 	 0.46787118713555437 
0.64 	 0.95 	 0.45695406304223857 
0.64 	 0.975 	 0.4489236309691981 
0.64 	 1.0 	 0.44109637134192986 
0.66 	 0.0 	 0.39194719614447554 
0.66 	 0.025 	 0.39653394441425766 
0.66 	 0.05 	 0.3981778869285733 
0.66 	 0.075 	 0.4031771467896937 
0.66 	 0.1 	 0.41325762810237215 
0.66 	 0.125 	 0.4230725247001164 
0.66 	 0.15 	 0.4327102081275418 
0.66 	 0.175 	 0.4414507628771524 
0.66 	 0.2 	 0.4524849620085143 
0.66 	 0.225 	 0.459294102724281 
0.66 	 0.25 	 0.4708580249087237 
0.66 	 0.275 	 0.4768079873557036 
0.66 	 0.3 	 0.48387883591881603 
0.66 	 0.325 	 0.4904354084049783 
0.66 	 0.35 	 0.49970104537905674 
0.66 	 0.375 	 0.5024676726726772 
0.66 	 0.4 	 0.5111913679437897 
0.66 	 0.425 	 0.5125724454191015 
0.66 	 0.45 	 0.5147891278828832 
0.66 	 0.475 	 0.5149719529788988 
0.66 	 0.5 	 0.5150857475204716 
0.66 	 0.525 	 0.5238607786024712 
0.66 	 0.55 	 0.5187683204060638 
0.66 	 0.575 	 0.5178537383677335 
0.66 	 0.6 	 0.5157276086028751 
0.66 	 0.625 	 0.5135505687390073 
0.66 	 0.65 	 0.5092636243851502 
0.66 	 0.675 	 0.5058020532290795 
0.66 	 0.7 	 0.4977124191371021 
0.66 	 0.725 	 0.4901556239799121 
0.66 	 0.75 	 0.486139807779988 
0.66 	 0.775 	 0.480980006312081 
0.66 	 0.8 	 0.4732672517657071 
0.66 	 0.825 	 0.46383724719329195 
0.66 	 0.85 	 0.4547503451578948 
0.66 	 0.875 	 0.44677465028091795 
0.66 	 0.9 	 0.4393295918840244 
0.66 	 0.925 	 0.4286497690573316 
0.66 	 0.95 	 0.4213906319381806 
0.66 	 0.975 	 0.414583644877526 
0.66 	 1.0 	 0.4078984259345116 
0.68 	 0.0 	 0.374146324755247 
0.68 	 0.025 	 0.3777704292861533 
0.68 	 0.05 	 0.3778426818730141 
0.68 	 0.075 	 0.3848749027868801 
0.68 	 0.1 	 0.39094725279840015 
0.68 	 0.125 	 0.39974146374051117 
0.68 	 0.15 	 0.40940438886946384 
0.68 	 0.175 	 0.4161703308819164 
0.68 	 0.2 	 0.4244811517197886 
0.68 	 0.225 	 0.4324922598585065 
0.68 	 0.25 	 0.44004693979276727 
0.68 	 0.275 	 0.4454046203555697 
0.68 	 0.3 	 0.4518352074384696 
0.68 	 0.325 	 0.4577283828840596 
0.68 	 0.35 	 0.4634053475410159 
0.68 	 0.375 	 0.4669397916043185 
0.68 	 0.4 	 0.4734809302299819 
0.68 	 0.425 	 0.4761875365682423 
0.68 	 0.45 	 0.47763690869801656 
0.68 	 0.475 	 0.4748798989911749 
0.68 	 0.5 	 0.4779647282777516 
0.68 	 0.525 	 0.4835512304841455 
0.68 	 0.55 	 0.4810181558659004 
0.68 	 0.575 	 0.47595498154079846 
0.68 	 0.6 	 0.4745101989849987 
0.68 	 0.625 	 0.4715112336660472 
0.68 	 0.65 	 0.4688310046477292 
0.68 	 0.675 	 0.46539954741208367 
0.68 	 0.7 	 0.45813042333723614 
0.68 	 0.725 	 0.4521679119534358 
0.68 	 0.75 	 0.4473640675335026 
0.68 	 0.775 	 0.44424030435474615 
0.68 	 0.8 	 0.43371127929149955 
0.68 	 0.825 	 0.42678507662383997 
0.68 	 0.85 	 0.41505555799363064 
0.68 	 0.875 	 0.4095470005851147 
0.68 	 0.9 	 0.4040990025454482 
0.68 	 0.925 	 0.3932741712265979 
0.68 	 0.95 	 0.38456794447371456 
0.68 	 0.975 	 0.3795174426079068 
0.68 	 1.0 	 0.37254940204953146 
0.7 	 0.0 	 0.3599452096033521 
0.7 	 0.025 	 0.3615111766099072 
0.7 	 0.05 	 0.361481676008363 
0.7 	 0.075 	 0.3652286925858396 
0.7 	 0.1 	 0.3697122843612123 
0.7 	 0.125 	 0.3769854885085127 
0.7 	 0.15 	 0.3861072753528917 
0.7 	 0.175 	 0.3915553254216589 
0.7 	 0.2 	 0.3967100875908532 
0.7 	 0.225 	 0.4024281068160643 
0.7 	 0.25 	 0.4074865011062517 
0.7 	 0.275 	 0.41399088668618234 
0.7 	 0.3 	 0.419226956543114 
0.7 	 0.325 	 0.4258401575670603 
0.7 	 0.35 	 0.4278326955547904 
0.7 	 0.375 	 0.43286346067762044 
0.7 	 0.4 	 0.4376281096785709 
0.7 	 0.425 	 0.4391094820298113 
0.7 	 0.45 	 0.4391979817342713 
0.7 	 0.475 	 0.4363912374057645 
0.7 	 0.5 	 0.438367571476833 
0.7 	 0.525 	 0.4435481866581985 
0.7 	 0.55 	 0.44047733004075523 
0.7 	 0.575 	 0.43450319856010644 
0.7 	 0.6 	 0.4330575528453035 
0.7 	 0.625 	 0.43287249396317873 
0.7 	 0.65 	 0.4284363373863389 
0.7 	 0.675 	 0.42574608773376765 
0.7 	 0.7 	 0.4190226254562227 
0.7 	 0.725 	 0.4155291013153928 
0.7 	 0.75 	 0.4089474613593894 
0.7 	 0.775 	 0.40854133868707876 
0.7 	 0.8 	 0.3967225290902345 
0.7 	 0.825 	 0.3896598520539504 
0.7 	 0.85 	 0.38073356197351443 
0.7 	 0.875 	 0.3743105815300725 
0.7 	 0.9 	 0.3664488695648207 
0.7 	 0.925 	 0.359025730327518 
0.7 	 0.95 	 0.3496462238785022 
0.7 	 0.975 	 0.348727209918549 
0.7 	 1.0 	 0.3402141463572676 
0.72 	 0.0 	 0.34531626876554505 
0.72 	 0.025 	 0.3470451491617442 
0.72 	 0.05 	 0.347133757899484 
0.72 	 0.075 	 0.3502496997243545 
0.72 	 0.1 	 0.3517179170863032 
0.72 	 0.125 	 0.3572070072737564 
0.72 	 0.15 	 0.3623845689329854 
0.72 	 0.175 	 0.36660916911780805 
0.72 	 0.2 	 0.36832069694477665 
0.72 	 0.225 	 0.3737268445771781 
0.72 	 0.25 	 0.37759005657169814 
0.72 	 0.275 	 0.3840097827739721 
0.72 	 0.3 	 0.39056115629306526 
0.72 	 0.325 	 0.3914906788648865 
0.72 	 0.35 	 0.395232741813842 
0.72 	 0.375 	 0.39910615275853517 
0.72 	 0.4 	 0.40103476709562574 
0.72 	 0.425 	 0.4020125985341068 
0.72 	 0.45 	 0.4020536409984313 
0.72 	 0.475 	 0.39744440164477146 
0.72 	 0.5 	 0.40075221791459925 
0.72 	 0.525 	 0.4021110289831538 
0.72 	 0.55 	 0.39998254602726135 
0.72 	 0.575 	 0.39773387118395465 
0.72 	 0.6 	 0.39430685642877855 
0.72 	 0.625 	 0.38996197599514865 
0.72 	 0.65 	 0.3898547086434403 
0.72 	 0.675 	 0.3859728804658563 
0.72 	 0.7 	 0.37827033003917393 
0.72 	 0.725 	 0.37715511183139316 
0.72 	 0.75 	 0.3727940568345355 
0.72 	 0.775 	 0.36882462806192273 
0.72 	 0.8 	 0.36396315167707183 
0.72 	 0.825 	 0.3540655660340795 
0.72 	 0.85 	 0.3455879569940135 
0.72 	 0.875 	 0.3367671866189157 
0.72 	 0.9 	 0.3329479304711721 
0.72 	 0.925 	 0.3277035531028972 
0.72 	 0.95 	 0.3186050319384399 
0.72 	 0.975 	 0.31354585357826037 
0.72 	 1.0 	 0.31141202079627944 
0.74 	 0.0 	 0.3317740834221133 
0.74 	 0.025 	 0.3323540173803779 
0.74 	 0.05 	 0.3317821226893516 
0.74 	 0.075 	 0.3326173728888423 
0.74 	 0.1 	 0.33290584020024705 
0.74 	 0.125 	 0.3354263236904922 
0.74 	 0.15 	 0.3404185229450486 
0.74 	 0.175 	 0.3417722479705169 
0.74 	 0.2 	 0.34248255646232134 
0.74 	 0.225 	 0.34621285614132047 
0.74 	 0.25 	 0.3479031487111714 
0.74 	 0.275 	 0.3538200596344805 
0.74 	 0.3 	 0.35880938526628736 
0.74 	 0.325 	 0.3594780884383276 
0.74 	 0.35 	 0.3612168430335217 
0.74 	 0.375 	 0.3624151062743196 
0.74 	 0.4 	 0.3640912761773553 
0.74 	 0.425 	 0.3661400589968678 
0.74 	 0.45 	 0.3629186477347613 
0.74 	 0.475 	 0.36114307940615153 
0.74 	 0.5 	 0.36211438611070257 
0.74 	 0.525 	 0.3631930824205208 
0.74 	 0.55 	 0.3618409269999797 
0.74 	 0.575 	 0.35856120790741175 
0.74 	 0.6 	 0.35601330373353834 
0.74 	 0.625 	 0.35546402864040477 
0.74 	 0.65 	 0.35428121566484316 
0.74 	 0.675 	 0.34805065218275116 
0.74 	 0.7 	 0.34255075159729265 
0.74 	 0.725 	 0.34224426517785816 
0.74 	 0.75 	 0.334957569586168 
0.74 	 0.775 	 0.33472701252730924 
0.74 	 0.8 	 0.3269059429527781 
0.74 	 0.825 	 0.31940224961023245 
0.74 	 0.85 	 0.3118467422382976 
0.74 	 0.875 	 0.3049380590568027 
0.74 	 0.9 	 0.3021251019115715 
0.74 	 0.925 	 0.29598543300817043 
0.74 	 0.95 	 0.2888150752971142 
0.74 	 0.975 	 0.2854035699447969 
0.74 	 1.0 	 0.282701725858051 
0.76 	 0.0 	 0.32036664007771654 
0.76 	 0.025 	 0.31955646255738845 
0.76 	 0.05 	 0.316913878311297 
0.76 	 0.075 	 0.3161732809257241 
0.76 	 0.1 	 0.3156625089487652 
0.76 	 0.125 	 0.3159471123316854 
0.76 	 0.15 	 0.3177778637287727 
0.76 	 0.175 	 0.3179998665259565 
0.76 	 0.2 	 0.3171818197360509 
0.76 	 0.225 	 0.31868719605401863 
0.76 	 0.25 	 0.3200051649743116 
0.76 	 0.275 	 0.3243596787071748 
0.76 	 0.3 	 0.3253575737932777 
0.76 	 0.325 	 0.32838415950745 
0.76 	 0.35 	 0.3294833955517062 
0.76 	 0.375 	 0.3299643120950476 
0.76 	 0.4 	 0.32973330494586917 
0.76 	 0.425 	 0.33021512615169013 
0.76 	 0.45 	 0.3289599382749764 
0.76 	 0.475 	 0.3277703153312725 
0.76 	 0.5 	 0.32990913309406206 
0.76 	 0.525 	 0.32721331535629194 
0.76 	 0.55 	 0.32580664250413893 
0.76 	 0.575 	 0.32238894197040346 
0.76 	 0.6 	 0.3186112811023292 
0.76 	 0.625 	 0.3168997509690166 
0.76 	 0.65 	 0.31703725091302776 
0.76 	 0.675 	 0.3123617530456302 
0.76 	 0.7 	 0.30765700129468065 
0.76 	 0.725 	 0.30719369760174925 
0.76 	 0.75 	 0.3019793851038491 
0.76 	 0.775 	 0.30039662755731933 
0.76 	 0.8 	 0.29334595378679373 
0.76 	 0.825 	 0.28608913546042525 
0.76 	 0.85 	 0.2832226244117586 
0.76 	 0.875 	 0.27544723341263955 
0.76 	 0.9 	 0.2733325150228356 
0.76 	 0.925 	 0.2676730771431589 
0.76 	 0.95 	 0.26156264124103173 
0.76 	 0.975 	 0.25876861799041107 
0.76 	 1.0 	 0.25745399064405633 
0.78 	 0.0 	 0.3096799145210303 
0.78 	 0.025 	 0.30659330660373757 
0.78 	 0.05 	 0.3038919176667429 
0.78 	 0.075 	 0.30179388568129617 
0.78 	 0.1 	 0.2995580735412095 
0.78 	 0.125 	 0.29539434521543073 
0.78 	 0.15 	 0.2969745495677373 
0.78 	 0.175 	 0.2958091446166587 
0.78 	 0.2 	 0.2918756064797446 
0.78 	 0.225 	 0.2929038650674327 
0.78 	 0.25 	 0.29352565304940087 
0.78 	 0.275 	 0.29328077545771947 
0.78 	 0.3 	 0.2953108527715086 
0.78 	 0.325 	 0.29874838690910116 
0.78 	 0.35 	 0.29935593754320794 
0.78 	 0.375 	 0.2971731744568849 
0.78 	 0.4 	 0.2978342417435558 
0.78 	 0.425 	 0.29723042661118276 
0.78 	 0.45 	 0.2950289538116642 
0.78 	 0.475 	 0.29366858974974297 
0.78 	 0.5 	 0.29583952847354655 
0.78 	 0.525 	 0.292199112006064 
0.78 	 0.55 	 0.29130366309085964 
0.78 	 0.575 	 0.2895343125542511 
0.78 	 0.6 	 0.2881262890299704 
0.78 	 0.625 	 0.28337348244162996 
0.78 	 0.65 	 0.2856952183422303 
0.78 	 0.675 	 0.27760037146067873 
0.78 	 0.7 	 0.275450795959023 
0.78 	 0.725 	 0.2722058634566648 
0.78 	 0.75 	 0.2703417154784603 
0.78 	 0.775 	 0.2675883056090465 
0.78 	 0.8 	 0.2618129971597733 
0.78 	 0.825 	 0.2610250890516484 
0.78 	 0.85 	 0.25571407705565785 
0.78 	 0.875 	 0.24822591367441382 
0.78 	 0.9 	 0.24559561112750106 
0.78 	 0.925 	 0.24115951796014792 
0.78 	 0.95 	 0.23615276011181716 
0.78 	 0.975 	 0.23315936549198588 
0.78 	 1.0 	 0.23343381581421555 
0.7999999999999999 	 0.0 	 0.3010113840858418 
0.7999999999999999 	 0.025 	 0.29530980570178433 
0.7999999999999999 	 0.05 	 0.2899972064468622 
0.7999999999999999 	 0.075 	 0.287153721577246 
0.7999999999999999 	 0.1 	 0.2822207747360801 
0.7999999999999999 	 0.125 	 0.2760537442218479 
0.7999999999999999 	 0.15 	 0.27433279682759176 
0.7999999999999999 	 0.175 	 0.27197672470551687 
0.7999999999999999 	 0.2 	 0.2692528038377211 
0.7999999999999999 	 0.225 	 0.2665249383835485 
0.7999999999999999 	 0.25 	 0.2675603299675414 
0.7999999999999999 	 0.275 	 0.2659545938707584 
0.7999999999999999 	 0.3 	 0.2680948627152932 
0.7999999999999999 	 0.325 	 0.2697969140189895 
0.7999999999999999 	 0.35 	 0.27000751550941243 
0.7999999999999999 	 0.375 	 0.2678109808395937 
0.7999999999999999 	 0.4 	 0.27084331122432137 
0.7999999999999999 	 0.425 	 0.2656640065003844 
0.7999999999999999 	 0.45 	 0.26593424978244884 
0.7999999999999999 	 0.475 	 0.26170122202838153 
0.7999999999999999 	 0.5 	 0.2628989998614704 
0.7999999999999999 	 0.525 	 0.2607934775900416 
0.7999999999999999 	 0.55 	 0.25952934482194373 
0.7999999999999999 	 0.575 	 0.25786434602291186 
0.7999999999999999 	 0.6 	 0.2572697637285447 
0.7999999999999999 	 0.625 	 0.2532797220267078 
0.7999999999999999 	 0.65 	 0.2520693602181314 
0.7999999999999999 	 0.675 	 0.2486836697324856 
0.7999999999999999 	 0.7 	 0.24654506778245255 
0.7999999999999999 	 0.725 	 0.24245014251846744 
0.7999999999999999 	 0.75 	 0.2393745495378118 
0.7999999999999999 	 0.775 	 0.2387306543543313 
0.7999999999999999 	 0.8 	 0.23266439860931395 
0.7999999999999999 	 0.825 	 0.23233729020334246 
0.7999999999999999 	 0.85 	 0.22722191528144317 
0.7999999999999999 	 0.875 	 0.22276160194434863 
0.7999999999999999 	 0.9 	 0.2209065191240446 
0.7999999999999999 	 0.925 	 0.21744942703818898 
0.7999999999999999 	 0.95 	 0.21259699128415827 
0.7999999999999999 	 0.975 	 0.21027086879818246 
0.7999999999999999 	 1.0 	 0.21123162862532463 
0.82 	 0.0 	 0.2914846226140182 
0.82 	 0.025 	 0.28452558187594 
0.82 	 0.05 	 0.2774261160016337 
0.82 	 0.075 	 0.27207461333329885 
0.82 	 0.1 	 0.2639220844240071 
0.82 	 0.125 	 0.25721127602765126 
0.82 	 0.15 	 0.2534487846067195 
0.82 	 0.175 	 0.24937816791731432 
0.82 	 0.2 	 0.2454864013393925 
0.82 	 0.225 	 0.2426106101212415 
0.82 	 0.25 	 0.24364957913435223 
0.82 	 0.275 	 0.2401635610718565 
0.82 	 0.3 	 0.2421977955047251 
0.82 	 0.325 	 0.2434839527996119 
0.82 	 0.35 	 0.24181386044006567 
0.82 	 0.375 	 0.2394586917537616 
0.82 	 0.4 	 0.24015242035023898 
0.82 	 0.425 	 0.23793981177359244 
0.82 	 0.45 	 0.2368620283193827 
0.82 	 0.475 	 0.23224067193538475 
0.82 	 0.5 	 0.2340458126576507 
0.82 	 0.525 	 0.23074797971694389 
0.82 	 0.55 	 0.2299945482211855 
0.82 	 0.575 	 0.22849676876198255 
0.82 	 0.6 	 0.22691628713388762 
0.82 	 0.625 	 0.22485748811422088 
0.82 	 0.65 	 0.22473970739200066 
0.82 	 0.675 	 0.21879323966559008 
0.82 	 0.7 	 0.22012042401877818 
0.82 	 0.725 	 0.21657745246145577 
0.82 	 0.75 	 0.21382203191521088 
0.82 	 0.775 	 0.21195465655295737 
0.82 	 0.8 	 0.2084373252596551 
0.82 	 0.825 	 0.20759989864984668 
0.82 	 0.85 	 0.2016640550781559 
0.82 	 0.875 	 0.20015971496870302 
0.82 	 0.9 	 0.19844235914523434 
0.82 	 0.925 	 0.19516209943095847 
0.82 	 0.95 	 0.19258810311670416 
0.82 	 0.975 	 0.19081650020173338 
0.82 	 1.0 	 0.19267095103796808 
0.84 	 0.0 	 0.28237904962705157 
0.84 	 0.025 	 0.27394175734983844 
0.84 	 0.05 	 0.26410562600816406 
0.84 	 0.075 	 0.25686920571344607 
0.84 	 0.1 	 0.24641306621249817 
0.84 	 0.125 	 0.237943074542723 
0.84 	 0.15 	 0.23106099303886457 
0.84 	 0.175 	 0.22728218968830274 
0.84 	 0.2 	 0.22304922895022036 
0.84 	 0.225 	 0.2193016023358882 
0.84 	 0.25 	 0.21826873851275336 
0.84 	 0.275 	 0.2157112917036571 
0.84 	 0.3 	 0.21673735247947412 
0.84 	 0.325 	 0.21871950303014656 
0.84 	 0.35 	 0.21514564813620743 
0.84 	 0.375 	 0.21465026010763094 
0.84 	 0.4 	 0.21321494482583322 
0.84 	 0.425 	 0.21152893286112076 
0.84 	 0.45 	 0.20978788473025303 
0.84 	 0.475 	 0.2058230964626395 
0.84 	 0.5 	 0.20693157595270256 
0.84 	 0.525 	 0.20464850317627564 
0.84 	 0.55 	 0.2031520276741016 
0.84 	 0.575 	 0.20428837945091982 
0.84 	 0.6 	 0.20180266491434784 
0.84 	 0.625 	 0.2005866225607763 
0.84 	 0.65 	 0.20054032404996466 
0.84 	 0.675 	 0.1951880715807756 
0.84 	 0.7 	 0.1939931403780461 
0.84 	 0.725 	 0.19341448028759567 
0.84 	 0.75 	 0.18985231917210615 
0.84 	 0.775 	 0.19018742462668495 
0.84 	 0.8 	 0.1871229929072952 
0.84 	 0.825 	 0.18476424410537023 
0.84 	 0.85 	 0.18210800641269248 
0.84 	 0.875 	 0.17872311238132105 
0.84 	 0.9 	 0.1779267880736662 
0.84 	 0.925 	 0.17618453628507477 
0.84 	 0.95 	 0.17399341008220756 
0.84 	 0.975 	 0.1720597780152423 
0.84 	 1.0 	 0.17647714055893718 
0.86 	 0.0 	 0.2759655379373873 
0.86 	 0.025 	 0.2631520877663103 
0.86 	 0.05 	 0.25052446174296583 
0.86 	 0.075 	 0.2399757640233182 
0.86 	 0.1 	 0.22685385184777182 
0.86 	 0.125 	 0.21947165176929523 
0.86 	 0.15 	 0.21115318627112897 
0.86 	 0.175 	 0.20548038777892513 
0.86 	 0.2 	 0.20222289022934103 
0.86 	 0.225 	 0.1990430193759581 
0.86 	 0.25 	 0.19640964178377163 
0.86 	 0.275 	 0.1941201182518408 
0.86 	 0.3 	 0.19420871888507496 
0.86 	 0.325 	 0.19456079915322766 
0.86 	 0.35 	 0.1923831166553958 
0.86 	 0.375 	 0.19037009610419353 
0.86 	 0.4 	 0.19045688784066508 
0.86 	 0.425 	 0.1884837752653962 
0.86 	 0.45 	 0.1854137783321931 
0.86 	 0.475 	 0.18370089591563735 
0.86 	 0.5 	 0.18181102515273964 
0.86 	 0.525 	 0.18248516141247884 
0.86 	 0.55 	 0.1801783125562782 
0.86 	 0.575 	 0.17985584186842268 
0.86 	 0.6 	 0.17942957426315176 
0.86 	 0.625 	 0.17733654546326139 
0.86 	 0.65 	 0.17826969721840188 
0.86 	 0.675 	 0.17496616269478857 
0.86 	 0.7 	 0.17177593478305364 
0.86 	 0.725 	 0.1732633759318174 
0.86 	 0.75 	 0.16944815857316678 
0.86 	 0.775 	 0.16824718238450512 
0.86 	 0.8 	 0.1663565829286498 
0.86 	 0.825 	 0.16605964758437666 
0.86 	 0.85 	 0.16362223821906932 
0.86 	 0.875 	 0.16339825244333195 
0.86 	 0.9 	 0.15984807080171823 
0.86 	 0.925 	 0.15698520198863708 
0.86 	 0.95 	 0.15536075480344183 
0.86 	 0.975 	 0.15624755927127057 
0.86 	 1.0 	 0.16034447710802643 
0.88 	 0.0 	 0.26836943202325875 
0.88 	 0.025 	 0.25278505143581725 
0.88 	 0.05 	 0.23687376930646914 
0.88 	 0.075 	 0.22169764440674408 
0.88 	 0.1 	 0.20852061945217262 
0.88 	 0.125 	 0.19945995576927128 
0.88 	 0.15 	 0.19164650881742534 
0.88 	 0.175 	 0.18510503931080147 
0.88 	 0.2 	 0.18048057228878456 
0.88 	 0.225 	 0.1772059950539818 
0.88 	 0.25 	 0.1766810241960107 
0.88 	 0.275 	 0.17500945208737428 
0.88 	 0.3 	 0.17393707743403947 
0.88 	 0.325 	 0.17371067043423236 
0.88 	 0.35 	 0.170869937220725 
0.88 	 0.375 	 0.17129041561969566 
0.88 	 0.4 	 0.16812102302193938 
0.88 	 0.425 	 0.16691137833960093 
0.88 	 0.45 	 0.16301850666920426 
0.88 	 0.475 	 0.16252795710287757 
0.88 	 0.5 	 0.1626437324541051 
0.88 	 0.525 	 0.16362049451140978 
0.88 	 0.55 	 0.1600274308685827 
0.88 	 0.575 	 0.16072503751463013 
0.88 	 0.6 	 0.16015771711703908 
0.88 	 0.625 	 0.15841673527133077 
0.88 	 0.65 	 0.15944811704255313 
0.88 	 0.675 	 0.15628263861170905 
0.88 	 0.7 	 0.15408828828467694 
0.88 	 0.725 	 0.15448385208485355 
0.88 	 0.75 	 0.1521845260450774 
0.88 	 0.775 	 0.15029116581028262 
0.88 	 0.8 	 0.14953677487437378 
0.88 	 0.825 	 0.14865517459035396 
0.88 	 0.85 	 0.1480026840196632 
0.88 	 0.875 	 0.14669341585744197 
0.88 	 0.9 	 0.1459170824761837 
0.88 	 0.925 	 0.14359509761570097 
0.88 	 0.95 	 0.1414999923775461 
0.88 	 0.975 	 0.14018399901628759 
0.88 	 1.0 	 0.14634624153453457 
0.9 	 0.0 	 0.2629269234796338 
0.9 	 0.025 	 0.24084661495311238 
0.9 	 0.05 	 0.22009941718734052 
0.9 	 0.075 	 0.2020275873055626 
0.9 	 0.1 	 0.18909089322872574 
0.9 	 0.125 	 0.1795466830206496 
0.9 	 0.15 	 0.17087753463122038 
0.9 	 0.175 	 0.16488727547582632 
0.9 	 0.2 	 0.16077183715122473 
0.9 	 0.225 	 0.1587699242394886 
0.9 	 0.25 	 0.1580573512591694 
0.9 	 0.275 	 0.1563516713253653 
0.9 	 0.3 	 0.15478098282865127 
0.9 	 0.325 	 0.15548582133522526 
0.9 	 0.35 	 0.1513939305242748 
0.9 	 0.375 	 0.15178382863709142 
0.9 	 0.4 	 0.15001527354103913 
0.9 	 0.425 	 0.14674248457607417 
0.9 	 0.45 	 0.14622924241630275 
0.9 	 0.475 	 0.14507053332957767 
0.9 	 0.5 	 0.14585091361202077 
0.9 	 0.525 	 0.14534297297778523 
0.9 	 0.55 	 0.14293354545604775 
0.9 	 0.575 	 0.1437257931999899 
0.9 	 0.6 	 0.14382834883857787 
0.9 	 0.625 	 0.14184873111094592 
0.9 	 0.65 	 0.14212917536878292 
0.9 	 0.675 	 0.14053665119624742 
0.9 	 0.7 	 0.13773962515250762 
0.9 	 0.725 	 0.13869517481032756 
0.9 	 0.75 	 0.13672420852144793 
0.9 	 0.775 	 0.136098742340543 
0.9 	 0.8 	 0.13404714686381866 
0.9 	 0.825 	 0.13438323796650037 
0.9 	 0.85 	 0.1343899012737254 
0.9 	 0.875 	 0.13366209027620285 
0.9 	 0.9 	 0.13175364019267427 
0.9 	 0.925 	 0.13080250922032588 
0.9 	 0.95 	 0.12855657371876186 
0.9 	 0.975 	 0.12782845212200988 
0.9 	 1.0 	 0.13479729388119438 


==> plots/phasedig/slope_variance.dat <==
0.1 	 0.0 	 0.009821807666594677 
0.1 	 0.025 	 0.00983039790255171 
0.1 	 0.05 	 0.009816862670921928 
0.1 	 0.075 	 0.009773190544174932 
0.1 	 0.1 	 0.00976218064434385 
0.1 	 0.125 	 0.009755839998520326 
0.1 	 0.15 	 0.009723021528739939 
0.1 	 0.175 	 0.009728583208631068 
0.1 	 0.2 	 0.009710654381026447 
0.1 	 0.225 	 0.009663391881140399 
0.1 	 0.25 	 0.009665022669383462 
0.1 	 0.275 	 0.009619320826081482 
0.1 	 0.3 	 0.009586376909479858 
0.1 	 0.325 	 0.009594805940423147 
0.1 	 0.35 	 0.009623401185471387 
0.1 	 0.375 	 0.009606574303764697 
0.1 	 0.4 	 0.009626570897110592 
0.1 	 0.425 	 0.009620860888782097 
0.1 	 0.45 	 0.009628593004757057 
0.1 	 0.475 	 0.009621542093867072 
0.1 	 0.5 	 0.009638389728986776 
0.1 	 0.525 	 0.009673372169420652 
0.1 	 0.55 	 0.009668616055951805 
0.1 	 0.575 	 0.009709548943162408 
0.1 	 0.6 	 0.009713380515438194 
0.1 	 0.625 	 0.009733430633110208 
0.1 	 0.65 	 0.009718264822477223 
0.1 	 0.675 	 0.009711268660218668 
0.1 	 0.7 	 0.0097239129562033 
0.1 	 0.725 	 0.009714175540249519 
0.1 	 0.75 	 0.00973444203239365 
0.1 	 0.775 	 0.00975436863525919 
0.1 	 0.8 	 0.009761598686455444 
0.1 	 0.825 	 0.00977835729298125 
0.1 	 0.85 	 0.009754154371497327 
0.1 	 0.875 	 0.009761538218318409 
0.1 	 0.9 	 0.009766759242143498 
0.1 	 0.925 	 0.00978333555017076 
0.1 	 0.95 	 0.009762140471934315 
0.1 	 0.975 	 0.009740856404538908 
0.1 	 1.0 	 0.009771144739927169 
0.12000000000000001 	 0.0 	 0.010147286223888828 
0.12000000000000001 	 0.025 	 0.010137187917404094 
0.12000000000000001 	 0.05 	 0.01008182122829676 
0.12000000000000001 	 0.075 	 0.010069659443323168 
0.12000000000000001 	 0.1 	 0.010044944154732375 
0.12000000000000001 	 0.125 	 0.009982683452224408 
0.12000000000000001 	 0.15 	 0.009947205586827722 
0.12000000000000001 	 0.175 	 0.009900005567762523 
0.12000000000000001 	 0.2 	 0.009891059459738644 
0.12000000000000001 	 0.225 	 0.009881687243493172 
0.12000000000000001 	 0.25 	 0.009880548810109382 
0.12000000000000001 	 0.275 	 0.009841012696051962 
0.12000000000000001 	 0.3 	 0.009844680695493446 
0.12000000000000001 	 0.325 	 0.009833201413055383 
0.12000000000000001 	 0.35 	 0.009757958444144146 
0.12000000000000001 	 0.375 	 0.009712145709084777 
0.12000000000000001 	 0.4 	 0.009697603507158536 
0.12000000000000001 	 0.425 	 0.009675059089092419 
0.12000000000000001 	 0.45 	 0.009665627575020014 
0.12000000000000001 	 0.475 	 0.009656879044097642 
0.12000000000000001 	 0.5 	 0.009644928640970803 
0.12000000000000001 	 0.525 	 0.00965819612488079 
0.12000000000000001 	 0.55 	 0.009717062324100146 
0.12000000000000001 	 0.575 	 0.00971547700660931 
0.12000000000000001 	 0.6 	 0.009727836926617484 
0.12000000000000001 	 0.625 	 0.009757736459330266 
0.12000000000000001 	 0.65 	 0.009817377506653612 
0.12000000000000001 	 0.675 	 0.00980610035407017 
0.12000000000000001 	 0.7 	 0.009780847632400325 
0.12000000000000001 	 0.725 	 0.00978223485233565 
0.12000000000000001 	 0.75 	 0.00977831987537789 
0.12000000000000001 	 0.775 	 0.00977745665506047 
0.12000000000000001 	 0.8 	 0.009789142142579834 
0.12000000000000001 	 0.825 	 0.009779656856989697 
0.12000000000000001 	 0.85 	 0.009809339265148685 
0.12000000000000001 	 0.875 	 0.009806056439866243 
0.12000000000000001 	 0.9 	 0.00984995436784882 
0.12000000000000001 	 0.925 	 0.009876393534054543 
0.12000000000000001 	 0.95 	 0.009885076087537215 
0.12000000000000001 	 0.975 	 0.009901370983607034 
0.12000000000000001 	 1.0 	 0.009894689497006545 
0.14 	 0.0 	 0.010575671366747745 
0.14 	 0.025 	 0.010527222798921985 
0.14 	 0.05 	 0.010489913724791862 
0.14 	 0.075 	 0.010374950024421131 
0.14 	 0.1 	 0.010269498203680597 
0.14 	 0.125 	 0.01018488216993443 
0.14 	 0.15 	 0.01016685269452042 
0.14 	 0.175 	 0.010125546888688906 
0.14 	 0.2 	 0.010062269846474728 
0.14 	 0.225 	 0.010020210746946059 
0.14 	 0.25 	 0.009987531111320433 
0.14 	 0.275 	 0.010004699993382646 
0.14 	 0.3 	 0.009958714544349257 
0.14 	 0.325 	 0.009964532806834422 
0.14 	 0.35 	 0.009974480343422876 
0.14 	 0.375 	 0.009921643240069054 
0.14 	 0.4 	 0.009889758966953703 
0.14 	 0.425 	 0.009814598739212385 
0.14 	 0.45 	 0.009764332924968176 
0.14 	 0.475 	 0.009807882298781146 
0.14 	 0.5 	 0.009871930530121998 
0.14 	 0.525 	 0.00986447496451395 
0.14 	 0.55 	 0.009815216675186793 
0.14 	 0.575 	 0.009773690864377155 
0.14 	 0.6 	 0.00977019378338936 
0.14 	 0.625 	 0.00984231520258406 
0.14 	 0.65 	 0.009816475553160635 
0.14 	 0.675 	 0.009869195741302116 
0.14 	 0.7 	 0.009882110548121893 
0.14 	 0.725 	 0.009904212656200792 
0.14 	 0.75 	 0.00988240371541553 
0.14 	 0.775 	 0.009868978782625807 
0.14 	 0.8 	 0.009911298343836961 
0.14 	 0.825 	 0.00993663420667488 
0.14 	 0.85 	 0.009957155142124667 
0.14 	 0.875 	 0.009999067366046046 
0.14 	 0.9 	 0.010065252272980652 
0.14 	 0.925 	 0.010065697276501856 
0.14 	 0.95 	 0.010098439855130212 
0.14 	 0.975 	 0.010093020324634465 
0.14 	 1.0 	 0.010146176155005692 
0.16000000000000003 	 0.0 	 0.011097229833827112 
0.16000000000000003 	 0.025 	 0.010988350694360799 
0.16000000000000003 	 0.05 	 0.010864459595826593 
0.16000000000000003 	 0.075 	 0.010784127714603837 
0.16000000000000003 	 0.1 	 0.010662228663175415 
0.16000000000000003 	 0.125 	 0.010597680770757617 
0.16000000000000003 	 0.15 	 0.010514799512997325 
0.16000000000000003 	 0.175 	 0.010416346616499988 
0.16000000000000003 	 0.2 	 0.010351748876133899 
0.16000000000000003 	 0.225 	 0.01032290511244325 
0.16000000000000003 	 0.25 	 0.01034345599981862 
0.16000000000000003 	 0.275 	 0.010279071262336896 
0.16000000000000003 	 0.3 	 0.01021592370053445 
0.16000000000000003 	 0.325 	 0.010189745289144531 
0.16000000000000003 	 0.35 	 0.010116982008230276 
0.16000000000000003 	 0.375 	 0.010056054259041929 
0.16000000000000003 	 0.4 	 0.010011104527216028 
0.16000000000000003 	 0.425 	 0.010019366275011744 
0.16000000000000003 	 0.45 	 0.010001546134498156 
0.16000000000000003 	 0.475 	 0.009933321266284892 
0.16000000000000003 	 0.5 	 0.00988610287357759 
0.16000000000000003 	 0.525 	 0.009972714454448342 
0.16000000000000003 	 0.55 	 0.010045750236258593 
0.16000000000000003 	 0.575 	 0.010049063797352962 
0.16000000000000003 	 0.6 	 0.009981692466904677 
0.16000000000000003 	 0.625 	 0.009988305814368206 
0.16000000000000003 	 0.65 	 0.010018296566466047 
0.16000000000000003 	 0.675 	 0.009959793453226068 
0.16000000000000003 	 0.7 	 0.010010586157912506 
0.16000000000000003 	 0.725 	 0.010071009234365247 
0.16000000000000003 	 0.75 	 0.010097550028740396 
0.16000000000000003 	 0.775 	 0.010102211195392365 
0.16000000000000003 	 0.8 	 0.010102615460168801 
0.16000000000000003 	 0.825 	 0.0101235803125942 
0.16000000000000003 	 0.85 	 0.010163995394977685 
0.16000000000000003 	 0.875 	 0.010167395192878292 
0.16000000000000003 	 0.9 	 0.010190741329106648 
0.16000000000000003 	 0.925 	 0.01021075258848184 
0.16000000000000003 	 0.95 	 0.010246643317456674 
0.16000000000000003 	 0.975 	 0.010292940368369 
0.16000000000000003 	 1.0 	 0.010350715029787197 
0.18 	 0.0 	 0.011751277568221127 
0.18 	 0.025 	 0.011633063824718947 
0.18 	 0.05 	 0.011409443497536462 
0.18 	 0.075 	 0.011347621601644976 
0.18 	 0.1 	 0.011176841788107626 
0.18 	 0.125 	 0.011077546602091405 
0.18 	 0.15 	 0.010973664885175559 
0.18 	 0.175 	 0.010767542647133225 
0.18 	 0.2 	 0.010663321464066754 
0.18 	 0.225 	 0.01065243812177719 
0.18 	 0.25 	 0.010652080361426619 
0.18 	 0.275 	 0.010458707679070502 
0.18 	 0.3 	 0.010431014536930709 
0.18 	 0.325 	 0.010447518696753772 
0.18 	 0.35 	 0.01038479316797641 
0.18 	 0.375 	 0.010301001176134842 
0.18 	 0.4 	 0.010181401384069472 
0.18 	 0.425 	 0.010111555936241912 
0.18 	 0.45 	 0.010076827148302527 
0.18 	 0.475 	 0.010083277244651375 
0.18 	 0.5 	 0.010122592547987645 
0.18 	 0.525 	 0.010094927661602084 
0.18 	 0.55 	 0.010085512841362923 
0.18 	 0.575 	 0.010108885411946128 
0.18 	 0.6 	 0.010131460094614108 
0.18 	 0.625 	 0.010074769968361583 
0.18 	 0.65 	 0.010045243062250525 
0.18 	 0.675 	 0.010061496434010539 
0.18 	 0.7 	 0.01012424032044546 
0.18 	 0.725 	 0.010121575251299461 
0.18 	 0.75 	 0.010158536896239889 
0.18 	 0.775 	 0.010190040282167355 
0.18 	 0.8 	 0.010213599766654695 
0.18 	 0.825 	 0.010257781280443714 
0.18 	 0.85 	 0.010342452107265542 
0.18 	 0.875 	 0.01041570293789021 
0.18 	 0.9 	 0.010489523022606397 
0.18 	 0.925 	 0.010548176356576042 
0.18 	 0.95 	 0.010562869552371009 
0.18 	 0.975 	 0.01059780350855109 
0.18 	 1.0 	 0.010713259016804396 
0.2 	 0.0 	 0.01299083770452419 
0.2 	 0.025 	 0.012671182263906448 
0.2 	 0.05 	 0.012383897782178813 
0.2 	 0.075 	 0.012171601213656092 
0.2 	 0.1 	 0.011978358828089411 
0.2 	 0.125 	 0.011825710479957922 
0.2 	 0.15 	 0.011582651040086222 
0.2 	 0.175 	 0.01135856914826556 
0.2 	 0.2 	 0.011178919376534972 
0.2 	 0.225 	 0.011087230328272527 
0.2 	 0.25 	 0.010959863756774853 
0.2 	 0.275 	 0.01090324723441027 
0.2 	 0.3 	 0.010838705790358689 
0.2 	 0.325 	 0.010775012446842666 
0.2 	 0.35 	 0.010635922517368224 
0.2 	 0.375 	 0.010524169051156728 
0.2 	 0.4 	 0.010534425455884103 
0.2 	 0.425 	 0.010559997305480712 
0.2 	 0.45 	 0.010391718616044852 
0.2 	 0.475 	 0.010347085385546632 
0.2 	 0.5 	 0.01027271075211427 
0.2 	 0.525 	 0.010224874420839379 
0.2 	 0.55 	 0.010209378713237493 
0.2 	 0.575 	 0.01030514197184713 
0.2 	 0.6 	 0.010324058602456825 
0.2 	 0.625 	 0.010226598311804605 
0.2 	 0.65 	 0.010176230253393216 
0.2 	 0.675 	 0.010134572526137456 
0.2 	 0.7 	 0.010219654674845329 
0.2 	 0.725 	 0.010314674869955466 
0.2 	 0.75 	 0.010370910626813891 
0.2 	 0.775 	 0.010381661936093623 
0.2 	 0.8 	 0.010459347175278655 
0.2 	 0.825 	 0.010508034774172571 
0.2 	 0.85 	 0.010572765546028401 
0.2 	 0.875 	 0.01065438493668202 
0.2 	 0.9 	 0.010790156212438347 
0.2 	 0.925 	 0.01078245029520902 
0.2 	 0.95 	 0.010904777100496544 
0.2 	 0.975 	 0.011022080508855607 
0.2 	 1.0 	 0.011072712287694478 
0.22000000000000003 	 0.0 	 0.014498105496047636 
0.22000000000000003 	 0.025 	 0.014220996866716741 
0.22000000000000003 	 0.05 	 0.01405123545988712 
0.22000000000000003 	 0.075 	 0.01353781577421911 
0.22000000000000003 	 0.1 	 0.013235196108694463 
0.22000000000000003 	 0.125 	 0.012881184343250637 
0.22000000000000003 	 0.15 	 0.012604797013928108 
0.22000000000000003 	 0.175 	 0.012249045638909373 
0.22000000000000003 	 0.2 	 0.011975251097582348 
0.22000000000000003 	 0.225 	 0.011818227039970507 
0.22000000000000003 	 0.25 	 0.011608821276644593 
0.22000000000000003 	 0.275 	 0.011294339665168938 
0.22000000000000003 	 0.3 	 0.01125514695190051 
0.22000000000000003 	 0.325 	 0.011145996221980804 
0.22000000000000003 	 0.35 	 0.011014771248449767 
0.22000000000000003 	 0.375 	 0.010901629361040973 
0.22000000000000003 	 0.4 	 0.010983255434248634 
0.22000000000000003 	 0.425 	 0.011002190720258202 
0.22000000000000003 	 0.45 	 0.010842346132449629 
0.22000000000000003 	 0.475 	 0.010667911248434837 
0.22000000000000003 	 0.5 	 0.010549151437674422 
0.22000000000000003 	 0.525 	 0.01050364296168661 
0.22000000000000003 	 0.55 	 0.01039935003874716 
0.22000000000000003 	 0.575 	 0.010430386713504696 
0.22000000000000003 	 0.6 	 0.010455977829735598 
0.22000000000000003 	 0.625 	 0.010396383241930736 
0.22000000000000003 	 0.65 	 0.010424269420273507 
0.22000000000000003 	 0.675 	 0.01048416681997741 
0.22000000000000003 	 0.7 	 0.010499189741045578 
0.22000000000000003 	 0.725 	 0.010547391537731331 
0.22000000000000003 	 0.75 	 0.01058452031899078 
0.22000000000000003 	 0.775 	 0.010719706281789858 
0.22000000000000003 	 0.8 	 0.01074371263876167 
0.22000000000000003 	 0.825 	 0.010970066035142653 
0.22000000000000003 	 0.85 	 0.010914122380497491 
0.22000000000000003 	 0.875 	 0.01105655402397498 
0.22000000000000003 	 0.9 	 0.011019097363711762 
0.22000000000000003 	 0.925 	 0.011134241326088057 
0.22000000000000003 	 0.95 	 0.011298473075603123 
0.22000000000000003 	 0.975 	 0.011443639348130837 
0.22000000000000003 	 1.0 	 0.011589540191504969 
0.24000000000000002 	 0.0 	 0.01652331722788104 
0.24000000000000002 	 0.025 	 0.016157281842964635 
0.24000000000000002 	 0.05 	 0.01563005604778686 
0.24000000000000002 	 0.075 	 0.015278887628778746 
0.24000000000000002 	 0.1 	 0.014600728693628379 
0.24000000000000002 	 0.125 	 0.014179263639806762 
0.24000000000000002 	 0.15 	 0.013851529883762084 
0.24000000000000002 	 0.175 	 0.013457286890132128 
0.24000000000000002 	 0.2 	 0.012972486983858373 
0.24000000000000002 	 0.225 	 0.01262334923324419 
0.24000000000000002 	 0.25 	 0.012456918416692407 
0.24000000000000002 	 0.275 	 0.01234070319937313 
0.24000000000000002 	 0.3 	 0.012004548809789328 
0.24000000000000002 	 0.325 	 0.011756855168209382 
0.24000000000000002 	 0.35 	 0.011471122275615388 
0.24000000000000002 	 0.375 	 0.011360236511991277 
0.24000000000000002 	 0.4 	 0.011248531377997846 
0.24000000000000002 	 0.425 	 0.011262150026287911 
0.24000000000000002 	 0.45 	 0.011195573022169104 
0.24000000000000002 	 0.475 	 0.011167469288708484 
0.24000000000000002 	 0.5 	 0.011070916863060767 
0.24000000000000002 	 0.525 	 0.011005584542816055 
0.24000000000000002 	 0.55 	 0.010832265238785941 
0.24000000000000002 	 0.575 	 0.010882694581803036 
0.24000000000000002 	 0.6 	 0.01075648029483796 
0.24000000000000002 	 0.625 	 0.010877475083686354 
0.24000000000000002 	 0.65 	 0.010939870886880776 
0.24000000000000002 	 0.675 	 0.010981145791489568 
0.24000000000000002 	 0.7 	 0.010928838225834188 
0.24000000000000002 	 0.725 	 0.011020526089905551 
0.24000000000000002 	 0.75 	 0.010967124589127334 
0.24000000000000002 	 0.775 	 0.011006919588008266 
0.24000000000000002 	 0.8 	 0.011132174590409888 
0.24000000000000002 	 0.825 	 0.011238324223305247 
0.24000000000000002 	 0.85 	 0.011221697488775122 
0.24000000000000002 	 0.875 	 0.011445188484284819 
0.24000000000000002 	 0.9 	 0.011510532027563263 
0.24000000000000002 	 0.925 	 0.01168487094012111 
0.24000000000000002 	 0.95 	 0.0119536893644637 
0.24000000000000002 	 0.975 	 0.012216746829201812 
0.24000000000000002 	 1.0 	 0.012455665721719938 
0.26 	 0.0 	 0.01943264477211953 
0.26 	 0.025 	 0.018767774889663375 
0.26 	 0.05 	 0.018024262719444226 
0.26 	 0.075 	 0.01700166635298487 
0.26 	 0.1 	 0.016485655718431455 
0.26 	 0.125 	 0.016077239083955853 
0.26 	 0.15 	 0.01563284338387741 
0.26 	 0.175 	 0.01486217319792721 
0.26 	 0.2 	 0.01442488527381227 
0.26 	 0.225 	 0.01403946871323573 
0.26 	 0.25 	 0.01354257708648105 
0.26 	 0.275 	 0.013121621701963874 
0.26 	 0.3 	 0.012972934023665766 
0.26 	 0.325 	 0.012784358044199329 
0.26 	 0.35 	 0.012549621691507877 
0.26 	 0.375 	 0.01229430474684785 
0.26 	 0.4 	 0.01208720570756325 
0.26 	 0.425 	 0.011859429347599858 
0.26 	 0.45 	 0.011911386314364943 
0.26 	 0.475 	 0.011639173673241831 
0.26 	 0.5 	 0.011535168120095153 
0.26 	 0.525 	 0.011335288889437332 
0.26 	 0.55 	 0.011212534221995142 
0.26 	 0.575 	 0.01119461141460433 
0.26 	 0.6 	 0.011316006584172164 
0.26 	 0.625 	 0.011471143197169194 
0.26 	 0.65 	 0.011503016572396496 
0.26 	 0.675 	 0.011516376363597215 
0.26 	 0.7 	 0.011427821918134295 
0.26 	 0.725 	 0.011555665031252492 
0.26 	 0.75 	 0.011562780190316422 
0.26 	 0.775 	 0.011633790617769939 
0.26 	 0.8 	 0.0118178798940835 
0.26 	 0.825 	 0.01212577114020368 
0.26 	 0.85 	 0.01215557627321987 
0.26 	 0.875 	 0.012234605747450103 
0.26 	 0.9 	 0.012430568704795125 
0.26 	 0.925 	 0.012529391857480289 
0.26 	 0.95 	 0.01287419060022457 
0.26 	 0.975 	 0.013288846742033197 
0.26 	 1.0 	 0.013625639688524725 
0.28 	 0.0 	 0.022395361437929934 
0.28 	 0.025 	 0.0216380493827557 
0.28 	 0.05 	 0.020767295030963757 
0.28 	 0.075 	 0.01984811391524225 
0.28 	 0.1 	 0.018994633621953645 
0.28 	 0.125 	 0.01826212324144752 
0.28 	 0.15 	 0.017510626843639698 
0.28 	 0.175 	 0.016878542783626105 
0.28 	 0.2 	 0.01608205698078203 
0.28 	 0.225 	 0.015652299573471973 
0.28 	 0.25 	 0.015213124174750596 
0.28 	 0.275 	 0.014829306618887648 
0.28 	 0.3 	 0.014237758219179985 
0.28 	 0.325 	 0.013609279827362175 
0.28 	 0.35 	 0.013417402051166304 
0.28 	 0.375 	 0.013097863655888716 
0.28 	 0.4 	 0.012992799021526679 
0.28 	 0.425 	 0.012697507849823694 
0.28 	 0.45 	 0.012653662621862289 
0.28 	 0.475 	 0.01230090477355529 
0.28 	 0.5 	 0.012366207917507617 
0.28 	 0.525 	 0.012126933739311459 
0.28 	 0.55 	 0.011999404176046976 
0.28 	 0.575 	 0.011848083843268936 
0.28 	 0.6 	 0.011793322112705746 
0.28 	 0.625 	 0.01203982877612681 
0.28 	 0.65 	 0.012141039308374431 
0.28 	 0.675 	 0.012343664184033513 
0.28 	 0.7 	 0.01230024694756231 
0.28 	 0.725 	 0.012446648089622233 
0.28 	 0.75 	 0.01237530328130213 
0.28 	 0.775 	 0.01262811951461897 
0.28 	 0.8 	 0.012694202238706629 
0.28 	 0.825 	 0.012883027160506391 
0.28 	 0.85 	 0.013088006849286857 
0.28 	 0.875 	 0.013230380836636826 
0.28 	 0.9 	 0.013607096193503374 
0.28 	 0.925 	 0.013817655229107701 
0.28 	 0.95 	 0.014171998196803067 
0.28 	 0.975 	 0.014404154930717785 
0.28 	 1.0 	 0.01486663519861524 
0.30000000000000004 	 0.0 	 0.0255823275787702 
0.30000000000000004 	 0.025 	 0.024816571941742527 
0.30000000000000004 	 0.05 	 0.024086350266833468 
0.30000000000000004 	 0.075 	 0.02309509479008049 
0.30000000000000004 	 0.1 	 0.022480674101820208 
0.30000000000000004 	 0.125 	 0.02165418495913329 
0.30000000000000004 	 0.15 	 0.020313904902688827 
0.30000000000000004 	 0.175 	 0.01942845725211848 
0.30000000000000004 	 0.2 	 0.018409769298990335 
0.30000000000000004 	 0.225 	 0.01762903000622771 
0.30000000000000004 	 0.25 	 0.01710330029783002 
0.30000000000000004 	 0.275 	 0.016471804606062457 
0.30000000000000004 	 0.3 	 0.01579173947404523 
0.30000000000000004 	 0.325 	 0.01550117948647381 
0.30000000000000004 	 0.35 	 0.014550082688282083 
0.30000000000000004 	 0.375 	 0.014235294675593426 
0.30000000000000004 	 0.4 	 0.013809109267900441 
0.30000000000000004 	 0.425 	 0.013679977107839034 
0.30000000000000004 	 0.45 	 0.013377332320783083 
0.30000000000000004 	 0.475 	 0.013047731675817475 
0.30000000000000004 	 0.5 	 0.012956417324162191 
0.30000000000000004 	 0.525 	 0.012808271470858654 
0.30000000000000004 	 0.55 	 0.012845401895201601 
0.30000000000000004 	 0.575 	 0.01267338227033621 
0.30000000000000004 	 0.6 	 0.012683215058375927 
0.30000000000000004 	 0.625 	 0.012730092062321792 
0.30000000000000004 	 0.65 	 0.012911963362229406 
0.30000000000000004 	 0.675 	 0.012990358358723838 
0.30000000000000004 	 0.7 	 0.013134064911785188 
0.30000000000000004 	 0.725 	 0.013373063597287509 
0.30000000000000004 	 0.75 	 0.013401701881075439 
0.30000000000000004 	 0.775 	 0.013478791356739033 
0.30000000000000004 	 0.8 	 0.013632632450514428 
0.30000000000000004 	 0.825 	 0.013972298837058349 
0.30000000000000004 	 0.85 	 0.014376692054360544 
0.30000000000000004 	 0.875 	 0.014653436900998565 
0.30000000000000004 	 0.9 	 0.014828034063267274 
0.30000000000000004 	 0.925 	 0.015205041785743839 
0.30000000000000004 	 0.95 	 0.015699971651327804 
0.30000000000000004 	 0.975 	 0.016339816233863724 
0.30000000000000004 	 1.0 	 0.016413270463259227 
0.32000000000000006 	 0.0 	 0.02893668235610228 
0.32000000000000006 	 0.025 	 0.028103963961386442 
0.32000000000000006 	 0.05 	 0.02742165878612314 
0.32000000000000006 	 0.075 	 0.026556352477309336 
0.32000000000000006 	 0.1 	 0.025544017908422208 
0.32000000000000006 	 0.125 	 0.02457085893653562 
0.32000000000000006 	 0.15 	 0.023628755818782165 
0.32000000000000006 	 0.175 	 0.022881489987406415 
0.32000000000000006 	 0.2 	 0.021733747301733053 
0.32000000000000006 	 0.225 	 0.020557334980892076 
0.32000000000000006 	 0.25 	 0.01963979361348154 
0.32000000000000006 	 0.275 	 0.0188375494149783 
0.32000000000000006 	 0.3 	 0.01773275692793845 
0.32000000000000006 	 0.325 	 0.016826163328928705 
0.32000000000000006 	 0.35 	 0.016190048343511947 
0.32000000000000006 	 0.375 	 0.015517348823193501 
0.32000000000000006 	 0.4 	 0.014975095176352088 
0.32000000000000006 	 0.425 	 0.014660272590676744 
0.32000000000000006 	 0.45 	 0.014425350574595517 
0.32000000000000006 	 0.475 	 0.01383655400774856 
0.32000000000000006 	 0.5 	 0.01361405505970008 
0.32000000000000006 	 0.525 	 0.013483484975971754 
0.32000000000000006 	 0.55 	 0.01360684675864496 
0.32000000000000006 	 0.575 	 0.01355214454609634 
0.32000000000000006 	 0.6 	 0.013387790511883295 
0.32000000000000006 	 0.625 	 0.013553250437033995 
0.32000000000000006 	 0.65 	 0.013773279424888945 
0.32000000000000006 	 0.675 	 0.013970708149970871 
0.32000000000000006 	 0.7 	 0.013973101787326931 
0.32000000000000006 	 0.725 	 0.014215295696150378 
0.32000000000000006 	 0.75 	 0.014409178058625852 
0.32000000000000006 	 0.775 	 0.014654065477834004 
0.32000000000000006 	 0.8 	 0.014779600484887618 
0.32000000000000006 	 0.825 	 0.015413898525307973 
0.32000000000000006 	 0.85 	 0.015805676024660698 
0.32000000000000006 	 0.875 	 0.01637095774703863 
0.32000000000000006 	 0.9 	 0.016411627686967686 
0.32000000000000006 	 0.925 	 0.016949855795558164 
0.32000000000000006 	 0.95 	 0.01748725728143363 
0.32000000000000006 	 0.975 	 0.017914429843308564 
0.32000000000000006 	 1.0 	 0.01827588569795056 
0.3400000000000001 	 0.0 	 0.03271904637500004 
0.3400000000000001 	 0.025 	 0.03157393855360185 
0.3400000000000001 	 0.05 	 0.030293766609696512 
0.3400000000000001 	 0.075 	 0.03035061053984974 
0.3400000000000001 	 0.1 	 0.029160737580924332 
0.3400000000000001 	 0.125 	 0.02829237638216019 
0.3400000000000001 	 0.15 	 0.027132066737595027 
0.3400000000000001 	 0.175 	 0.02580060470975352 
0.3400000000000001 	 0.2 	 0.025020322219963424 
0.3400000000000001 	 0.225 	 0.023517796699373466 
0.3400000000000001 	 0.25 	 0.02253905161526418 
0.3400000000000001 	 0.275 	 0.02094142004386026 
0.3400000000000001 	 0.3 	 0.020172962968898072 
0.3400000000000001 	 0.325 	 0.01895131540907944 
0.3400000000000001 	 0.35 	 0.01792170355627349 
0.3400000000000001 	 0.375 	 0.017064455293366764 
0.3400000000000001 	 0.4 	 0.016663913290672492 
0.3400000000000001 	 0.425 	 0.016028182098786755 
0.3400000000000001 	 0.45 	 0.01524687621580582 
0.3400000000000001 	 0.475 	 0.015105859393767813 
0.3400000000000001 	 0.5 	 0.014611960529107014 
0.3400000000000001 	 0.525 	 0.014533331051860639 
0.3400000000000001 	 0.55 	 0.014448049574948347 
0.3400000000000001 	 0.575 	 0.01461316417159368 
0.3400000000000001 	 0.6 	 0.014546333865782508 
0.3400000000000001 	 0.625 	 0.014574662724364095 
0.3400000000000001 	 0.65 	 0.014879252398647324 
0.3400000000000001 	 0.675 	 0.01500774273685908 
0.3400000000000001 	 0.7 	 0.015013882779324882 
0.3400000000000001 	 0.725 	 0.015117669905600989 
0.3400000000000001 	 0.75 	 0.015619173414734495 
0.3400000000000001 	 0.775 	 0.015959525360092718 
0.3400000000000001 	 0.8 	 0.016287730651913936 
0.3400000000000001 	 0.825 	 0.016790436356111358 
0.3400000000000001 	 0.85 	 0.017305539209696002 
0.3400000000000001 	 0.875 	 0.01812252712661917 
0.3400000000000001 	 0.9 	 0.018548041690301782 
0.3400000000000001 	 0.925 	 0.0186633159237253 
0.3400000000000001 	 0.95 	 0.01909293678625857 
0.3400000000000001 	 0.975 	 0.019914834942266868 
0.3400000000000001 	 1.0 	 0.020388281976447452 
0.36 	 0.0 	 0.036318711319133286 
0.36 	 0.025 	 0.03529123491033924 
0.36 	 0.05 	 0.034214250550283896 
0.36 	 0.075 	 0.03324789894989167 
0.36 	 0.1 	 0.03226659781253779 
0.36 	 0.125 	 0.031600535927460746 
0.36 	 0.15 	 0.03050757146196076 
0.36 	 0.175 	 0.029517561005397458 
0.36 	 0.2 	 0.027992123204047974 
0.36 	 0.225 	 0.026865924258073357 
0.36 	 0.25 	 0.025505749540503417 
0.36 	 0.275 	 0.023365530397189548 
0.36 	 0.3 	 0.022730645495796006 
0.36 	 0.325 	 0.02162368222264795 
0.36 	 0.35 	 0.020111760927571005 
0.36 	 0.375 	 0.019063740027729797 
0.36 	 0.4 	 0.017624732680002586 
0.36 	 0.425 	 0.01683481442284023 
0.36 	 0.45 	 0.01576875269754254 
0.36 	 0.475 	 0.015388614790131407 
0.36 	 0.5 	 0.015122325188976516 
0.36 	 0.525 	 0.014963263567651201 
0.36 	 0.55 	 0.01488117457544703 
0.36 	 0.575 	 0.014856702306036947 
0.36 	 0.6 	 0.015243301235996917 
0.36 	 0.625 	 0.01537527868905526 
0.36 	 0.65 	 0.015409047363855169 
0.36 	 0.675 	 0.015907734189980507 
0.36 	 0.7 	 0.015923482851796202 
0.36 	 0.725 	 0.016346959134755104 
0.36 	 0.75 	 0.01699781244742974 
0.36 	 0.775 	 0.01705018131885027 
0.36 	 0.8 	 0.01777893122437526 
0.36 	 0.825 	 0.018254175937137886 
0.36 	 0.85 	 0.018942228413825174 
0.36 	 0.875 	 0.01952295136063047 
0.36 	 0.9 	 0.020299730364649802 
0.36 	 0.925 	 0.02091800217674557 
0.36 	 0.95 	 0.02114908261367022 
0.36 	 0.975 	 0.021648557237557122 
0.36 	 1.0 	 0.022655682617922418 
0.38 	 0.0 	 0.04031689566101263 
0.38 	 0.025 	 0.03925424962440885 
0.38 	 0.05 	 0.03772020134344153 
0.38 	 0.075 	 0.036501150306715704 
0.38 	 0.1 	 0.03544758684776651 
0.38 	 0.125 	 0.03430767132666836 
0.38 	 0.15 	 0.033132894380379536 
0.38 	 0.175 	 0.03226380135421648 
0.38 	 0.2 	 0.03104855157141726 
0.38 	 0.225 	 0.029983980826858853 
0.38 	 0.25 	 0.027913026174482932 
0.38 	 0.275 	 0.02647780387687166 
0.38 	 0.3 	 0.024935897848628978 
0.38 	 0.325 	 0.023502846856749155 
0.38 	 0.35 	 0.021780855915191844 
0.38 	 0.375 	 0.020431760456939337 
0.38 	 0.4 	 0.019730255483693972 
0.38 	 0.425 	 0.0190660742308612 
0.38 	 0.45 	 0.01778245436346113 
0.38 	 0.475 	 0.01696157849101965 
0.38 	 0.5 	 0.016560486851899356 
0.38 	 0.525 	 0.016369599579255947 
0.38 	 0.55 	 0.01610078957687339 
0.38 	 0.575 	 0.016249722358668256 
0.38 	 0.6 	 0.01650604998186135 
0.38 	 0.625 	 0.016719432947676072 
0.38 	 0.65 	 0.016969302081240836 
0.38 	 0.675 	 0.017259349241982355 
0.38 	 0.7 	 0.017395690719672792 
0.38 	 0.725 	 0.01785752802911648 
0.38 	 0.75 	 0.018497207982122767 
0.38 	 0.775 	 0.01905923628936409 
0.38 	 0.8 	 0.019703701319175388 
0.38 	 0.825 	 0.020290890826403837 
0.38 	 0.85 	 0.02120898672829631 
0.38 	 0.875 	 0.02153695528569269 
0.38 	 0.9 	 0.02240182559414306 
0.38 	 0.925 	 0.02316616224175106 
0.38 	 0.95 	 0.023965657340813993 
0.38 	 0.975 	 0.02455863180821791 
0.38 	 1.0 	 0.025541893511977408 
0.4 	 0.0 	 0.04296022887102532 
0.4 	 0.025 	 0.04219340453307331 
0.4 	 0.05 	 0.0416030766373032 
0.4 	 0.075 	 0.04033808886702442 
0.4 	 0.1 	 0.03901966976234178 
0.4 	 0.125 	 0.03766541710510615 
0.4 	 0.15 	 0.03684312634255662 
0.4 	 0.175 	 0.0356449720597194 
0.4 	 0.2 	 0.03438136014540468 
0.4 	 0.225 	 0.03304426192044813 
0.4 	 0.25 	 0.031385243202318246 
0.4 	 0.275 	 0.029747041643635827 
0.4 	 0.3 	 0.027668494403072834 
0.4 	 0.325 	 0.02593019080726188 
0.4 	 0.35 	 0.024300945342948608 
0.4 	 0.375 	 0.02335133209480922 
0.4 	 0.4 	 0.022129624408351457 
0.4 	 0.425 	 0.021179282167759227 
0.4 	 0.45 	 0.02033947133321618 
0.4 	 0.475 	 0.01903946508730154 
0.4 	 0.5 	 0.018201730995811346 
0.4 	 0.525 	 0.017829666148371084 
0.4 	 0.55 	 0.01801530219441413 
0.4 	 0.575 	 0.017806763950324853 
0.4 	 0.6 	 0.018427846508015835 
0.4 	 0.625 	 0.01844350219779036 
0.4 	 0.65 	 0.01862910668501696 
0.4 	 0.675 	 0.018910548707271695 
0.4 	 0.7 	 0.019415365898464258 
0.4 	 0.725 	 0.019976058051064966 
0.4 	 0.75 	 0.020366062498486038 
0.4 	 0.775 	 0.021347254797178583 
0.4 	 0.8 	 0.021516573096123093 
0.4 	 0.825 	 0.02249729165944384 
0.4 	 0.85 	 0.023361868577449128 
0.4 	 0.875 	 0.023788305359148727 
0.4 	 0.9 	 0.02478822655666209 
0.4 	 0.925 	 0.026389793451088064 
0.4 	 0.95 	 0.02689583193758755 
0.4 	 0.975 	 0.028309271957396475 
0.4 	 1.0 	 0.029197154183994458 
0.42000000000000004 	 0.0 	 0.04615441864152102 
0.42000000000000004 	 0.025 	 0.04459799763488808 
0.42000000000000004 	 0.05 	 0.043617167484516314 
0.42000000000000004 	 0.075 	 0.04349439419392829 
0.42000000000000004 	 0.1 	 0.04284148283475924 
0.42000000000000004 	 0.125 	 0.04176525790219236 
0.42000000000000004 	 0.15 	 0.04008197291368981 
0.42000000000000004 	 0.175 	 0.039128868694247386 
0.42000000000000004 	 0.2 	 0.03740006581087568 
0.42000000000000004 	 0.225 	 0.03603189943362241 
0.42000000000000004 	 0.25 	 0.03475964621820205 
0.42000000000000004 	 0.275 	 0.033393174520569203 
0.42000000000000004 	 0.3 	 0.031146444023397536 
0.42000000000000004 	 0.325 	 0.029481288928170715 
0.42000000000000004 	 0.35 	 0.02768086247188068 
0.42000000000000004 	 0.375 	 0.026341235581115157 
0.42000000000000004 	 0.4 	 0.025118628696309646 
0.42000000000000004 	 0.425 	 0.02345710675637937 
0.42000000000000004 	 0.45 	 0.02254507792314625 
0.42000000000000004 	 0.475 	 0.02169662051955208 
0.42000000000000004 	 0.5 	 0.020679552279913995 
0.42000000000000004 	 0.525 	 0.019780676786683788 
0.42000000000000004 	 0.55 	 0.019577889760558954 
0.42000000000000004 	 0.575 	 0.019573582050740484 
0.42000000000000004 	 0.6 	 0.019953874722285082 
0.42000000000000004 	 0.625 	 0.020378353335865056 
0.42000000000000004 	 0.65 	 0.02063399400123619 
0.42000000000000004 	 0.675 	 0.020850705985277437 
0.42000000000000004 	 0.7 	 0.021755137919842436 
0.42000000000000004 	 0.725 	 0.02213856141019475 
0.42000000000000004 	 0.75 	 0.02259623108844514 
0.42000000000000004 	 0.775 	 0.024240416662039927 
0.42000000000000004 	 0.8 	 0.024435814781348687 
0.42000000000000004 	 0.825 	 0.02454124951379452 
0.42000000000000004 	 0.85 	 0.02562522318421044 
0.42000000000000004 	 0.875 	 0.02700399819005962 
0.42000000000000004 	 0.9 	 0.028137816241876473 
0.42000000000000004 	 0.925 	 0.029384692182068142 
0.42000000000000004 	 0.95 	 0.030507011783679778 
0.42000000000000004 	 0.975 	 0.031006626784053352 
0.42000000000000004 	 1.0 	 0.032590435736882944 
0.44000000000000006 	 0.0 	 0.04855413921946374 
0.44000000000000006 	 0.025 	 0.04766572297603005 
0.44000000000000006 	 0.05 	 0.046833865744122724 
0.44000000000000006 	 0.075 	 0.04620249723650361 
0.44000000000000006 	 0.1 	 0.04508911482388978 
0.44000000000000006 	 0.125 	 0.04389899129544092 
0.44000000000000006 	 0.15 	 0.04322675980412095 
0.44000000000000006 	 0.175 	 0.04210090892730496 
0.44000000000000006 	 0.2 	 0.040765396482231375 
0.44000000000000006 	 0.225 	 0.039169854445429086 
0.44000000000000006 	 0.25 	 0.037392126087382856 
0.44000000000000006 	 0.275 	 0.03582467636622605 
0.44000000000000006 	 0.3 	 0.03461512201481907 
0.44000000000000006 	 0.325 	 0.03168574314907056 
0.44000000000000006 	 0.35 	 0.030259061678218003 
0.44000000000000006 	 0.375 	 0.029290894779773407 
0.44000000000000006 	 0.4 	 0.02748557314821185 
0.44000000000000006 	 0.425 	 0.02608363451397735 
0.44000000000000006 	 0.45 	 0.024695840634769196 
0.44000000000000006 	 0.475 	 0.023648325844110352 
0.44000000000000006 	 0.5 	 0.02305018692227189 
0.44000000000000006 	 0.525 	 0.022347518556476948 
0.44000000000000006 	 0.55 	 0.022071634538826435 
0.44000000000000006 	 0.575 	 0.02167383920218792 
0.44000000000000006 	 0.6 	 0.022063287743079658 
0.44000000000000006 	 0.625 	 0.02223699731482523 
0.44000000000000006 	 0.65 	 0.022886535092381914 
0.44000000000000006 	 0.675 	 0.023457931513369036 
0.44000000000000006 	 0.7 	 0.024055752264341094 
0.44000000000000006 	 0.725 	 0.024636720045617965 
0.44000000000000006 	 0.75 	 0.025088492404867855 
0.44000000000000006 	 0.775 	 0.026892178876972317 
0.44000000000000006 	 0.8 	 0.02732560694322355 
0.44000000000000006 	 0.825 	 0.027678545695237946 
0.44000000000000006 	 0.85 	 0.028887703561098793 
0.44000000000000006 	 0.875 	 0.03032003239588117 
0.44000000000000006 	 0.9 	 0.03159925566761304 
0.44000000000000006 	 0.925 	 0.03234602234421608 
0.44000000000000006 	 0.95 	 0.03427648467148441 
0.44000000000000006 	 0.975 	 0.03497337540904759 
0.44000000000000006 	 1.0 	 0.03559709557539041 
0.45999999999999996 	 0.0 	 0.049941910476963516 
0.45999999999999996 	 0.025 	 0.049485186898414614 
0.45999999999999996 	 0.05 	 0.04890205696155394 
0.45999999999999996 	 0.075 	 0.04896253663373357 
0.45999999999999996 	 0.1 	 0.04770110187288059 
0.45999999999999996 	 0.125 	 0.046712076647619 
0.45999999999999996 	 0.15 	 0.04581361030806041 
0.45999999999999996 	 0.175 	 0.045024704651929114 
0.45999999999999996 	 0.2 	 0.04372104405677552 
0.45999999999999996 	 0.225 	 0.04231858401074967 
0.45999999999999996 	 0.25 	 0.04055010701011476 
0.45999999999999996 	 0.275 	 0.03902709739516625 
0.45999999999999996 	 0.3 	 0.037591118278782275 
0.45999999999999996 	 0.325 	 0.03559231710191901 
0.45999999999999996 	 0.35 	 0.03402405436045192 
0.45999999999999996 	 0.375 	 0.03223964423164772 
0.45999999999999996 	 0.4 	 0.030809794882004825 
0.45999999999999996 	 0.425 	 0.029282841214406087 
0.45999999999999996 	 0.45 	 0.02747769897843683 
0.45999999999999996 	 0.475 	 0.026692171518777275 
0.45999999999999996 	 0.5 	 0.025191681878713495 
0.45999999999999996 	 0.525 	 0.024592294188108557 
0.45999999999999996 	 0.55 	 0.024519437580111263 
0.45999999999999996 	 0.575 	 0.02429197471099956 
0.45999999999999996 	 0.6 	 0.024480986197769766 
0.45999999999999996 	 0.625 	 0.024765117422046373 
0.45999999999999996 	 0.65 	 0.0252867746007141 
0.45999999999999996 	 0.675 	 0.02621615750735098 
0.45999999999999996 	 0.7 	 0.02700673349276399 
0.45999999999999996 	 0.725 	 0.02757744503918562 
0.45999999999999996 	 0.75 	 0.028781094573237034 
0.45999999999999996 	 0.775 	 0.029576372512734247 
0.45999999999999996 	 0.8 	 0.030430304878947958 
0.45999999999999996 	 0.825 	 0.030397379793990393 
0.45999999999999996 	 0.85 	 0.032651735526974854 
0.45999999999999996 	 0.875 	 0.033960704561373026 
0.45999999999999996 	 0.9 	 0.03514147796669872 
0.45999999999999996 	 0.925 	 0.03625171512433093 
0.45999999999999996 	 0.95 	 0.03717723840657525 
0.45999999999999996 	 0.975 	 0.038271705706103755 
0.45999999999999996 	 1.0 	 0.03895554122283647 
0.48 	 0.0 	 0.05118555669983044 
0.48 	 0.025 	 0.05094506645892609 
0.48 	 0.05 	 0.050354430946162654 
0.48 	 0.075 	 0.05022046300347356 
0.48 	 0.1 	 0.049969572206048855 
0.48 	 0.125 	 0.0486990300170066 
0.48 	 0.15 	 0.04844588108632342 
0.48 	 0.175 	 0.047023272992109455 
0.48 	 0.2 	 0.046170476236585406 
0.48 	 0.225 	 0.04444336454254375 
0.48 	 0.25 	 0.04359461000561341 
0.48 	 0.275 	 0.04213665956567252 
0.48 	 0.3 	 0.0403968889562355 
0.48 	 0.325 	 0.03810339457353861 
0.48 	 0.35 	 0.03665243405072706 
0.48 	 0.375 	 0.0347271373965474 
0.48 	 0.4 	 0.033506946769384385 
0.48 	 0.425 	 0.031968103881613225 
0.48 	 0.45 	 0.030859863568970775 
0.48 	 0.475 	 0.02937265871700403 
0.48 	 0.5 	 0.028100126880382173 
0.48 	 0.525 	 0.027301832565131336 
0.48 	 0.55 	 0.027722658374999803 
0.48 	 0.575 	 0.027515873081137558 
0.48 	 0.6 	 0.026839356059632887 
0.48 	 0.625 	 0.027645219389274795 
0.48 	 0.65 	 0.028574742808406054 
0.48 	 0.675 	 0.029239487509919854 
0.48 	 0.7 	 0.029679442428870204 
0.48 	 0.725 	 0.03083319212216842 
0.48 	 0.75 	 0.03180980716415904 
0.48 	 0.775 	 0.03320895940594671 
0.48 	 0.8 	 0.03309948458357194 
0.48 	 0.825 	 0.03413321625986584 
0.48 	 0.85 	 0.03591363434177263 
0.48 	 0.875 	 0.03745384189714512 
0.48 	 0.9 	 0.03924709497201227 
0.48 	 0.925 	 0.03989527870759279 
0.48 	 0.95 	 0.040530449537828535 
0.48 	 0.975 	 0.04182808489149773 
0.48 	 1.0 	 0.042708902180568456 
0.5 	 0.0 	 0.052444991107783265 
0.5 	 0.025 	 0.05177253749809203 
0.5 	 0.05 	 0.051151103645879235 
0.5 	 0.075 	 0.05176144730344979 
0.5 	 0.1 	 0.05092774118674065 
0.5 	 0.125 	 0.05077330017800021 
0.5 	 0.15 	 0.04958215462621575 
0.5 	 0.175 	 0.049241283402198646 
0.5 	 0.2 	 0.04833504353520394 
0.5 	 0.225 	 0.04671905802520069 
0.5 	 0.25 	 0.046163564216768475 
0.5 	 0.275 	 0.044908677480759954 
0.5 	 0.3 	 0.042985466488004394 
0.5 	 0.325 	 0.0414805655733035 
0.5 	 0.35 	 0.03931232337541411 
0.5 	 0.375 	 0.037858350894982254 
0.5 	 0.4 	 0.03635785762357442 
0.5 	 0.425 	 0.035196330638850984 
0.5 	 0.45 	 0.03351278751168687 
0.5 	 0.475 	 0.032087929384692425 
0.5 	 0.5 	 0.03127551326814757 
0.5 	 0.525 	 0.030532972016665605 
0.5 	 0.55 	 0.030259034726730645 
0.5 	 0.575 	 0.030727126163100013 
0.5 	 0.6 	 0.030246600505325794 
0.5 	 0.625 	 0.030614103269046476 
0.5 	 0.65 	 0.0318686538537933 
0.5 	 0.675 	 0.03258883481310788 
0.5 	 0.7 	 0.03326052001531671 
0.5 	 0.725 	 0.034094995526987026 
0.5 	 0.75 	 0.0350363707391402 
0.5 	 0.775 	 0.03597081719458966 
0.5 	 0.8 	 0.03647617703106264 
0.5 	 0.825 	 0.03803713814374252 
0.5 	 0.85 	 0.03961857784899659 
0.5 	 0.875 	 0.04099964992144637 
0.5 	 0.9 	 0.04268502197673018 
0.5 	 0.925 	 0.04304083605071188 
0.5 	 0.95 	 0.04410377791261447 
0.5 	 0.975 	 0.044930583236560837 
0.5 	 1.0 	 0.045391942300670236 
0.52 	 0.0 	 0.05184766685700649 
0.52 	 0.025 	 0.0518090520980216 
0.52 	 0.05 	 0.05180073637283505 
0.52 	 0.075 	 0.05138702419838558 
0.52 	 0.1 	 0.051936609882665054 
0.52 	 0.125 	 0.052149171704188514 
0.52 	 0.15 	 0.05170852043837994 
0.52 	 0.175 	 0.05127852660412886 
0.52 	 0.2 	 0.05049981441694178 
0.52 	 0.225 	 0.04939488937714685 
0.52 	 0.25 	 0.04858543841644411 
0.52 	 0.275 	 0.04707044752777781 
0.52 	 0.3 	 0.0453393563549292 
0.52 	 0.325 	 0.044088341251131175 
0.52 	 0.35 	 0.04258645732389631 
0.52 	 0.375 	 0.04144596462483027 
0.52 	 0.4 	 0.03919191682300814 
0.52 	 0.425 	 0.03802729700378786 
0.52 	 0.45 	 0.03679084172032772 
0.52 	 0.475 	 0.035776045958698266 
0.52 	 0.5 	 0.03454825780198387 
0.52 	 0.525 	 0.03396962086984297 
0.52 	 0.55 	 0.03343492695287717 
0.52 	 0.575 	 0.03317788963839399 
0.52 	 0.6 	 0.03367906162022886 
0.52 	 0.625 	 0.03348589606896303 
0.52 	 0.65 	 0.03472178289195757 
0.52 	 0.675 	 0.035724562941407086 
0.52 	 0.7 	 0.036613080757418245 
0.52 	 0.725 	 0.03725968533048163 
0.52 	 0.75 	 0.037687417197487624 
0.52 	 0.775 	 0.03919994732063163 
0.52 	 0.8 	 0.040525946979629975 
0.52 	 0.825 	 0.04163105994336032 
0.52 	 0.85 	 0.042622263424653174 
0.52 	 0.875 	 0.044265624984488196 
0.52 	 0.9 	 0.04530164434910886 
0.52 	 0.925 	 0.046089592240570215 
0.52 	 0.95 	 0.0468780140237978 
0.52 	 0.975 	 0.04745854552531596 
0.52 	 1.0 	 0.0482121633459553 
0.54 	 0.0 	 0.050250483965027765 
0.54 	 0.025 	 0.050743990708952254 
0.54 	 0.05 	 0.051804163099195825 
0.54 	 0.075 	 0.051690817302805475 
0.54 	 0.1 	 0.05231677458348645 
0.54 	 0.125 	 0.05287276777309045 
0.54 	 0.15 	 0.052898352899524013 
0.54 	 0.175 	 0.05214287540683596 
0.54 	 0.2 	 0.051750255061362736 
0.54 	 0.225 	 0.05136387006031666 
0.54 	 0.25 	 0.04977867627515296 
0.54 	 0.275 	 0.04873500720284517 
0.54 	 0.3 	 0.04727354330822889 
0.54 	 0.325 	 0.045408285031950525 
0.54 	 0.35 	 0.04504173413203589 
0.54 	 0.375 	 0.04382612235658858 
0.54 	 0.4 	 0.04196795329553178 
0.54 	 0.425 	 0.04104052087996826 
0.54 	 0.45 	 0.039655960923575 
0.54 	 0.475 	 0.038699115864670175 
0.54 	 0.5 	 0.03788851251574113 
0.54 	 0.525 	 0.037107168977216665 
0.54 	 0.55 	 0.03666921931290234 
0.54 	 0.575 	 0.03591174146545304 
0.54 	 0.6 	 0.03578975959538005 
0.54 	 0.625 	 0.03614254825667944 
0.54 	 0.65 	 0.037491964676504584 
0.54 	 0.675 	 0.03883706828269348 
0.54 	 0.7 	 0.039496223606886725 
0.54 	 0.725 	 0.03998231653755301 
0.54 	 0.75 	 0.041185541431750815 
0.54 	 0.775 	 0.042172392073757704 
0.54 	 0.8 	 0.04368103312814563 
0.54 	 0.825 	 0.04448409430473182 
0.54 	 0.85 	 0.045816922959460805 
0.54 	 0.875 	 0.04681312042778728 
0.54 	 0.9 	 0.047333194036703795 
0.54 	 0.925 	 0.04786197055788607 
0.54 	 0.95 	 0.04898948858466955 
0.54 	 0.975 	 0.049467209216112244 
0.54 	 1.0 	 0.049896954207204386 
0.56 	 0.0 	 0.049543521245206314 
0.56 	 0.025 	 0.05016057700715261 
0.56 	 0.05 	 0.04988899199971395 
0.56 	 0.075 	 0.05141902439041947 
0.56 	 0.1 	 0.052311038682756404 
0.56 	 0.125 	 0.05273717901692066 
0.56 	 0.15 	 0.05250045898963276 
0.56 	 0.175 	 0.052594550395465324 
0.56 	 0.2 	 0.051854502358538376 
0.56 	 0.225 	 0.05259995732755029 
0.56 	 0.25 	 0.05112752577423872 
0.56 	 0.275 	 0.05047310387509081 
0.56 	 0.3 	 0.049076251224467855 
0.56 	 0.325 	 0.04831994613383637 
0.56 	 0.35 	 0.04680445475812796 
0.56 	 0.375 	 0.04587506519194526 
0.56 	 0.4 	 0.044488380037570004 
0.56 	 0.425 	 0.04302375165078968 
0.56 	 0.45 	 0.041939247233361274 
0.56 	 0.475 	 0.041114509489026084 
0.56 	 0.5 	 0.04069534463643003 
0.56 	 0.525 	 0.04046117071580432 
0.56 	 0.55 	 0.03983379100973009 
0.56 	 0.575 	 0.038894681427214195 
0.56 	 0.6 	 0.03892506422497391 
0.56 	 0.625 	 0.039401180925119836 
0.56 	 0.65 	 0.040631120316738746 
0.56 	 0.675 	 0.04178366457483122 
0.56 	 0.7 	 0.04273139870145145 
0.56 	 0.725 	 0.04267752173370246 
0.56 	 0.75 	 0.04388100770987627 
0.56 	 0.775 	 0.04442471016026902 
0.56 	 0.8 	 0.04583227180728126 
0.56 	 0.825 	 0.04675628132366206 
0.56 	 0.85 	 0.04791899626833104 
0.56 	 0.875 	 0.04874748302622791 
0.56 	 0.9 	 0.04917005807999476 
0.56 	 0.925 	 0.04952355117524046 
0.56 	 0.95 	 0.04994365234766115 
0.56 	 0.975 	 0.04999966755394277 
0.56 	 1.0 	 0.051512780691716546 
0.5800000000000001 	 0.0 	 0.047703264663643996 
0.5800000000000001 	 0.025 	 0.04861570263048139 
0.5800000000000001 	 0.05 	 0.048821958121309454 
0.5800000000000001 	 0.075 	 0.0498890543518647 
0.5800000000000001 	 0.1 	 0.05154303337659583 
0.5800000000000001 	 0.125 	 0.05157493518788507 
0.5800000000000001 	 0.15 	 0.05240466191062849 
0.5800000000000001 	 0.175 	 0.052316872179693365 
0.5800000000000001 	 0.2 	 0.05254883912551634 
0.5800000000000001 	 0.225 	 0.053005118817654726 
0.5800000000000001 	 0.25 	 0.052141148383420724 
0.5800000000000001 	 0.275 	 0.05127676922973111 
0.5800000000000001 	 0.3 	 0.05047451543563177 
0.5800000000000001 	 0.325 	 0.049671213619239936 
0.5800000000000001 	 0.35 	 0.04852562969220791 
0.5800000000000001 	 0.375 	 0.047165359540495395 
0.5800000000000001 	 0.4 	 0.04593613267734317 
0.5800000000000001 	 0.425 	 0.0449407703263953 
0.5800000000000001 	 0.45 	 0.044063339879185294 
0.5800000000000001 	 0.475 	 0.04315784880959425 
0.5800000000000001 	 0.5 	 0.043182127659316415 
0.5800000000000001 	 0.525 	 0.042716943585761946 
0.5800000000000001 	 0.55 	 0.042402949692095925 
0.5800000000000001 	 0.575 	 0.042184877378559124 
0.5800000000000001 	 0.6 	 0.04167984421874312 
0.5800000000000001 	 0.625 	 0.041897232215872555 
0.5800000000000001 	 0.65 	 0.04339699555850137 
0.5800000000000001 	 0.675 	 0.043727858979972355 
0.5800000000000001 	 0.7 	 0.044645605881477216 
0.5800000000000001 	 0.725 	 0.045223942440326945 
0.5800000000000001 	 0.75 	 0.04652166853010945 
0.5800000000000001 	 0.775 	 0.0466429372139373 
0.5800000000000001 	 0.8 	 0.047551810294829314 
0.5800000000000001 	 0.825 	 0.04862480509238313 
0.5800000000000001 	 0.85 	 0.04911403072023994 
0.5800000000000001 	 0.875 	 0.04971707039817305 
0.5800000000000001 	 0.9 	 0.05040682414758945 
0.5800000000000001 	 0.925 	 0.05060298178909095 
0.5800000000000001 	 0.95 	 0.05114047782444659 
0.5800000000000001 	 0.975 	 0.050921698700880424 
0.5800000000000001 	 1.0 	 0.05162811926096861 
0.6 	 0.0 	 0.0452868982177547 
0.6 	 0.025 	 0.04646448185837617 
0.6 	 0.05 	 0.04742330298603827 
0.6 	 0.075 	 0.04827466909465335 
0.6 	 0.1 	 0.04999509313770924 
0.6 	 0.125 	 0.05040033682059384 
0.6 	 0.15 	 0.05144266166257551 
0.6 	 0.175 	 0.05153113378315322 
0.6 	 0.2 	 0.052433179097550776 
0.6 	 0.225 	 0.05221589863771801 
0.6 	 0.25 	 0.052582389973904145 
0.6 	 0.275 	 0.051553346364757134 
0.6 	 0.3 	 0.05072339912548225 
0.6 	 0.325 	 0.05019540455021769 
0.6 	 0.35 	 0.049658442986535635 
0.6 	 0.375 	 0.04829058766217253 
0.6 	 0.4 	 0.047410229018584396 
0.6 	 0.425 	 0.0462954973132286 
0.6 	 0.45 	 0.04571470578302095 
0.6 	 0.475 	 0.04454472134749288 
0.6 	 0.5 	 0.044714691807296494 
0.6 	 0.525 	 0.04439952120082036 
0.6 	 0.55 	 0.04485704740420811 
0.6 	 0.575 	 0.04472387061479638 
0.6 	 0.6 	 0.04432616669301158 
0.6 	 0.625 	 0.04427967093963576 
0.6 	 0.65 	 0.04460509632200119 
0.6 	 0.675 	 0.04557606334430537 
0.6 	 0.7 	 0.04669888645321938 
0.6 	 0.725 	 0.0471323018327953 
0.6 	 0.75 	 0.04771844115323842 
0.6 	 0.775 	 0.047991583221012935 
0.6 	 0.8 	 0.04863761678773795 
0.6 	 0.825 	 0.04924439825247351 
0.6 	 0.85 	 0.05042569187820111 
0.6 	 0.875 	 0.049985349957362986 
0.6 	 0.9 	 0.05059071326553088 
0.6 	 0.925 	 0.05102811550645402 
0.6 	 0.95 	 0.05108318586681217 
0.6 	 0.975 	 0.05068479808270218 
0.6 	 1.0 	 0.0506244308501356 
0.62 	 0.0 	 0.04340329029709342 
0.62 	 0.025 	 0.04470511201177598 
0.62 	 0.05 	 0.04539165028385265 
0.62 	 0.075 	 0.04608610720537714 
0.62 	 0.1 	 0.047435276415794723 
0.62 	 0.125 	 0.048952508768416204 
0.62 	 0.15 	 0.04985117145778862 
0.62 	 0.175 	 0.05037054750174745 
0.62 	 0.2 	 0.05088073830808408 
0.62 	 0.225 	 0.051549668690039845 
0.62 	 0.25 	 0.05158508538148229 
0.62 	 0.275 	 0.05115166497436463 
0.62 	 0.3 	 0.05035176612687086 
0.62 	 0.325 	 0.05085610836566432 
0.62 	 0.35 	 0.05040380830793795 
0.62 	 0.375 	 0.048203823391383745 
0.62 	 0.4 	 0.047828224278273594 
0.62 	 0.425 	 0.04700038071995644 
0.62 	 0.45 	 0.046473196866666296 
0.62 	 0.475 	 0.04617421605227219 
0.62 	 0.5 	 0.04623945161225939 
0.62 	 0.525 	 0.045454063664357454 
0.62 	 0.55 	 0.045886881135420395 
0.62 	 0.575 	 0.04536759370448197 
0.62 	 0.6 	 0.045614868354351724 
0.62 	 0.625 	 0.045424482843256044 
0.62 	 0.65 	 0.04646506170141841 
0.62 	 0.675 	 0.046459345580276645 
0.62 	 0.7 	 0.047473228005476764 
0.62 	 0.725 	 0.04743800270867684 
0.62 	 0.75 	 0.04833659626831731 
0.62 	 0.775 	 0.048730632237837294 
0.62 	 0.8 	 0.04838276024886467 
0.62 	 0.825 	 0.049631632199932586 
0.62 	 0.85 	 0.04986068903733862 
0.62 	 0.875 	 0.050071687906449 
0.62 	 0.9 	 0.049834948417484676 
0.62 	 0.925 	 0.04994298023564289 
0.62 	 0.95 	 0.04939303567934895 
0.62 	 0.975 	 0.04895767540999313 
0.62 	 1.0 	 0.049242322636820116 
0.64 	 0.0 	 0.041316984850763266 
0.64 	 0.025 	 0.042677445434537255 
0.64 	 0.05 	 0.04295607061487708 
0.64 	 0.075 	 0.04431458192488274 
0.64 	 0.1 	 0.0455484723132665 
0.64 	 0.125 	 0.04705134289392254 
0.64 	 0.15 	 0.048108091429052265 
0.64 	 0.175 	 0.04885424535051085 
0.64 	 0.2 	 0.04932602587569747 
0.64 	 0.225 	 0.04995963254283451 
0.64 	 0.25 	 0.049974919239416035 
0.64 	 0.275 	 0.04975777176718092 
0.64 	 0.3 	 0.04963963170115001 
0.64 	 0.325 	 0.05004197925095311 
0.64 	 0.35 	 0.050023716927308254 
0.64 	 0.375 	 0.04778352959897588 
0.64 	 0.4 	 0.04692492115775505 
0.64 	 0.425 	 0.04685384797447555 
0.64 	 0.45 	 0.04611972827665928 
0.64 	 0.475 	 0.04642633383970763 
0.64 	 0.5 	 0.04672596673668911 
0.64 	 0.525 	 0.04631786830746947 
0.64 	 0.55 	 0.046340330149520305 
0.64 	 0.575 	 0.04585160356531766 
0.64 	 0.6 	 0.046278846628625595 
0.64 	 0.625 	 0.0458548341236311 
0.64 	 0.65 	 0.04627466857913955 
0.64 	 0.675 	 0.04648986446123043 
0.64 	 0.7 	 0.04765274048601685 
0.64 	 0.725 	 0.0464844446364453 
0.64 	 0.75 	 0.04769579899594267 
0.64 	 0.775 	 0.04796989582039929 
0.64 	 0.8 	 0.048317056038586506 
0.64 	 0.825 	 0.0487996690169723 
0.64 	 0.85 	 0.04905437643379364 
0.64 	 0.875 	 0.048937608954065036 
0.64 	 0.9 	 0.047995346208817534 
0.64 	 0.925 	 0.047525437925058 
0.64 	 0.95 	 0.047489903779559375 
0.64 	 0.975 	 0.047006739216860924 
0.64 	 1.0 	 0.04714757811681411 
0.66 	 0.0 	 0.03939161993950421 
0.66 	 0.025 	 0.040603587906305666 
0.66 	 0.05 	 0.040893707705963685 
0.66 	 0.075 	 0.04220719744289638 
0.66 	 0.1 	 0.042974848017165564 
0.66 	 0.125 	 0.04452323638175768 
0.66 	 0.15 	 0.046064662351442166 
0.66 	 0.175 	 0.04669280986444857 
0.66 	 0.2 	 0.04716800842510377 
0.66 	 0.225 	 0.04754532750848871 
0.66 	 0.25 	 0.048089788460090765 
0.66 	 0.275 	 0.04806312745776827 
0.66 	 0.3 	 0.048478001341924995 
0.66 	 0.325 	 0.04862492351118917 
0.66 	 0.35 	 0.04825859666972281 
0.66 	 0.375 	 0.04732652166935362 
0.66 	 0.4 	 0.04620733686603387 
0.66 	 0.425 	 0.045861591409834875 
0.66 	 0.45 	 0.04534366449040405 
0.66 	 0.475 	 0.04629235708873938 
0.66 	 0.5 	 0.04563420146052858 
0.66 	 0.525 	 0.045656262075917095 
0.66 	 0.55 	 0.0454148633204701 
0.66 	 0.575 	 0.04571504101429148 
0.66 	 0.6 	 0.0454789213996169 
0.66 	 0.625 	 0.045145661358318066 
0.66 	 0.65 	 0.0457502954751873 
0.66 	 0.675 	 0.04613369155720352 
0.66 	 0.7 	 0.046542215460989404 
0.66 	 0.725 	 0.04560941364757352 
0.66 	 0.75 	 0.04567333363264922 
0.66 	 0.775 	 0.04668400242903948 
0.66 	 0.8 	 0.04605403814755555 
0.66 	 0.825 	 0.04718347700193525 
0.66 	 0.85 	 0.04664666834282917 
0.66 	 0.875 	 0.04620965093873315 
0.66 	 0.9 	 0.04545046415083805 
0.66 	 0.925 	 0.044950256450485546 
0.66 	 0.95 	 0.045054435913259874 
0.66 	 0.975 	 0.04457507104757847 
0.66 	 1.0 	 0.04361862110969477 
0.68 	 0.0 	 0.03748802315357787 
0.68 	 0.025 	 0.03832478763387359 
0.68 	 0.05 	 0.038587683320996 
0.68 	 0.075 	 0.03992646619203472 
0.68 	 0.1 	 0.041337237699605026 
0.68 	 0.125 	 0.042142431804263455 
0.68 	 0.15 	 0.043024725978278375 
0.68 	 0.175 	 0.04375545097507891 
0.68 	 0.2 	 0.044666378933651434 
0.68 	 0.225 	 0.04526336655604163 
0.68 	 0.25 	 0.04544281070548737 
0.68 	 0.275 	 0.04452654786493869 
0.68 	 0.3 	 0.04587882997391983 
0.68 	 0.325 	 0.04626873047870841 
0.68 	 0.35 	 0.045892922524504186 
0.68 	 0.375 	 0.045352228106245014 
0.68 	 0.4 	 0.04387076804656104 
0.68 	 0.425 	 0.04480006067916391 
0.68 	 0.45 	 0.043676668869616665 
0.68 	 0.475 	 0.04414189530273004 
0.68 	 0.5 	 0.04367264690776411 
0.68 	 0.525 	 0.04474163465923397 
0.68 	 0.55 	 0.04424254153306093 
0.68 	 0.575 	 0.04353807734646354 
0.68 	 0.6 	 0.04351513908229817 
0.68 	 0.625 	 0.043434811467900854 
0.68 	 0.65 	 0.04433347879992618 
0.68 	 0.675 	 0.04395500725490527 
0.68 	 0.7 	 0.04375951544818097 
0.68 	 0.725 	 0.04373277260236988 
0.68 	 0.75 	 0.043658682850714614 
0.68 	 0.775 	 0.043821922989064 
0.68 	 0.8 	 0.04344647017623412 
0.68 	 0.825 	 0.04372966576059164 
0.68 	 0.85 	 0.04311784804065685 
0.68 	 0.875 	 0.04216556816914167 
0.68 	 0.9 	 0.04215498107053873 
0.68 	 0.925 	 0.0415935854655784 
0.68 	 0.95 	 0.04116720176379466 
0.68 	 0.975 	 0.041013166097712224 
0.68 	 1.0 	 0.04048304758566137 
0.7 	 0.0 	 0.03547277914291653 
0.7 	 0.025 	 0.03574401008107009 
0.7 	 0.05 	 0.036587814364177934 
0.7 	 0.075 	 0.037431928209464824 
0.7 	 0.1 	 0.03879557771673581 
0.7 	 0.125 	 0.03963618243902138 
0.7 	 0.15 	 0.04065669098730394 
0.7 	 0.175 	 0.04105753734646022 
0.7 	 0.2 	 0.040989515842151505 
0.7 	 0.225 	 0.041480289948798627 
0.7 	 0.25 	 0.04186532006625858 
0.7 	 0.275 	 0.042316844540505015 
0.7 	 0.3 	 0.0427892292841103 
0.7 	 0.325 	 0.04372452621180834 
0.7 	 0.35 	 0.042718524746933356 
0.7 	 0.375 	 0.04288683099945046 
0.7 	 0.4 	 0.04192527751559917 
0.7 	 0.425 	 0.04211265875204825 
0.7 	 0.45 	 0.0417948864092749 
0.7 	 0.475 	 0.04114301956251957 
0.7 	 0.5 	 0.04145625233537648 
0.7 	 0.525 	 0.042400910919426625 
0.7 	 0.55 	 0.04240733729794803 
0.7 	 0.575 	 0.040844524846471116 
0.7 	 0.6 	 0.0413952006267513 
0.7 	 0.625 	 0.04107290354520589 
0.7 	 0.65 	 0.04157857072455944 
0.7 	 0.675 	 0.04122707357342374 
0.7 	 0.7 	 0.04046958789905267 
0.7 	 0.725 	 0.040778265395590624 
0.7 	 0.75 	 0.0400849424462554 
0.7 	 0.775 	 0.04043853446930745 
0.7 	 0.8 	 0.04002588579663132 
0.7 	 0.825 	 0.0402911442954842 
0.7 	 0.85 	 0.04001151327956741 
0.7 	 0.875 	 0.0381324789792592 
0.7 	 0.9 	 0.03797086180639713 
0.7 	 0.925 	 0.03821916756598535 
0.7 	 0.95 	 0.03749945361484046 
0.7 	 0.975 	 0.03768808695938188 
0.7 	 1.0 	 0.03657452627449153 
0.72 	 0.0 	 0.033693243352822436 
0.72 	 0.025 	 0.034133441398537585 
0.72 	 0.05 	 0.03448647021919754 
0.72 	 0.075 	 0.035849328121314146 
0.72 	 0.1 	 0.03681046939958035 
0.72 	 0.125 	 0.03704671155934309 
0.72 	 0.15 	 0.03841542523373222 
0.72 	 0.175 	 0.03803880626225479 
0.72 	 0.2 	 0.03746600200646442 
0.72 	 0.225 	 0.037782803050140784 
0.72 	 0.25 	 0.03867303752987104 
0.72 	 0.275 	 0.03923491711521268 
0.72 	 0.3 	 0.03920075561698213 
0.72 	 0.325 	 0.04002371225740023 
0.72 	 0.35 	 0.0397192008423584 
0.72 	 0.375 	 0.03975650711129959 
0.72 	 0.4 	 0.0386739268909263 
0.72 	 0.425 	 0.03849294381676388 
0.72 	 0.45 	 0.03910160673830889 
0.72 	 0.475 	 0.0383953158739001 
0.72 	 0.5 	 0.03904084014531777 
0.72 	 0.525 	 0.03917100979117398 
0.72 	 0.55 	 0.03898137474532438 
0.72 	 0.575 	 0.03755924927192116 
0.72 	 0.6 	 0.03769214704076773 
0.72 	 0.625 	 0.03686315741190036 
0.72 	 0.65 	 0.03799407734263212 
0.72 	 0.675 	 0.03765895058331416 
0.72 	 0.7 	 0.03713431841043158 
0.72 	 0.725 	 0.03783399141465558 
0.72 	 0.75 	 0.036405870600326865 
0.72 	 0.775 	 0.03678293569862814 
0.72 	 0.8 	 0.03702887193020187 
0.72 	 0.825 	 0.03635849726820455 
0.72 	 0.85 	 0.0361273421489097 
0.72 	 0.875 	 0.03371950098644365 
0.72 	 0.9 	 0.03374005256158531 
0.72 	 0.925 	 0.03424724684064358 
0.72 	 0.95 	 0.03306156191314082 
0.72 	 0.975 	 0.033067801283497254 
0.72 	 1.0 	 0.032597535294000744 
0.74 	 0.0 	 0.03188729546218059 
0.74 	 0.025 	 0.03225223248802659 
0.74 	 0.05 	 0.03270714981486246 
0.74 	 0.075 	 0.032946302354690274 
0.74 	 0.1 	 0.03434936251615847 
0.74 	 0.125 	 0.03435986248910506 
0.74 	 0.15 	 0.03489263903626054 
0.74 	 0.175 	 0.034213011764907805 
0.74 	 0.2 	 0.034356621247089776 
0.74 	 0.225 	 0.034464633235083794 
0.74 	 0.25 	 0.03477506781134672 
0.74 	 0.275 	 0.03494535081480114 
0.74 	 0.3 	 0.035889211059988074 
0.74 	 0.325 	 0.036482916511028515 
0.74 	 0.35 	 0.035992220745960896 
0.74 	 0.375 	 0.03578661576081219 
0.74 	 0.4 	 0.03527810898849274 
0.74 	 0.425 	 0.03500781767071232 
0.74 	 0.45 	 0.03486938400968804 
0.74 	 0.475 	 0.034164382467301774 
0.74 	 0.5 	 0.03491170183572038 
0.74 	 0.525 	 0.035331797881256684 
0.74 	 0.55 	 0.034827746237100256 
0.74 	 0.575 	 0.03403719946089483 
0.74 	 0.6 	 0.03415727123321617 
0.74 	 0.625 	 0.033801425867397476 
0.74 	 0.65 	 0.03421105366117905 
0.74 	 0.675 	 0.03345346788217016 
0.74 	 0.7 	 0.03292269087734393 
0.74 	 0.725 	 0.03418392630982422 
0.74 	 0.75 	 0.03259728899510214 
0.74 	 0.775 	 0.03311721492386046 
0.74 	 0.8 	 0.03257729160186765 
0.74 	 0.825 	 0.03227431037065736 
0.74 	 0.85 	 0.03145495610416632 
0.74 	 0.875 	 0.02928378942178756 
0.74 	 0.9 	 0.029079304643397016 
0.74 	 0.925 	 0.029487589715795747 
0.74 	 0.95 	 0.029263198599406338 
0.74 	 0.975 	 0.029206740380896806 
0.74 	 1.0 	 0.02859894164210395 
0.76 	 0.0 	 0.030412975459629392 
0.76 	 0.025 	 0.030662436875832193 
0.76 	 0.05 	 0.030850739202362396 
0.76 	 0.075 	 0.030659618339031327 
0.76 	 0.1 	 0.031742281031100564 
0.76 	 0.125 	 0.032013870936248044 
0.76 	 0.15 	 0.03173530830995472 
0.76 	 0.175 	 0.031272760644102754 
0.76 	 0.2 	 0.030998518516585423 
0.76 	 0.225 	 0.030651361198616393 
0.76 	 0.25 	 0.03047963039524477 
0.76 	 0.275 	 0.030840249131214807 
0.76 	 0.3 	 0.031349400202871046 
0.76 	 0.325 	 0.03302842772445838 
0.76 	 0.35 	 0.032545520692074593 
0.76 	 0.375 	 0.03230126020873821 
0.76 	 0.4 	 0.03165699186560299 
0.76 	 0.425 	 0.031582068188042794 
0.76 	 0.45 	 0.030772826391540116 
0.76 	 0.475 	 0.030413793615484276 
0.76 	 0.5 	 0.03084558946095748 
0.76 	 0.525 	 0.030689011563011435 
0.76 	 0.55 	 0.030535891289629385 
0.76 	 0.575 	 0.030109172615656005 
0.76 	 0.6 	 0.029203456718999217 
0.76 	 0.625 	 0.02947609842071791 
0.76 	 0.65 	 0.02976323484962601 
0.76 	 0.675 	 0.029175164237603107 
0.76 	 0.7 	 0.028880927464341368 
0.76 	 0.725 	 0.03015368985654542 
0.76 	 0.75 	 0.02880125238796111 
0.76 	 0.775 	 0.0285838024475442 
0.76 	 0.8 	 0.02825379061405323 
0.76 	 0.825 	 0.027733371249964788 
0.76 	 0.85 	 0.027494405910796636 
0.76 	 0.875 	 0.02486681735774125 
0.76 	 0.9 	 0.025545041175727725 
0.76 	 0.925 	 0.02549355557293883 
0.76 	 0.95 	 0.025122934638306622 
0.76 	 0.975 	 0.025161648910177838 
0.76 	 1.0 	 0.025201532781147715 
0.78 	 0.0 	 0.028972321574519823 
0.78 	 0.025 	 0.029182176249874 
0.78 	 0.05 	 0.028973133471604 
0.78 	 0.075 	 0.02841352841004071 
0.78 	 0.1 	 0.02899687302579646 
0.78 	 0.125 	 0.028930333628649243 
0.78 	 0.15 	 0.029005332880841544 
0.78 	 0.175 	 0.027681979182783718 
0.78 	 0.2 	 0.026882869455221798 
0.78 	 0.225 	 0.027162442059683326 
0.78 	 0.25 	 0.027111450541331402 
0.78 	 0.275 	 0.02670299849199369 
0.78 	 0.3 	 0.027163260898958357 
0.78 	 0.325 	 0.02860884045733036 
0.78 	 0.35 	 0.0281832386751805 
0.78 	 0.375 	 0.027732835296998652 
0.78 	 0.4 	 0.027684424424340548 
0.78 	 0.425 	 0.02736989064726636 
0.78 	 0.45 	 0.027631783738087976 
0.78 	 0.475 	 0.026397830589184722 
0.78 	 0.5 	 0.026395592155067288 
0.78 	 0.525 	 0.026657845480676012 
0.78 	 0.55 	 0.026316363646089493 
0.78 	 0.575 	 0.0253794563464466 
0.78 	 0.6 	 0.02580673594876896 
0.78 	 0.625 	 0.02512371002984935 
0.78 	 0.65 	 0.025472428397362752 
0.78 	 0.675 	 0.02398420875236677 
0.78 	 0.7 	 0.024536167404088365 
0.78 	 0.725 	 0.025241786125316204 
0.78 	 0.75 	 0.024684882154892427 
0.78 	 0.775 	 0.024416155106082544 
0.78 	 0.8 	 0.02371251073516532 
0.78 	 0.825 	 0.02458472785708126 
0.78 	 0.85 	 0.02380206451552956 
0.78 	 0.875 	 0.02176591296360245 
0.78 	 0.9 	 0.021734618243654146 
0.78 	 0.925 	 0.021785506267125884 
0.78 	 0.95 	 0.02108754446605153 
0.78 	 0.975 	 0.02129671373329984 
0.78 	 1.0 	 0.021731370246007704 
0.7999999999999999 	 0.0 	 0.027604289109246657 
0.7999999999999999 	 0.025 	 0.027256468614142364 
0.7999999999999999 	 0.05 	 0.02700672314869727 
0.7999999999999999 	 0.075 	 0.02652955377638499 
0.7999999999999999 	 0.1 	 0.026885851708639684 
0.7999999999999999 	 0.125 	 0.02573250200624684 
0.7999999999999999 	 0.15 	 0.025201621316280325 
0.7999999999999999 	 0.175 	 0.02458265545033945 
0.7999999999999999 	 0.2 	 0.023501623576621222 
0.7999999999999999 	 0.225 	 0.023203328237218948 
0.7999999999999999 	 0.25 	 0.02328038722386189 
0.7999999999999999 	 0.275 	 0.023064631557866994 
0.7999999999999999 	 0.3 	 0.02359313847665755 
0.7999999999999999 	 0.325 	 0.02469928148372139 
0.7999999999999999 	 0.35 	 0.02429980297079106 
0.7999999999999999 	 0.375 	 0.02415393588878113 
0.7999999999999999 	 0.4 	 0.024316710591888644 
0.7999999999999999 	 0.425 	 0.023423984298393496 
0.7999999999999999 	 0.45 	 0.0231375786396773 
0.7999999999999999 	 0.475 	 0.021864262244979314 
0.7999999999999999 	 0.5 	 0.021813661166150418 
0.7999999999999999 	 0.525 	 0.021841387227828343 
0.7999999999999999 	 0.55 	 0.021649173699305673 
0.7999999999999999 	 0.575 	 0.021120836664343057 
0.7999999999999999 	 0.6 	 0.021449462185127766 
0.7999999999999999 	 0.625 	 0.021094808428676257 
0.7999999999999999 	 0.65 	 0.020906392683707975 
0.7999999999999999 	 0.675 	 0.020807656905394475 
0.7999999999999999 	 0.7 	 0.020969282560184144 
0.7999999999999999 	 0.725 	 0.02085557020152872 
0.7999999999999999 	 0.75 	 0.019936055220314074 
0.7999999999999999 	 0.775 	 0.020357746500887237 
0.7999999999999999 	 0.8 	 0.01950360208624179 
0.7999999999999999 	 0.825 	 0.0202311948115339 
0.7999999999999999 	 0.85 	 0.019220215699997076 
0.7999999999999999 	 0.875 	 0.01840884909742555 
0.7999999999999999 	 0.9 	 0.018439104209157727 
0.7999999999999999 	 0.925 	 0.018037080563150842 
0.7999999999999999 	 0.95 	 0.017842967225049227 
0.7999999999999999 	 0.975 	 0.017906093817337803 
0.7999999999999999 	 1.0 	 0.018463330848076297 
0.82 	 0.0 	 0.02619836964698503 
0.82 	 0.025 	 0.025661314968082702 
0.82 	 0.05 	 0.02511260550745888 
0.82 	 0.075 	 0.024464322941484647 
0.82 	 0.1 	 0.02369670551876926 
0.82 	 0.125 	 0.02270496421006144 
0.82 	 0.15 	 0.02162912115946732 
0.82 	 0.175 	 0.02111818013167029 
0.82 	 0.2 	 0.02002726379349989 
0.82 	 0.225 	 0.01965016463631245 
0.82 	 0.25 	 0.02011973242693206 
0.82 	 0.275 	 0.019676955709154353 
0.82 	 0.3 	 0.020142303561345946 
0.82 	 0.325 	 0.020841983141770742 
0.82 	 0.35 	 0.020454178745700453 
0.82 	 0.375 	 0.019826533889326776 
0.82 	 0.4 	 0.020252386794891865 
0.82 	 0.425 	 0.01969173626591899 
0.82 	 0.45 	 0.019039371543668273 
0.82 	 0.475 	 0.018193175121065042 
0.82 	 0.5 	 0.018083536044295686 
0.82 	 0.525 	 0.017652759938969764 
0.82 	 0.55 	 0.017744713012107872 
0.82 	 0.575 	 0.017307074543894983 
0.82 	 0.6 	 0.016942183044547674 
0.82 	 0.625 	 0.017279225624147947 
0.82 	 0.65 	 0.01730644695724662 
0.82 	 0.675 	 0.016583678404556355 
0.82 	 0.7 	 0.01751108876093429 
0.82 	 0.725 	 0.017456058217305757 
0.82 	 0.75 	 0.016163447231907713 
0.82 	 0.775 	 0.016949277706104198 
0.82 	 0.8 	 0.016251750772767186 
0.82 	 0.825 	 0.016771530953930726 
0.82 	 0.85 	 0.015558952494670158 
0.82 	 0.875 	 0.015332307942630479 
0.82 	 0.9 	 0.01524392579802404 
0.82 	 0.925 	 0.014983242124151828 
0.82 	 0.95 	 0.015424370415386782 
0.82 	 0.975 	 0.015399518682511786 
0.82 	 1.0 	 0.015845203621089276 
0.84 	 0.0 	 0.025289592185513486 
0.84 	 0.025 	 0.02452809134501061 
0.84 	 0.05 	 0.023451497153399007 
0.84 	 0.075 	 0.02256786013051083 
0.84 	 0.1 	 0.020808769009139513 
0.84 	 0.125 	 0.019747467792949034 
0.84 	 0.15 	 0.018342465444946523 
0.84 	 0.175 	 0.01764775884496504 
0.84 	 0.2 	 0.017075331164269594 
0.84 	 0.225 	 0.016089037273698096 
0.84 	 0.25 	 0.016378943948345683 
0.84 	 0.275 	 0.01626845690933027 
0.84 	 0.3 	 0.016490670381412508 
0.84 	 0.325 	 0.017286663656856195 
0.84 	 0.35 	 0.016543300106340118 
0.84 	 0.375 	 0.01633919396893635 
0.84 	 0.4 	 0.01635551860447194 
0.84 	 0.425 	 0.015867987105827517 
0.84 	 0.45 	 0.015319971503936308 
0.84 	 0.475 	 0.014479179767324329 
0.84 	 0.5 	 0.014675772909594998 
0.84 	 0.525 	 0.014349410714655531 
0.84 	 0.55 	 0.014460158880802692 
0.84 	 0.575 	 0.014933853287941744 
0.84 	 0.6 	 0.013931907507500833 
0.84 	 0.625 	 0.014424786529934983 
0.84 	 0.65 	 0.014356615659729899 
0.84 	 0.675 	 0.013876643649832605 
0.84 	 0.7 	 0.013735574249669003 
0.84 	 0.725 	 0.014403438143667742 
0.84 	 0.75 	 0.013299005716878117 
0.84 	 0.775 	 0.013790185961398409 
0.84 	 0.8 	 0.013536458940516378 
0.84 	 0.825 	 0.013671321420974937 
0.84 	 0.85 	 0.013092267123683596 
0.84 	 0.875 	 0.012168566601752046 
0.84 	 0.9 	 0.01230285111624396 
0.84 	 0.925 	 0.0123075095896089 
0.84 	 0.95 	 0.013001645697310585 
0.84 	 0.975 	 0.012999515530819324 
0.84 	 1.0 	 0.014268025733013357 
0.86 	 0.0 	 0.024363940108034252 
0.86 	 0.025 	 0.02308700109538139 
0.86 	 0.05 	 0.02164557181371636 
0.86 	 0.075 	 0.01996012930366935 
0.86 	 0.1 	 0.017823405065998003 
0.86 	 0.125 	 0.017042149187579826 
0.86 	 0.15 	 0.015626772190014016 
0.86 	 0.175 	 0.014480046525008844 
0.86 	 0.2 	 0.014135367944842735 
0.86 	 0.225 	 0.013800802873846897 
0.86 	 0.25 	 0.01356389156979029 
0.86 	 0.275 	 0.013443986965625019 
0.86 	 0.3 	 0.013900876650863878 
0.86 	 0.325 	 0.013983051458887601 
0.86 	 0.35 	 0.01346761266268943 
0.86 	 0.375 	 0.013347321612837077 
0.86 	 0.4 	 0.013440500285253707 
0.86 	 0.425 	 0.013321876243807264 
0.86 	 0.45 	 0.012472499574576981 
0.86 	 0.475 	 0.012104974607526861 
0.86 	 0.5 	 0.011596937166231797 
0.86 	 0.525 	 0.011742492575159906 
0.86 	 0.55 	 0.011575203070740005 
0.86 	 0.575 	 0.011847086820780369 
0.86 	 0.6 	 0.011581704239722405 
0.86 	 0.625 	 0.011480970498708191 
0.86 	 0.65 	 0.0118209916508861 
0.86 	 0.675 	 0.011500749921724021 
0.86 	 0.7 	 0.010971553108996042 
0.86 	 0.725 	 0.011453237286079073 
0.86 	 0.75 	 0.01080838347252431 
0.86 	 0.775 	 0.011131182443357857 
0.86 	 0.8 	 0.01089846891921754 
0.86 	 0.825 	 0.011137739462343813 
0.86 	 0.85 	 0.010565960284897698 
0.86 	 0.875 	 0.010513709708894592 
0.86 	 0.9 	 0.00984190894853409 
0.86 	 0.925 	 0.010042314965777694 
0.86 	 0.95 	 0.010040450320126645 
0.86 	 0.975 	 0.011133024146116974 
0.86 	 1.0 	 0.012391519015123179 
0.88 	 0.0 	 0.0239006469906355 
0.88 	 0.025 	 0.021805914649923756 
0.88 	 0.05 	 0.019509970383669823 
0.88 	 0.075 	 0.017348462842977693 
0.88 	 0.1 	 0.01505077553904245 
0.88 	 0.125 	 0.013779748030417106 
0.88 	 0.15 	 0.013184231982108214 
0.88 	 0.175 	 0.011816994060213316 
0.88 	 0.2 	 0.011197837659134865 
0.88 	 0.225 	 0.011156542955618319 
0.88 	 0.25 	 0.011617520495999359 
0.88 	 0.275 	 0.01129438914982948 
0.88 	 0.3 	 0.011272938953036857 
0.88 	 0.325 	 0.011399748942096033 
0.88 	 0.35 	 0.010851619867012934 
0.88 	 0.375 	 0.011115414899288006 
0.88 	 0.4 	 0.010700542545190251 
0.88 	 0.425 	 0.010763752888801709 
0.88 	 0.45 	 0.009666752467222085 
0.88 	 0.475 	 0.009892515867318352 
0.88 	 0.5 	 0.009876640225045943 
0.88 	 0.525 	 0.010004189874689488 
0.88 	 0.55 	 0.00945523693250225 
0.88 	 0.575 	 0.009829520259652275 
0.88 	 0.6 	 0.009654371378830112 
0.88 	 0.625 	 0.009346363445758076 
0.88 	 0.65 	 0.009909003607592866 
0.88 	 0.675 	 0.009436473936396947 
0.88 	 0.7 	 0.009384599450693126 
0.88 	 0.725 	 0.00944394890625643 
0.88 	 0.75 	 0.009070841259365645 
0.88 	 0.775 	 0.008892162794583025 
0.88 	 0.8 	 0.00902672909216915 
0.88 	 0.825 	 0.009055203916385585 
0.88 	 0.85 	 0.009081251902089612 
0.88 	 0.875 	 0.008579711524416948 
0.88 	 0.9 	 0.00871565738640142 
0.88 	 0.925 	 0.008371198392901074 
0.88 	 0.95 	 0.008566173758108881 
0.88 	 0.975 	 0.008866911165982032 
0.88 	 1.0 	 0.011028913123584578 
0.9 	 0.0 	 0.02348726749201772 
0.9 	 0.025 	 0.02010695081598793 
0.9 	 0.05 	 0.01703830658204273 
0.9 	 0.075 	 0.014450242931044101 
0.9 	 0.1 	 0.012610698603494435 
0.9 	 0.125 	 0.011020068357005102 
0.9 	 0.15 	 0.010361849473345928 
0.9 	 0.175 	 0.009523801193560501 
0.9 	 0.2 	 0.009230782285776921 
0.9 	 0.225 	 0.009429838406299395 
0.9 	 0.25 	 0.00944828568527869 
0.9 	 0.275 	 0.009532271478654488 
0.9 	 0.3 	 0.009404724343424672 
0.9 	 0.325 	 0.009533433040360315 
0.9 	 0.35 	 0.008568943742582507 
0.9 	 0.375 	 0.008881437588176552 
0.9 	 0.4 	 0.009031983244722918 
0.9 	 0.425 	 0.008538994455726865 
0.9 	 0.45 	 0.008337402208358116 
0.9 	 0.475 	 0.008247602158433216 
0.9 	 0.5 	 0.00865162492154013 
0.9 	 0.525 	 0.008294549736243129 
0.9 	 0.55 	 0.008054098741301578 
0.9 	 0.575 	 0.00823219205205373 
0.9 	 0.6 	 0.008311334778633555 
0.9 	 0.625 	 0.008157748243506584 
0.9 	 0.65 	 0.008298237234405112 
0.9 	 0.675 	 0.008066384832064382 
0.9 	 0.7 	 0.007975822000222238 
0.9 	 0.725 	 0.00789070591239989 
0.9 	 0.75 	 0.007691983544608647 
0.9 	 0.775 	 0.007693949528623962 
0.9 	 0.8 	 0.007416545599371321 
0.9 	 0.825 	 0.007752287249041394 
0.9 	 0.85 	 0.00772850930795962 
0.9 	 0.875 	 0.0076222204657408225 
0.9 	 0.9 	 0.007309465251789254 
0.9 	 0.925 	 0.007358208285415237 
0.9 	 0.95 	 0.007325274289964732 
0.9 	 0.975 	 0.007730028188977695 
0.9 	 1.0 	 0.01024648225567904 

